Zero-bin subtraction and the $q_{\mathrm{T}}$ spectrum beyond leading power

In this paper, we present an algorithm to construct the qT distribution at NLO accuracy to arbitrary power precision, including the assembly of suitable zero-bin subtrahends, in a mathematically well-defined way for a generic choice of rapidity-divergence regularisation prescription. In its derivation, we divide the phase space into two sectors, the interior of the integration domain as well as the integration boundary, which we include here for the first time. To demonstrate the applicability and usefulness of our algorithm, we calculate the NNLP corrections for Higgs hadroproduction for the first time. We observe that our approximate NNLP-accurate qT spectra replicate the asymptotic behaviour of the full QCD calculation to a much better degree than the previously available results, both within the $q_{\mathrm{T}}\to 0$ limit and in the large-qT domain for all the involved partonic processes. While playing a minor role at larger transverse momenta, we show that the newly incorporated boundary contribution plays a vital role in the $q_{\mathrm{T}}\to 0$ limit, where any subleading power accuracy would be lost without them. In particular, our NNLP-accurate qT expansion can approximate the exact qT distribution up to $q_{\mathrm{T}}\sim30\,\text{GeV}$ at the percent level for rapidities $|Y_H|\lesssim 3$.

==> Plots_Diffs/qTDist_Log_AsyExp_ggHg_YHabs_0.dat <==
# BEGIN PLOT
Title=$gg\to Hg$ (13 TeV LHC), $|Y_H|=0$
DrawOnly=  qTDist_Log_AsyExp_ggHg_YHabs_0_N0LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_0_N1LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_0_N2LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_0_N0LP_no_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_0_N1LP_no_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_0_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1	1	1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_ggHg_YHabs_0_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_ggHg_YHabs_0_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_ggHg_YHabs_0_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_ggHg_YHabs_0_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_ggHg_YHabs_0_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_ggHg_YHabs_0_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=0.0000000000000000000000001
YMax=1.
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_ggHg_YHabs_0
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       7506214.     0.0    0.0
0.00125893       0.00158489       4636868.     0.0    0.0
0.00158489       0.00199526       2863054.     0.0    0.0
0.00199526       0.00251189       1766960.     0.0    0.0
0.00251189       0.00316228       1089950.     0.0    0.0
0.00316228       0.00398107       671985.     0.0    0.0
0.00398107       0.00501187       414070.     0.0    0.0
0.00501187       0.00630957       255000.     0.0    0.0
0.00630957       0.00794328       156943.     0.0    0.0
0.00794328       0.01       96531.9     0.0    0.0
0.01       0.0125893       59334.8     0.0    0.0
0.0125893       0.0158489       36445.4     0.0    0.0
0.0158489       0.0199526       22369.4     0.0    0.0
0.0199526       0.0251189       13719.1     0.0    0.0
0.0251189       0.0316228       8406.89     0.0    0.0
0.0316228       0.0398107       5147.12     0.0    0.0
0.0398107       0.0501187       3148.38     0.0    0.0
0.0501187       0.0630957       1923.88     0.0    0.0
0.0630957       0.0794328       1174.38     0.0    0.0
0.0794328       0.1       716.06     0.0    0.0
0.1       0.125893       436.077     0.0    0.0
0.125893       0.158489       265.223     0.0    0.0
0.158489       0.199526       161.084     0.0    0.0
0.199526       0.251189       97.6874     0.0    0.0
0.251189       0.316228       59.1447     0.0    0.0
0.316228       0.398107       35.7457     0.0    0.0
0.398107       0.501187       21.5623     0.0    0.0
0.501187       0.630957       12.9793     0.0    0.0
0.630957       0.794328       7.79488     0.0    0.0
0.794328       1.       4.66948     0.0    0.0
1.       1.25893       2.78944     0.0    0.0
1.25893       1.58489       1.66123     0.0    0.0
1.58489       1.99526       0.985962     0.0    0.0
1.99526       2.51189       0.582974     0.0    0.0
2.51189       3.16228       0.343253     0.0    0.0
3.16228       3.98107       0.201167     0.0    0.0
3.98107       5.01187       0.117291     0.0    0.0
5.01187       6.30957       0.0679996     0.0    0.0
6.30957       7.94328       0.0391798     0.0    0.0
7.94328       10.       0.0224244     0.0    0.0
10.       12.5893       0.012744     0.0    0.0
12.5893       15.8489       0.00718948     0.0    0.0
15.8489       19.9526       0.00402563     0.0    0.0
19.9526       25.1189       0.00223711     0.0    0.0
25.1189       31.6228       0.00123359     0.0    0.0
31.6228       39.8107       0.000674457     0.0    0.0
39.8107       50.1187       0.000364923     0.0    0.0
50.1187       63.0957       0.00019467     0.0    0.0
63.0957       79.4328       0.000101797     0.0    0.0
79.4328       100.       0.0000517934     0.0    0.0
# END HISTO1D qTDist_Log_QCD_ggHg_YHabs_0
# BEGIN HISTO1D qTDist_Lin_QCD_ggHg_YHabs_0
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       2.78944     0.0    0.0
3.       5.       0.227425     0.0    0.0
5.       7.       0.0683846     0.0    0.0
7.       9.       0.0304888     0.0    0.0
9.       11.       0.0165193     0.0    0.0
11.       13.       0.0100645     0.0    0.0
13.       15.       0.006634     0.0    0.0
15.       17.       0.00462753     0.0    0.0
17.       19.       0.00336895     0.0    0.0
19.       21.       0.00253614     0.0    0.0
21.       23.       0.0019613     0.0    0.0
23.       25.       0.00155068     0.0    0.0
25.       27.       0.00124891     0.0    0.0
27.       29.       0.00102177     0.0    0.0
29.       31.       0.000847277     0.0    0.0
31.       33.       0.000710833     0.0    0.0
33.       35.       0.000602485     0.0    0.0
35.       37.       0.000515271     0.0    0.0
37.       39.       0.000444218     0.0    0.0
39.       41.       0.000385707     0.0    0.0
41.       43.       0.000337055     0.0    0.0
43.       45.       0.000296249     0.0    0.0
45.       47.       0.000261751     0.0    0.0
47.       49.       0.000232376     0.0    0.0
49.       51.       0.0002072     0.0    0.0
51.       53.       0.000185492     0.0    0.0
53.       55.       0.00016667     0.0    0.0
55.       57.       0.000150268     0.0    0.0
57.       59.       0.000135906     0.0    0.0
59.       61.       0.000123277     0.0    0.0
61.       63.       0.000112125     0.0    0.0
63.       65.       0.000102242     0.0    0.0
65.       67.       0.000093451     0.0    0.0
67.       69.       0.0000856063     0.0    0.0
69.       71.       0.0000785843     0.0    0.0
71.       73.       0.0000722804     0.0    0.0
73.       75.       0.0000666058     0.0    0.0
75.       77.       0.0000614846     0.0    0.0
77.       79.       0.0000568515     0.0    0.0
79.       81.       0.0000526505     0.0    0.0
81.       83.       0.000048833     0.0    0.0
83.       85.       0.0000453569     0.0    0.0
85.       87.       0.0000421854     0.0    0.0
87.       89.       0.0000392866     0.0    0.0
89.       91.       0.0000366322     0.0    0.0
91.       93.       0.0000341977     0.0    0.0
93.       95.       0.0000319612     0.0    0.0
95.       97.       0.0000299035     0.0    0.0
97.       99.       0.0000280074     0.0    0.0
99.       101.       0.000026258     0.0    0.0
101.       103.       0.0000246416     0.0    0.0
103.       105.       0.0000231462     0.0    0.0
105.       107.       0.000021761     0.0    0.0
107.       109.       0.0000204765     0.0    0.0
109.       111.       0.0000192838     0.0    0.0
111.       113.       0.0000181753     0.0    0.0
113.       115.       0.0000171439     0.0    0.0
115.       117.       0.0000161833     0.0    0.0
117.       119.       0.0000152876     0.0    0.0
119.       121.       0.0000144518     0.0    0.0
121.       123.       0.000013671     0.0    0.0
123.       125.       0.0000129411     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_ggHg_YHabs_0
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00399806     0.0    0.0
0.00125893       0.00158489       0.0039124     0.0    0.0
0.00158489       0.00199526       0.00382673     0.0    0.0
0.00199526       0.00251189       0.00374107     0.0    0.0
0.00251189       0.00316228       0.00365541     0.0    0.0
0.00316228       0.00398107       0.00356974     0.0    0.0
0.00398107       0.00501187       0.00348408     0.0    0.0
0.00501187       0.00630957       0.00339842     0.0    0.0
0.00630957       0.00794328       0.00331275     0.0    0.0
0.00794328       0.01       0.00322709     0.0    0.0
0.01       0.0125893       0.00314143     0.0    0.0
0.0125893       0.0158489       0.00305576     0.0    0.0
0.0158489       0.0199526       0.0029701     0.0    0.0
0.0199526       0.0251189       0.00288444     0.0    0.0
0.0251189       0.0316228       0.00279877     0.0    0.0
0.0316228       0.0398107       0.00271311     0.0    0.0
0.0398107       0.0501187       0.00262745     0.0    0.0
0.0501187       0.0630957       0.00254178     0.0    0.0
0.0630957       0.0794328       0.00245612     0.0    0.0
0.0794328       0.1       0.00237046     0.0    0.0
0.1       0.125893       0.0022848     0.0    0.0
0.125893       0.158489       0.00219914     0.0    0.0
0.158489       0.199526       0.00211348     0.0    0.0
0.199526       0.251189       0.00202782     0.0    0.0
0.251189       0.316228       0.00194217     0.0    0.0
0.316228       0.398107       0.00185652     0.0    0.0
0.398107       0.501187       0.00177089     0.0    0.0
0.501187       0.630957       0.00168526     0.0    0.0
0.630957       0.794328       0.00159966     0.0    0.0
0.794328       1.       0.00151409     0.0    0.0
1.       1.25893       0.00142856     0.0    0.0
1.25893       1.58489       0.0013431     0.0    0.0
1.58489       1.99526       0.00125774     0.0    0.0
1.99526       2.51189       0.00117252     0.0    0.0
2.51189       3.16228       0.00108752     0.0    0.0
3.16228       3.98107       0.00100283     0.0    0.0
3.98107       5.01187       0.00091859     0.0    0.0
5.01187       6.30957       0.000834993     0.0    0.0
6.30957       7.94328       0.000752305     0.0    0.0
7.94328       10.       0.000670888     0.0    0.0
10.       12.5893       0.000591221     0.0    0.0
12.5893       15.8489       0.000513921     0.0    0.0
15.8489       19.9526       0.000439754     0.0    0.0
19.9526       25.1189       0.000369626     0.0    0.0
25.1189       31.6228       0.000304548     0.0    0.0
31.6228       39.8107       0.000245545     0.0    0.0
39.8107       50.1187       0.000193531     0.0    0.0
50.1187       63.0957       0.000149141     0.0    0.0
63.0957       79.4328       0.000112575     0.0    0.0
79.4328       100.       0.00008352     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000000102681     0.0    0.0
0.00125893       0.00158489       0.00000000000159443     0.0    0.0
0.00158489       0.00199526       0.00000000000247478     0.0    0.0
0.00199526       0.00251189       0.00000000000383948     0.0    0.0
0.00251189       0.00316228       0.00000000000595399     0.0    0.0
0.00316228       0.00398107       0.00000000000922852     0.0    0.0
0.00398107       0.00501187       0.0000000000142967     0.0    0.0
0.00501187       0.00630957       0.0000000000221365     0.0    0.0
0.00630957       0.00794328       0.0000000000342562     0.0    0.0
0.00794328       0.01       0.0000000000529806     0.0    0.0
0.01       0.0125893       0.0000000000818894     0.0    0.0
0.0125893       0.0158489       0.000000000126491     0.0    0.0
0.0158489       0.0199526       0.000000000195252     0.0    0.0
0.0199526       0.0251189       0.000000000301176     0.0    0.0
0.0251189       0.0316228       0.000000000464213     0.0    0.0
0.0316228       0.0398107       0.000000000714937     0.0    0.0
0.0398107       0.0501187       0.00000000110015     0.0    0.0
0.0501187       0.0630957       0.00000000169139     0.0    0.0
0.0630957       0.0794328       0.0000000025979     0.0    0.0
0.0794328       0.1       0.00000000398621     0.0    0.0
0.1       0.125893       0.0000000061098     0.0    0.0
0.125893       0.158489       0.00000000935386     0.0    0.0
0.158489       0.199526       0.0000000143026     0.0    0.0
0.199526       0.251189       0.0000000218404     0.0    0.0
0.251189       0.316228       0.000000033303     0.0    0.0
0.316228       0.398107       0.0000000507026     0.0    0.0
0.398107       0.501187       0.0000000770634     0.0    0.0
0.501187       0.630957       0.000000116915     0.0    0.0
0.630957       0.794328       0.000000177023     0.0    0.0
0.794328       1.       0.000000267449     0.0    0.0
1.       1.25893       0.000000403099     0.0    0.0
1.25893       1.58489       0.000000605945     0.0    0.0
1.58489       1.99526       0.000000908198     0.0    0.0
1.99526       2.51189       0.00000135678     0.0    0.0
2.51189       3.16228       0.00000201954     0.0    0.0
3.16228       3.98107       0.00000299373     0.0    0.0
3.98107       5.01187       0.00000441729     0.0    0.0
5.01187       6.30957       0.00000648351     0.0    0.0
6.30957       7.94328       0.00000945917     0.0    0.0
7.94328       10.       0.0000137058     0.0    0.0
10.       12.5893       0.0000197025     0.0    0.0
12.5893       15.8489       0.000028066     0.0    0.0
15.8489       19.9526       0.0000395622     0.0    0.0
19.9526       25.1189       0.0000550984     0.0    0.0
25.1189       31.6228       0.0000756836     0.0    0.0
31.6228       39.8107       0.000102344     0.0    0.0
39.8107       50.1187       0.000135994     0.0    0.0
50.1187       63.0957       0.000177267     0.0    0.0
63.0957       79.4328       0.000226366     0.0    0.0
79.4328       100.       0.000282974     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000000000000000817473     0.0    0.0
0.00125893       0.00158489       0.000000000000000000000201381     0.0    0.0
0.00158489       0.00199526       0.000000000000000000000495903     0.0    0.0
0.00199526       0.00251189       0.00000000000000000000122067     0.0    0.0
0.00251189       0.00316228       0.00000000000000000000300345     0.0    0.0
0.00316228       0.00398107       0.00000000000000000000738672     0.0    0.0
0.00398107       0.00501187       0.0000000000000000000181587     0.0    0.0
0.00501187       0.00630957       0.0000000000000000000446183     0.0    0.0
0.00630957       0.00794328       0.000000000000000000109578     0.0    0.0
0.00794328       0.01       0.000000000000000000268974     0.0    0.0
0.01       0.0125893       0.000000000000000000659871     0.0    0.0
0.0125893       0.0158489       0.00000000000000000161793     0.0    0.0
0.0158489       0.0199526       0.00000000000000000396463     0.0    0.0
0.0199526       0.0251189       0.00000000000000000970891     0.0    0.0
0.0251189       0.0316228       0.0000000000000000237603     0.0    0.0
0.0316228       0.0398107       0.0000000000000000581071     0.0    0.0
0.0398107       0.0501187       0.000000000000000142     0.0    0.0
0.0501187       0.0630957       0.000000000000000346743     0.0    0.0
0.0630957       0.0794328       0.000000000000000846     0.0    0.0
0.0794328       0.1       0.00000000000000206231     0.0    0.0
0.1       0.125893       0.0000000000000050227     0.0    0.0
0.125893       0.158489       0.0000000000000122206     0.0    0.0
0.158489       0.199526       0.0000000000000297023     0.0    0.0
0.199526       0.251189       0.000000000000072111     0.0    0.0
0.251189       0.316228       0.00000000000017486     0.0    0.0
0.316228       0.398107       0.00000000000042347     0.0    0.0
0.398107       0.501187       0.00000000000102412     0.0    0.0
0.501187       0.630957       0.00000000000247304     0.0    0.0
0.630957       0.794328       0.00000000000596224     0.0    0.0
0.794328       1.       0.0000000000143491     0.0    0.0
1.       1.25893       0.0000000000344676     0.0    0.0
1.25893       1.58489       0.0000000000826208     0.0    0.0
1.58489       1.99526       0.000000000197594     0.0    0.0
1.99526       2.51189       0.00000000047137     0.0    0.0
2.51189       3.16228       0.00000000112134     0.0    0.0
3.16228       3.98107       0.00000000265929     0.0    0.0
3.98107       5.01187       0.00000000628473     0.0    0.0
5.01187       6.30957       0.0000000147951     0.0    0.0
6.30957       7.94328       0.0000000346769     0.0    0.0
7.94328       10.       0.000000080872     0.0    0.0
10.       12.5893       0.000000187537     0.0    0.0
12.5893       15.8489       0.000000432059     0.0    0.0
15.8489       19.9526       0.00000098797     0.0    0.0
19.9526       25.1189       0.00000223968     0.0    0.0
25.1189       31.6228       0.00000502669     0.0    0.0
31.6228       39.8107       0.0000111523     0.0    0.0
39.8107       50.1187       0.0000244163     0.0    0.0
50.1187       63.0957       0.0000526544     0.0    0.0
63.0957       79.4328       0.00011164     0.0    0.0
79.4328       100.       0.000232332     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00399806     0.0    0.0
0.00125893       0.00158489       0.0039124     0.0    0.0
0.00158489       0.00199526       0.00382673     0.0    0.0
0.00199526       0.00251189       0.00374107     0.0    0.0
0.00251189       0.00316228       0.00365541     0.0    0.0
0.00316228       0.00398107       0.00356974     0.0    0.0
0.00398107       0.00501187       0.00348408     0.0    0.0
0.00501187       0.00630957       0.00339842     0.0    0.0
0.00630957       0.00794328       0.00331275     0.0    0.0
0.00794328       0.01       0.00322709     0.0    0.0
0.01       0.0125893       0.00314143     0.0    0.0
0.0125893       0.0158489       0.00305576     0.0    0.0
0.0158489       0.0199526       0.0029701     0.0    0.0
0.0199526       0.0251189       0.00288444     0.0    0.0
0.0251189       0.0316228       0.00279877     0.0    0.0
0.0316228       0.0398107       0.00271311     0.0    0.0
0.0398107       0.0501187       0.00262745     0.0    0.0
0.0501187       0.0630957       0.00254178     0.0    0.0
0.0630957       0.0794328       0.00245612     0.0    0.0
0.0794328       0.1       0.00237046     0.0    0.0
0.1       0.125893       0.0022848     0.0    0.0
0.125893       0.158489       0.00219914     0.0    0.0
0.158489       0.199526       0.00211348     0.0    0.0
0.199526       0.251189       0.00202782     0.0    0.0
0.251189       0.316228       0.00194217     0.0    0.0
0.316228       0.398107       0.00185652     0.0    0.0
0.398107       0.501187       0.00177089     0.0    0.0
0.501187       0.630957       0.00168526     0.0    0.0
0.630957       0.794328       0.00159966     0.0    0.0
0.794328       1.       0.00151409     0.0    0.0
1.       1.25893       0.00142856     0.0    0.0
1.25893       1.58489       0.0013431     0.0    0.0
1.58489       1.99526       0.00125774     0.0    0.0
1.99526       2.51189       0.00117252     0.0    0.0
2.51189       3.16228       0.00108752     0.0    0.0
3.16228       3.98107       0.00100283     0.0    0.0
3.98107       5.01187       0.00091859     0.0    0.0
5.01187       6.30957       0.000834993     0.0    0.0
6.30957       7.94328       0.000752305     0.0    0.0
7.94328       10.       0.000670888     0.0    0.0
10.       12.5893       0.000591221     0.0    0.0
12.5893       15.8489       0.000513921     0.0    0.0
15.8489       19.9526       0.000439754     0.0    0.0
19.9526       25.1189       0.000369626     0.0    0.0
25.1189       31.6228       0.000304548     0.0    0.0
31.6228       39.8107       0.000245545     0.0    0.0
39.8107       50.1187       0.000193531     0.0    0.0
50.1187       63.0957       0.000149141     0.0    0.0
63.0957       79.4328       0.000112575     0.0    0.0
79.4328       100.       0.00008352     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000000112831     0.0    0.0
0.00125893       0.00158489       0.00000000000169593     0.0    0.0
0.00158489       0.00199526       0.00000000000257627     0.0    0.0
0.00199526       0.00251189       0.00000000000394098     0.0    0.0
0.00251189       0.00316228       0.00000000000605548     0.0    0.0
0.00316228       0.00398107       0.00000000000933001     0.0    0.0
0.00398107       0.00501187       0.0000000000143982     0.0    0.0
0.00501187       0.00630957       0.000000000022238     0.0    0.0
0.00630957       0.00794328       0.0000000000343577     0.0    0.0
0.00794328       0.01       0.0000000000530821     0.0    0.0
0.01       0.0125893       0.0000000000819909     0.0    0.0
0.0125893       0.0158489       0.000000000126592     0.0    0.0
0.0158489       0.0199526       0.000000000195353     0.0    0.0
0.0199526       0.0251189       0.000000000301278     0.0    0.0
0.0251189       0.0316228       0.000000000464315     0.0    0.0
0.0316228       0.0398107       0.000000000715038     0.0    0.0
0.0398107       0.0501187       0.00000000110025     0.0    0.0
0.0501187       0.0630957       0.00000000169149     0.0    0.0
0.0630957       0.0794328       0.000000002598     0.0    0.0
0.0794328       0.1       0.00000000398631     0.0    0.0
0.1       0.125893       0.0000000061099     0.0    0.0
0.125893       0.158489       0.00000000935396     0.0    0.0
0.158489       0.199526       0.0000000143027     0.0    0.0
0.199526       0.251189       0.0000000218405     0.0    0.0
0.251189       0.316228       0.0000000333031     0.0    0.0
0.316228       0.398107       0.0000000507027     0.0    0.0
0.398107       0.501187       0.0000000770635     0.0    0.0
0.501187       0.630957       0.000000116916     0.0    0.0
0.630957       0.794328       0.000000177023     0.0    0.0
0.794328       1.       0.00000026745     0.0    0.0
1.       1.25893       0.000000403099     0.0    0.0
1.25893       1.58489       0.000000605945     0.0    0.0
1.58489       1.99526       0.000000908198     0.0    0.0
1.99526       2.51189       0.00000135678     0.0    0.0
2.51189       3.16228       0.00000201955     0.0    0.0
3.16228       3.98107       0.00000299373     0.0    0.0
3.98107       5.01187       0.00000441729     0.0    0.0
5.01187       6.30957       0.00000648351     0.0    0.0
6.30957       7.94328       0.00000945917     0.0    0.0
7.94328       10.       0.0000137058     0.0    0.0
10.       12.5893       0.0000197025     0.0    0.0
12.5893       15.8489       0.000028066     0.0    0.0
15.8489       19.9526       0.0000395622     0.0    0.0
19.9526       25.1189       0.0000550984     0.0    0.0
25.1189       31.6228       0.0000756836     0.0    0.0
31.6228       39.8107       0.000102344     0.0    0.0
39.8107       50.1187       0.000135994     0.0    0.0
50.1187       63.0957       0.000177267     0.0    0.0
63.0957       79.4328       0.000226366     0.0    0.0
79.4328       100.       0.000282974     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000101496     0.0    0.0
0.00125893       0.00158489       0.000000000000101496     0.0    0.0
0.00158489       0.00199526       0.000000000000101496     0.0    0.0
0.00199526       0.00251189       0.000000000000101496     0.0    0.0
0.00251189       0.00316228       0.000000000000101496     0.0    0.0
0.00316228       0.00398107       0.000000000000101496     0.0    0.0
0.00398107       0.00501187       0.000000000000101496     0.0    0.0
0.00501187       0.00630957       0.000000000000101496     0.0    0.0
0.00630957       0.00794328       0.000000000000101496     0.0    0.0
0.00794328       0.01       0.000000000000101496     0.0    0.0
0.01       0.0125893       0.000000000000101497     0.0    0.0
0.0125893       0.0158489       0.000000000000101498     0.0    0.0
0.0158489       0.0199526       0.0000000000001015     0.0    0.0
0.0199526       0.0251189       0.000000000000101506     0.0    0.0
0.0251189       0.0316228       0.00000000000010152     0.0    0.0
0.0316228       0.0398107       0.000000000000101554     0.0    0.0
0.0398107       0.0501187       0.000000000000101638     0.0    0.0
0.0501187       0.0630957       0.000000000000101843     0.0    0.0
0.0630957       0.0794328       0.000000000000102342     0.0    0.0
0.0794328       0.1       0.000000000000103559     0.0    0.0
0.1       0.125893       0.000000000000106519     0.0    0.0
0.125893       0.158489       0.000000000000113717     0.0    0.0
0.158489       0.199526       0.0000000000001312     0.0    0.0
0.199526       0.251189       0.000000000000173609     0.0    0.0
0.251189       0.316228       0.00000000000027636     0.0    0.0
0.316228       0.398107       0.000000000000524971     0.0    0.0
0.398107       0.501187       0.00000000000112563     0.0    0.0
0.501187       0.630957       0.00000000000257455     0.0    0.0
0.630957       0.794328       0.00000000000606375     0.0    0.0
0.794328       1.       0.0000000000144506     0.0    0.0
1.       1.25893       0.0000000000345691     0.0    0.0
1.25893       1.58489       0.0000000000827224     0.0    0.0
1.58489       1.99526       0.000000000197696     0.0    0.0
1.99526       2.51189       0.000000000471472     0.0    0.0
2.51189       3.16228       0.00000000112144     0.0    0.0
3.16228       3.98107       0.00000000265939     0.0    0.0
3.98107       5.01187       0.00000000628484     0.0    0.0
5.01187       6.30957       0.0000000147952     0.0    0.0
6.30957       7.94328       0.0000000346771     0.0    0.0
7.94328       10.       0.0000000808721     0.0    0.0
10.       12.5893       0.000000187537     0.0    0.0
12.5893       15.8489       0.00000043206     0.0    0.0
15.8489       19.9526       0.000000987971     0.0    0.0
19.9526       25.1189       0.00000223968     0.0    0.0
25.1189       31.6228       0.00000502669     0.0    0.0
31.6228       39.8107       0.0000111523     0.0    0.0
39.8107       50.1187       0.0000244163     0.0    0.0
50.1187       63.0957       0.0000526544     0.0    0.0
63.0957       79.4328       0.00011164     0.0    0.0
79.4328       100.       0.000232332     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N2LP_no_bdryt


==> Plots_Diffs/qTDist_Log_AsyExp_ggHg_YHabs_1.dat <==
# BEGIN PLOT
Title=$gg\to Hg$ (13 TeV LHC), $|Y_H|=1$
DrawOnly=  qTDist_Log_AsyExp_ggHg_YHabs_1_N0LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_1_N1LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_1_N2LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_1_N0LP_no_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_1_N1LP_no_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_1_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1	1	1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_ggHg_YHabs_1_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_ggHg_YHabs_1_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_ggHg_YHabs_1_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_ggHg_YHabs_1_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_ggHg_YHabs_1_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_ggHg_YHabs_1_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=0.0000000000000000000000001
YMax=1.
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_ggHg_YHabs_1
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       12979002.     0.0    0.0
0.00125893       0.00158489       8017353.     0.0    0.0
0.00158489       0.00199526       4950181.     0.0    0.0
0.00199526       0.00251189       3054941.     0.0    0.0
0.00251189       0.00316228       1884372.     0.0    0.0
0.00316228       0.00398107       1161723.     0.0    0.0
0.00398107       0.00501187       715813.     0.0    0.0
0.00501187       0.00630957       440805.     0.0    0.0
0.00630957       0.00794328       271288.     0.0    0.0
0.00794328       0.01       166855.     0.0    0.0
0.01       0.0125893       102555.     0.0    0.0
0.0125893       0.0158489       62989.1     0.0    0.0
0.0158489       0.0199526       38659.2     0.0    0.0
0.0199526       0.0251189       23708.2     0.0    0.0
0.0251189       0.0316228       14527.2     0.0    0.0
0.0316228       0.0398107       8893.69     0.0    0.0
0.0398107       0.0501187       5439.69     0.0    0.0
0.0501187       0.0630957       3323.79     0.0    0.0
0.0630957       0.0794328       2028.76     0.0    0.0
0.0794328       0.1       1236.9     0.0    0.0
0.1       0.125893       753.195     0.0    0.0
0.125893       0.158489       458.051     0.0    0.0
0.158489       0.199526       278.169     0.0    0.0
0.199526       0.251189       168.673     0.0    0.0
0.251189       0.316228       102.11     0.0    0.0
0.316228       0.398107       61.7046     0.0    0.0
0.398107       0.501187       37.2156     0.0    0.0
0.501187       0.630957       22.3982     0.0    0.0
0.630957       0.794328       13.4491     0.0    0.0
0.794328       1.       8.05505     0.0    0.0
1.       1.25893       4.81087     0.0    0.0
1.25893       1.58489       2.86439     0.0    0.0
1.58489       1.99526       1.6996     0.0    0.0
1.99526       2.51189       1.00463     0.0    0.0
2.51189       3.16228       0.591324     0.0    0.0
3.16228       3.98107       0.346421     0.0    0.0
3.98107       5.01187       0.201894     0.0    0.0
5.01187       6.30957       0.116992     0.0    0.0
6.30957       7.94328       0.0673711     0.0    0.0
7.94328       10.       0.0385356     0.0    0.0
10.       12.5893       0.0218848     0.0    0.0
12.5893       15.8489       0.0123364     0.0    0.0
15.8489       19.9526       0.00690127     0.0    0.0
19.9526       25.1189       0.00383111     0.0    0.0
25.1189       31.6228       0.00210989     0.0    0.0
31.6228       39.8107       0.00115176     0.0    0.0
39.8107       50.1187       0.00062189     0.0    0.0
50.1187       63.0957       0.000330811     0.0    0.0
63.0957       79.4328       0.000172298     0.0    0.0
79.4328       100.       0.0000871651     0.0    0.0
# END HISTO1D qTDist_Log_QCD_ggHg_YHabs_1
# BEGIN HISTO1D qTDist_Lin_QCD_ggHg_YHabs_1
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       4.81087     0.0    0.0
3.       5.       0.391674     0.0    0.0
5.       7.       0.117655     0.0    0.0
7.       9.       0.0524125     0.0    0.0
9.       11.       0.0283774     0.0    0.0
11.       13.       0.0172779     0.0    0.0
13.       15.       0.0113819     0.0    0.0
15.       17.       0.00793494     0.0    0.0
17.       19.       0.00577374     0.0    0.0
19.       21.       0.00434424     0.0    0.0
21.       23.       0.0033579     0.0    0.0
23.       25.       0.00265359     0.0    0.0
25.       27.       0.00213616     0.0    0.0
27.       29.       0.00174682     0.0    0.0
29.       31.       0.0014478     0.0    0.0
31.       33.       0.00121406     0.0    0.0
33.       35.       0.00102851     0.0    0.0
35.       37.       0.000879187     0.0    0.0
37.       39.       0.00075757     0.0    0.0
39.       41.       0.000657446     0.0    0.0
41.       43.       0.000574218     0.0    0.0
43.       45.       0.00050443     0.0    0.0
45.       47.       0.000445447     0.0    0.0
47.       49.       0.000395238     0.0    0.0
49.       51.       0.000352217     0.0    0.0
51.       53.       0.000315133     0.0    0.0
53.       55.       0.00028299     0.0    0.0
55.       57.       0.000254987     0.0    0.0
57.       59.       0.000230476     0.0    0.0
59.       61.       0.000208928     0.0    0.0
61.       63.       0.000189907     0.0    0.0
63.       65.       0.000173055     0.0    0.0
65.       67.       0.000158072     0.0    0.0
67.       69.       0.000144706     0.0    0.0
69.       71.       0.000132745     0.0    0.0
71.       73.       0.000122012     0.0    0.0
73.       75.       0.000112355     0.0    0.0
75.       77.       0.000103642     0.0    0.0
77.       79.       0.000095763     0.0    0.0
79.       81.       0.0000886218     0.0    0.0
81.       83.       0.0000821352     0.0    0.0
83.       85.       0.0000762312     0.0    0.0
85.       87.       0.0000708471     0.0    0.0
87.       89.       0.0000659281     0.0    0.0
89.       91.       0.000061426     0.0    0.0
91.       93.       0.0000572987     0.0    0.0
93.       95.       0.0000535089     0.0    0.0
95.       97.       0.0000500237     0.0    0.0
97.       99.       0.0000468141     0.0    0.0
99.       101.       0.000043854     0.0    0.0
101.       103.       0.0000411205     0.0    0.0
103.       105.       0.000038593     0.0    0.0
105.       107.       0.000036253     0.0    0.0
107.       109.       0.0000340842     0.0    0.0
109.       111.       0.0000320717     0.0    0.0
111.       113.       0.0000302021     0.0    0.0
113.       115.       0.0000284636     0.0    0.0
115.       117.       0.0000268453     0.0    0.0
117.       119.       0.0000253373     0.0    0.0
119.       121.       0.0000239309     0.0    0.0
121.       123.       0.000022618     0.0    0.0
123.       125.       0.0000213913     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_ggHg_YHabs_1
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00704348     0.0    0.0
0.00125893       0.00158489       0.00689243     0.0    0.0
0.00158489       0.00199526       0.00674138     0.0    0.0
0.00199526       0.00251189       0.00659032     0.0    0.0
0.00251189       0.00316228       0.00643927     0.0    0.0
0.00316228       0.00398107       0.00628822     0.0    0.0
0.00398107       0.00501187       0.00613717     0.0    0.0
0.00501187       0.00630957       0.00598612     0.0    0.0
0.00630957       0.00794328       0.00583507     0.0    0.0
0.00794328       0.01       0.00568402     0.0    0.0
0.01       0.0125893       0.00553297     0.0    0.0
0.0125893       0.0158489       0.00538192     0.0    0.0
0.0158489       0.0199526       0.00523086     0.0    0.0
0.0199526       0.0251189       0.00507981     0.0    0.0
0.0251189       0.0316228       0.00492876     0.0    0.0
0.0316228       0.0398107       0.00477771     0.0    0.0
0.0398107       0.0501187       0.00462666     0.0    0.0
0.0501187       0.0630957       0.00447561     0.0    0.0
0.0630957       0.0794328       0.00432456     0.0    0.0
0.0794328       0.1       0.00417351     0.0    0.0
0.1       0.125893       0.00402246     0.0    0.0
0.125893       0.158489       0.00387142     0.0    0.0
0.158489       0.199526       0.00372038     0.0    0.0
0.199526       0.251189       0.00356934     0.0    0.0
0.251189       0.316228       0.00341831     0.0    0.0
0.316228       0.398107       0.00326729     0.0    0.0
0.398107       0.501187       0.00311628     0.0    0.0
0.501187       0.630957       0.0029653     0.0    0.0
0.630957       0.794328       0.00281436     0.0    0.0
0.794328       1.       0.00266347     0.0    0.0
1.       1.25893       0.00251266     0.0    0.0
1.25893       1.58489       0.00236198     0.0    0.0
1.58489       1.99526       0.00221147     0.0    0.0
1.99526       2.51189       0.00206122     0.0    0.0
2.51189       3.16228       0.00191135     0.0    0.0
3.16228       3.98107       0.00176205     0.0    0.0
3.98107       5.01187       0.00161354     0.0    0.0
5.01187       6.30957       0.00146619     0.0    0.0
6.30957       7.94328       0.00132045     0.0    0.0
7.94328       10.       0.00117699     0.0    0.0
10.       12.5893       0.00103666     0.0    0.0
12.5893       15.8489       0.000900541     0.0    0.0
15.8489       19.9526       0.000770008     0.0    0.0
19.9526       25.1189       0.000646666     0.0    0.0
25.1189       31.6228       0.000532301     0.0    0.0
31.6228       39.8107       0.000428721     0.0    0.0
39.8107       50.1187       0.000337527     0.0    0.0
50.1187       63.0957       0.000259817     0.0    0.0
63.0957       79.4328       0.000195916     0.0    0.0
79.4328       100.       0.000145232     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000000184167     0.0    0.0
0.00125893       0.00158489       0.00000000000285971     0.0    0.0
0.00158489       0.00199526       0.00000000000443859     0.0    0.0
0.00199526       0.00251189       0.00000000000688611     0.0    0.0
0.00251189       0.00316228       0.0000000000106783     0.0    0.0
0.00316228       0.00398107       0.0000000000165507     0.0    0.0
0.00398107       0.00501187       0.0000000000256396     0.0    0.0
0.00501187       0.00630957       0.0000000000396986     0.0    0.0
0.00630957       0.00794328       0.0000000000614323     0.0    0.0
0.00794328       0.01       0.0000000000950089     0.0    0.0
0.01       0.0125893       0.000000000146847     0.0    0.0
0.0125893       0.0158489       0.000000000226822     0.0    0.0
0.0158489       0.0199526       0.000000000350114     0.0    0.0
0.0199526       0.0251189       0.000000000540036     0.0    0.0
0.0251189       0.0316228       0.000000000832352     0.0    0.0
0.0316228       0.0398107       0.00000000128187     0.0    0.0
0.0398107       0.0501187       0.00000000197248     0.0    0.0
0.0501187       0.0630957       0.00000000303242     0.0    0.0
0.0630957       0.0794328       0.00000000465748     0.0    0.0
0.0794328       0.1       0.00000000714614     0.0    0.0
0.1       0.125893       0.0000000109527     0.0    0.0
0.125893       0.158489       0.0000000167673     0.0    0.0
0.158489       0.199526       0.000000025637     0.0    0.0
0.199526       0.251189       0.0000000391462     0.0    0.0
0.251189       0.316228       0.0000000596879     0.0    0.0
0.316228       0.398107       0.0000000908672     0.0    0.0
0.398107       0.501187       0.000000138101     0.0    0.0
0.501187       0.630957       0.000000209502     0.0    0.0
0.630957       0.794328       0.000000317184     0.0    0.0
0.794328       1.       0.000000479164     0.0    0.0
1.       1.25893       0.000000722125     0.0    0.0
1.25893       1.58489       0.00000108539     0.0    0.0
1.58489       1.99526       0.00000162661     0.0    0.0
1.99526       2.51189       0.00000242972     0.0    0.0
2.51189       3.16228       0.00000361605     0.0    0.0
3.16228       3.98107       0.00000535946     0.0    0.0
3.98107       5.01187       0.00000790645     0.0    0.0
5.01187       6.30957       0.0000116023     0.0    0.0
6.30957       7.94328       0.0000169231     0.0    0.0
7.94328       10.       0.0000245138     0.0    0.0
10.       12.5893       0.0000352278     0.0    0.0
12.5893       15.8489       0.0000501631     0.0    0.0
15.8489       19.9526       0.0000706808     0.0    0.0
19.9526       25.1189       0.0000983901     0.0    0.0
25.1189       31.6228       0.000135076     0.0    0.0
31.6228       39.8107       0.000182548     0.0    0.0
39.8107       50.1187       0.000242405     0.0    0.0
50.1187       63.0957       0.000315746     0.0    0.0
63.0957       79.4328       0.000402896     0.0    0.0
79.4328       100.       0.000503264     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000000149604     0.0    0.0
0.00125893       0.00158489       0.000000000000000000000368536     0.0    0.0
0.00158489       0.00199526       0.000000000000000000000907504     0.0    0.0
0.00199526       0.00251189       0.00000000000000000000223379     0.0    0.0
0.00251189       0.00316228       0.00000000000000000000549608     0.0    0.0
0.00316228       0.00398107       0.0000000000000000000135168     0.0    0.0
0.00398107       0.00501187       0.0000000000000000000332275     0.0    0.0
0.00501187       0.00630957       0.0000000000000000000816419     0.0    0.0
0.00630957       0.00794328       0.000000000000000000200499     0.0    0.0
0.00794328       0.01       0.000000000000000000492138     0.0    0.0
0.01       0.0125893       0.00000000000000000120732     0.0    0.0
0.0125893       0.0158489       0.00000000000000000296013     0.0    0.0
0.0158489       0.0199526       0.00000000000000000725335     0.0    0.0
0.0199526       0.0251189       0.000000000000000017762     0.0    0.0
0.0251189       0.0316228       0.0000000000000000434667     0.0    0.0
0.0316228       0.0398107       0.000000000000000106296     0.0    0.0
0.0398107       0.0501187       0.000000000000000259752     0.0    0.0
0.0501187       0.0630957       0.00000000000000063425     0.0    0.0
0.0630957       0.0794328       0.0000000000000015474     0.0    0.0
0.0794328       0.1       0.00000000000000377196     0.0    0.0
0.1       0.125893       0.00000000000000918602     0.0    0.0
0.125893       0.158489       0.000000000000022349     0.0    0.0
0.158489       0.199526       0.0000000000000543165     0.0    0.0
0.199526       0.251189       0.000000000000131861     0.0    0.0
0.251189       0.316228       0.000000000000319726     0.0    0.0
0.316228       0.398107       0.000000000000774244     0.0    0.0
0.398107       0.501187       0.00000000000187229     0.0    0.0
0.501187       0.630957       0.00000000000452082     0.0    0.0
0.630957       0.794328       0.0000000000108982     0.0    0.0
0.794328       1.       0.0000000000262259     0.0    0.0
1.       1.25893       0.0000000000629897     0.0    0.0
1.25893       1.58489       0.000000000150972     0.0    0.0
1.58489       1.99526       0.000000000361016     0.0    0.0
1.99526       2.51189       0.000000000861099     0.0    0.0
2.51189       3.16228       0.00000000204815     0.0    0.0
3.16228       3.98107       0.00000000485638     0.0    0.0
3.98107       5.01187       0.0000000114749     0.0    0.0
5.01187       6.30957       0.0000000270076     0.0    0.0
6.30957       7.94328       0.0000000632852     0.0    0.0
7.94328       10.       0.00000014755     0.0    0.0
10.       12.5893       0.000000342049     0.0    0.0
12.5893       15.8489       0.000000787749     0.0    0.0
15.8489       19.9526       0.00000180056     0.0    0.0
19.9526       25.1189       0.00000407984     0.0    0.0
25.1189       31.6228       0.00000915177     0.0    0.0
31.6228       39.8107       0.0000202918     0.0    0.0
39.8107       50.1187       0.0000443954     0.0    0.0
50.1187       63.0957       0.0000956667     0.0    0.0
63.0957       79.4328       0.000202669     0.0    0.0
79.4328       100.       0.000421401     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00704348     0.0    0.0
0.00125893       0.00158489       0.00689243     0.0    0.0
0.00158489       0.00199526       0.00674138     0.0    0.0
0.00199526       0.00251189       0.00659032     0.0    0.0
0.00251189       0.00316228       0.00643927     0.0    0.0
0.00316228       0.00398107       0.00628822     0.0    0.0
0.00398107       0.00501187       0.00613717     0.0    0.0
0.00501187       0.00630957       0.00598612     0.0    0.0
0.00630957       0.00794328       0.00583507     0.0    0.0
0.00794328       0.01       0.00568402     0.0    0.0
0.01       0.0125893       0.00553297     0.0    0.0
0.0125893       0.0158489       0.00538192     0.0    0.0
0.0158489       0.0199526       0.00523086     0.0    0.0
0.0199526       0.0251189       0.00507981     0.0    0.0
0.0251189       0.0316228       0.00492876     0.0    0.0
0.0316228       0.0398107       0.00477771     0.0    0.0
0.0398107       0.0501187       0.00462666     0.0    0.0
0.0501187       0.0630957       0.00447561     0.0    0.0
0.0630957       0.0794328       0.00432456     0.0    0.0
0.0794328       0.1       0.00417351     0.0    0.0
0.1       0.125893       0.00402246     0.0    0.0
0.125893       0.158489       0.00387142     0.0    0.0
0.158489       0.199526       0.00372038     0.0    0.0
0.199526       0.251189       0.00356934     0.0    0.0
0.251189       0.316228       0.00341831     0.0    0.0
0.316228       0.398107       0.00326729     0.0    0.0
0.398107       0.501187       0.00311628     0.0    0.0
0.501187       0.630957       0.0029653     0.0    0.0
0.630957       0.794328       0.00281436     0.0    0.0
0.794328       1.       0.00266347     0.0    0.0
1.       1.25893       0.00251266     0.0    0.0
1.25893       1.58489       0.00236198     0.0    0.0
1.58489       1.99526       0.00221147     0.0    0.0
1.99526       2.51189       0.00206122     0.0    0.0
2.51189       3.16228       0.00191135     0.0    0.0
3.16228       3.98107       0.00176205     0.0    0.0
3.98107       5.01187       0.00161354     0.0    0.0
5.01187       6.30957       0.00146619     0.0    0.0
6.30957       7.94328       0.00132045     0.0    0.0
7.94328       10.       0.00117699     0.0    0.0
10.       12.5893       0.00103666     0.0    0.0
12.5893       15.8489       0.000900541     0.0    0.0
15.8489       19.9526       0.000770008     0.0    0.0
19.9526       25.1189       0.000646666     0.0    0.0
25.1189       31.6228       0.000532301     0.0    0.0
31.6228       39.8107       0.000428721     0.0    0.0
39.8107       50.1187       0.000337527     0.0    0.0
50.1187       63.0957       0.000259817     0.0    0.0
63.0957       79.4328       0.000195916     0.0    0.0
79.4328       100.       0.000145232     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000000236939     0.0    0.0
0.00125893       0.00158489       0.00000000000338742     0.0    0.0
0.00158489       0.00199526       0.0000000000049663     0.0    0.0
0.00199526       0.00251189       0.00000000000741383     0.0    0.0
0.00251189       0.00316228       0.000000000011206     0.0    0.0
0.00316228       0.00398107       0.0000000000170784     0.0    0.0
0.00398107       0.00501187       0.0000000000261673     0.0    0.0
0.00501187       0.00630957       0.0000000000402264     0.0    0.0
0.00630957       0.00794328       0.0000000000619601     0.0    0.0
0.00794328       0.01       0.0000000000955367     0.0    0.0
0.01       0.0125893       0.000000000147375     0.0    0.0
0.0125893       0.0158489       0.00000000022735     0.0    0.0
0.0158489       0.0199526       0.000000000350642     0.0    0.0
0.0199526       0.0251189       0.000000000540564     0.0    0.0
0.0251189       0.0316228       0.000000000832879     0.0    0.0
0.0316228       0.0398107       0.0000000012824     0.0    0.0
0.0398107       0.0501187       0.000000001973     0.0    0.0
0.0501187       0.0630957       0.00000000303295     0.0    0.0
0.0630957       0.0794328       0.00000000465801     0.0    0.0
0.0794328       0.1       0.00000000714667     0.0    0.0
0.1       0.125893       0.0000000109532     0.0    0.0
0.125893       0.158489       0.0000000167679     0.0    0.0
0.158489       0.199526       0.0000000256375     0.0    0.0
0.199526       0.251189       0.0000000391467     0.0    0.0
0.251189       0.316228       0.0000000596884     0.0    0.0
0.316228       0.398107       0.0000000908677     0.0    0.0
0.398107       0.501187       0.000000138101     0.0    0.0
0.501187       0.630957       0.000000209502     0.0    0.0
0.630957       0.794328       0.000000317184     0.0    0.0
0.794328       1.       0.000000479165     0.0    0.0
1.       1.25893       0.000000722125     0.0    0.0
1.25893       1.58489       0.00000108539     0.0    0.0
1.58489       1.99526       0.00000162661     0.0    0.0
1.99526       2.51189       0.00000242972     0.0    0.0
2.51189       3.16228       0.00000361605     0.0    0.0
3.16228       3.98107       0.00000535946     0.0    0.0
3.98107       5.01187       0.00000790645     0.0    0.0
5.01187       6.30957       0.0000116023     0.0    0.0
6.30957       7.94328       0.0000169231     0.0    0.0
7.94328       10.       0.0000245138     0.0    0.0
10.       12.5893       0.0000352278     0.0    0.0
12.5893       15.8489       0.0000501631     0.0    0.0
15.8489       19.9526       0.0000706808     0.0    0.0
19.9526       25.1189       0.0000983901     0.0    0.0
25.1189       31.6228       0.000135076     0.0    0.0
31.6228       39.8107       0.000182548     0.0    0.0
39.8107       50.1187       0.000242405     0.0    0.0
50.1187       63.0957       0.000315746     0.0    0.0
63.0957       79.4328       0.000402896     0.0    0.0
79.4328       100.       0.000503264     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000527716     0.0    0.0
0.00125893       0.00158489       0.000000000000527716     0.0    0.0
0.00158489       0.00199526       0.000000000000527716     0.0    0.0
0.00199526       0.00251189       0.000000000000527716     0.0    0.0
0.00251189       0.00316228       0.000000000000527716     0.0    0.0
0.00316228       0.00398107       0.000000000000527716     0.0    0.0
0.00398107       0.00501187       0.000000000000527716     0.0    0.0
0.00501187       0.00630957       0.000000000000527716     0.0    0.0
0.00630957       0.00794328       0.000000000000527716     0.0    0.0
0.00794328       0.01       0.000000000000527716     0.0    0.0
0.01       0.0125893       0.000000000000527717     0.0    0.0
0.0125893       0.0158489       0.000000000000527719     0.0    0.0
0.0158489       0.0199526       0.000000000000527723     0.0    0.0
0.0199526       0.0251189       0.000000000000527734     0.0    0.0
0.0251189       0.0316228       0.00000000000052776     0.0    0.0
0.0316228       0.0398107       0.000000000000527823     0.0    0.0
0.0398107       0.0501187       0.000000000000527976     0.0    0.0
0.0501187       0.0630957       0.000000000000528352     0.0    0.0
0.0630957       0.0794328       0.000000000000529266     0.0    0.0
0.0794328       0.1       0.000000000000531492     0.0    0.0
0.1       0.125893       0.000000000000536908     0.0    0.0
0.125893       0.158489       0.000000000000550075     0.0    0.0
0.158489       0.199526       0.000000000000582049     0.0    0.0
0.199526       0.251189       0.000000000000659604     0.0    0.0
0.251189       0.316228       0.000000000000847485     0.0    0.0
0.316228       0.398107       0.00000000000130203     0.0    0.0
0.398107       0.501187       0.00000000000240012     0.0    0.0
0.501187       0.630957       0.00000000000504871     0.0    0.0
0.630957       0.794328       0.0000000000114262     0.0    0.0
0.794328       1.       0.000000000026754     0.0    0.0
1.       1.25893       0.0000000000635181     0.0    0.0
1.25893       1.58489       0.000000000151501     0.0    0.0
1.58489       1.99526       0.000000000361545     0.0    0.0
1.99526       2.51189       0.00000000086163     0.0    0.0
2.51189       3.16228       0.00000000204868     0.0    0.0
3.16228       3.98107       0.00000000485692     0.0    0.0
3.98107       5.01187       0.0000000114755     0.0    0.0
5.01187       6.30957       0.0000000270082     0.0    0.0
6.30957       7.94328       0.0000000632858     0.0    0.0
7.94328       10.       0.00000014755     0.0    0.0
10.       12.5893       0.000000342049     0.0    0.0
12.5893       15.8489       0.00000078775     0.0    0.0
15.8489       19.9526       0.00000180056     0.0    0.0
19.9526       25.1189       0.00000407984     0.0    0.0
25.1189       31.6228       0.00000915177     0.0    0.0
31.6228       39.8107       0.0000202918     0.0    0.0
39.8107       50.1187       0.0000443954     0.0    0.0
50.1187       63.0957       0.0000956667     0.0    0.0
63.0957       79.4328       0.000202669     0.0    0.0
79.4328       100.       0.000421401     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N2LP_no_bdryt


==> Plots_Diffs/qTDist_Log_AsyExp_ggHg_YHabs_2.dat <==
# BEGIN PLOT
Title=$gg\to Hg$ (13 TeV LHC), $|Y_H|=2$
DrawOnly=  qTDist_Log_AsyExp_ggHg_YHabs_2_N0LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_2_N1LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_2_N2LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_2_N0LP_no_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_2_N1LP_no_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_2_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1	1	1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_ggHg_YHabs_2_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_ggHg_YHabs_2_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_ggHg_YHabs_2_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_ggHg_YHabs_2_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_ggHg_YHabs_2_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_ggHg_YHabs_2_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=0.0000000000000000000000001
YMax=1.
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_ggHg_YHabs_2
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       7855204.     0.0    0.0
0.00125893       0.00158489       4851764.     0.0    0.0
0.00158489       0.00199526       2995299.     0.0    0.0
0.00199526       0.00251189       1848290.     0.0    0.0
0.00251189       0.00316228       1139934.     0.0    0.0
0.00316228       0.00398107       702682.     0.0    0.0
0.00398107       0.00501187       432909.     0.0    0.0
0.00501187       0.00630957       266551.     0.0    0.0
0.00630957       0.00794328       164021.     0.0    0.0
0.00794328       0.01       100864.     0.0    0.0
0.01       0.0125893       61984.4     0.0    0.0
0.0125893       0.0158489       38064.1     0.0    0.0
0.0158489       0.0199526       23357.3     0.0    0.0
0.0199526       0.0251189       14321.3     0.0    0.0
0.0251189       0.0316228       8773.54     0.0    0.0
0.0316228       0.0398107       5370.05     0.0    0.0
0.0398107       0.0501187       3283.74     0.0    0.0
0.0501187       0.0630957       2005.94     0.0    0.0
0.0630957       0.0794328       1224.05     0.0    0.0
0.0794328       0.1       746.067     0.0    0.0
0.1       0.125893       454.169     0.0    0.0
0.125893       0.158489       276.109     0.0    0.0
0.158489       0.199526       167.618     0.0    0.0
0.199526       0.251189       101.599     0.0    0.0
0.251189       0.316228       61.4796     0.0    0.0
0.316228       0.398107       37.1349     0.0    0.0
0.398107       0.501187       22.3859     0.0    0.0
0.501187       0.630957       13.4656     0.0    0.0
0.630957       0.794328       8.08067     0.0    0.0
0.794328       1.       4.83655     0.0    0.0
1.       1.25893       2.88651     0.0    0.0
1.25893       1.58489       1.71723     0.0    0.0
1.58489       1.99526       1.018     0.0    0.0
1.99526       2.51189       0.601128     0.0    0.0
2.51189       3.16228       0.353419     0.0    0.0
3.16228       3.98107       0.20678     0.0    0.0
3.98107       5.01187       0.120336     0.0    0.0
5.01187       6.30957       0.0696166     0.0    0.0
6.30957       7.94328       0.0400148     0.0    0.0
7.94328       10.       0.0228399     0.0    0.0
10.       12.5893       0.0129401     0.0    0.0
12.5893       15.8489       0.00727458     0.0    0.0
15.8489       19.9526       0.00405699     0.0    0.0
19.9526       25.1189       0.00224403     0.0    0.0
25.1189       31.6228       0.00123046     0.0    0.0
31.6228       39.8107       0.000667964     0.0    0.0
39.8107       50.1187       0.00035798     0.0    0.0
50.1187       63.0957       0.000188436     0.0    0.0
63.0957       79.4328       0.0000966683     0.0    0.0
79.4328       100.       0.0000478413     0.0    0.0
# END HISTO1D qTDist_Log_QCD_ggHg_YHabs_2
# BEGIN HISTO1D qTDist_Lin_QCD_ggHg_YHabs_2
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       2.88651     0.0    0.0
3.       5.       0.233864     0.0    0.0
5.       7.       0.0700124     0.0    0.0
7.       9.       0.0311016     0.0    0.0
9.       11.       0.016798     0.0    0.0
11.       13.       0.0102051     0.0    0.0
13.       15.       0.006709     0.0    0.0
15.       17.       0.0046683     0.0    0.0
17.       19.       0.00339064     0.0    0.0
19.       21.       0.00254669     0.0    0.0
21.       23.       0.0019651     0.0    0.0
23.       25.       0.0015503     0.0    0.0
25.       27.       0.0012459     0.0    0.0
27.       29.       0.0010171     0.0    0.0
29.       31.       0.000841562     0.0    0.0
31.       33.       0.000704479     0.0    0.0
33.       35.       0.00059576     0.0    0.0
35.       37.       0.000508356     0.0    0.0
37.       39.       0.000437236     0.0    0.0
39.       41.       0.000378739     0.0    0.0
41.       43.       0.00033016     0.0    0.0
43.       45.       0.000289464     0.0    0.0
45.       47.       0.000255103     0.0    0.0
47.       49.       0.000225883     0.0    0.0
49.       51.       0.000200871     0.0    0.0
51.       53.       0.000179333     0.0    0.0
53.       55.       0.000160684     0.0    0.0
55.       57.       0.000144456     0.0    0.0
57.       59.       0.000130267     0.0    0.0
59.       61.       0.000117808     0.0    0.0
61.       63.       0.000106825     0.0    0.0
63.       65.       0.000097105     0.0    0.0
65.       67.       0.0000884741     0.0    0.0
67.       69.       0.0000807851     0.0    0.0
69.       71.       0.0000739145     0.0    0.0
71.       73.       0.0000677575     0.0    0.0
73.       75.       0.0000622254     0.0    0.0
75.       77.       0.0000572422     0.0    0.0
77.       79.       0.0000527427     0.0    0.0
79.       81.       0.000048671     0.0    0.0
81.       83.       0.0000449786     0.0    0.0
83.       85.       0.0000416235     0.0    0.0
85.       87.       0.000038569     0.0    0.0
87.       89.       0.0000357832     0.0    0.0
89.       91.       0.0000332382     0.0    0.0
91.       93.       0.0000309093     0.0    0.0
93.       95.       0.0000287749     0.0    0.0
95.       97.       0.0000268158     0.0    0.0
97.       99.       0.0000250151     0.0    0.0
99.       101.       0.0000233577     0.0    0.0
101.       103.       0.0000218303     0.0    0.0
103.       105.       0.000020421     0.0    0.0
105.       107.       0.0000191189     0.0    0.0
107.       109.       0.0000179147     0.0    0.0
109.       111.       0.0000167997     0.0    0.0
111.       113.       0.0000157662     0.0    0.0
113.       115.       0.0000148073     0.0    0.0
115.       117.       0.0000139167     0.0    0.0
117.       119.       0.0000130888     0.0    0.0
119.       121.       0.0000123185     0.0    0.0
121.       123.       0.0000116011     0.0    0.0
123.       125.       0.0000109324     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_ggHg_YHabs_2
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00455414     0.0    0.0
0.00125893       0.00158489       0.00445616     0.0    0.0
0.00158489       0.00199526       0.00435817     0.0    0.0
0.00199526       0.00251189       0.00426019     0.0    0.0
0.00251189       0.00316228       0.0041622     0.0    0.0
0.00316228       0.00398107       0.00406422     0.0    0.0
0.00398107       0.00501187       0.00396624     0.0    0.0
0.00501187       0.00630957       0.00386825     0.0    0.0
0.00630957       0.00794328       0.00377027     0.0    0.0
0.00794328       0.01       0.00367229     0.0    0.0
0.01       0.0125893       0.0035743     0.0    0.0
0.0125893       0.0158489       0.00347632     0.0    0.0
0.0158489       0.0199526       0.00337834     0.0    0.0
0.0199526       0.0251189       0.00328035     0.0    0.0
0.0251189       0.0316228       0.00318237     0.0    0.0
0.0316228       0.0398107       0.00308439     0.0    0.0
0.0398107       0.0501187       0.0029864     0.0    0.0
0.0501187       0.0630957       0.00288842     0.0    0.0
0.0630957       0.0794328       0.00279044     0.0    0.0
0.0794328       0.1       0.00269246     0.0    0.0
0.1       0.125893       0.00259447     0.0    0.0
0.125893       0.158489       0.00249649     0.0    0.0
0.158489       0.199526       0.00239852     0.0    0.0
0.199526       0.251189       0.00230054     0.0    0.0
0.251189       0.316228       0.00220257     0.0    0.0
0.316228       0.398107       0.00210461     0.0    0.0
0.398107       0.501187       0.00200666     0.0    0.0
0.501187       0.630957       0.00190873     0.0    0.0
0.630957       0.794328       0.00181082     0.0    0.0
0.794328       1.       0.00171294     0.0    0.0
1.       1.25893       0.00161513     0.0    0.0
1.25893       1.58489       0.00151739     0.0    0.0
1.58489       1.99526       0.00141978     0.0    0.0
1.99526       2.51189       0.00132234     0.0    0.0
2.51189       3.16228       0.00122517     0.0    0.0
3.16228       3.98107       0.00112838     0.0    0.0
3.98107       5.01187       0.00103214     0.0    0.0
5.01187       6.30957       0.000936675     0.0    0.0
6.30957       7.94328       0.000842318     0.0    0.0
7.94328       10.       0.000749502     0.0    0.0
10.       12.5893       0.000658801     0.0    0.0
12.5893       15.8489       0.00057095     0.0    0.0
15.8489       19.9526       0.000486859     0.0    0.0
19.9526       25.1189       0.000407592     0.0    0.0
25.1189       31.6228       0.000334321     0.0    0.0
31.6228       39.8107       0.000268216     0.0    0.0
39.8107       50.1187       0.000210291     0.0    0.0
50.1187       63.0957       0.000161208     0.0    0.0
63.0957       79.4328       0.000121105     0.0    0.0
79.4328       100.       0.0000895177     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000000126892     0.0    0.0
0.00125893       0.00158489       0.00000000000197024     0.0    0.0
0.00158489       0.00199526       0.00000000000305786     0.0    0.0
0.00199526       0.00251189       0.00000000000474373     0.0    0.0
0.00251189       0.00316228       0.00000000000735562     0.0    0.0
0.00316228       0.00398107       0.0000000000114     0.0    0.0
0.00398107       0.00501187       0.0000000000176592     0.0    0.0
0.00501187       0.00630957       0.0000000000273402     0.0    0.0
0.00630957       0.00794328       0.0000000000423049     0.0    0.0
0.00794328       0.01       0.0000000000654219     0.0    0.0
0.01       0.0125893       0.000000000101108     0.0    0.0
0.0125893       0.0158489       0.000000000156159     0.0    0.0
0.0158489       0.0199526       0.000000000241019     0.0    0.0
0.0199526       0.0251189       0.000000000371725     0.0    0.0
0.0251189       0.0316228       0.000000000572876     0.0    0.0
0.0316228       0.0398107       0.000000000882164     0.0    0.0
0.0398107       0.0501187       0.00000000135727     0.0    0.0
0.0501187       0.0630957       0.00000000208636     0.0    0.0
0.0630957       0.0794328       0.00000000320402     0.0    0.0
0.0794328       0.1       0.00000000491534     0.0    0.0
0.1       0.125893       0.00000000753245     0.0    0.0
0.125893       0.158489       0.0000000115295     0.0    0.0
0.158489       0.199526       0.0000000176254     0.0    0.0
0.199526       0.251189       0.0000000269079     0.0    0.0
0.251189       0.316228       0.0000000410193     0.0    0.0
0.316228       0.398107       0.000000062433     0.0    0.0
0.398107       0.501187       0.0000000948637     0.0    0.0
0.501187       0.630957       0.000000143873     0.0    0.0
0.630957       0.794328       0.000000217762     0.0    0.0
0.794328       1.       0.000000328867     0.0    0.0
1.       1.25893       0.000000495451     0.0    0.0
1.25893       1.58489       0.00000074441     0.0    0.0
1.58489       1.99526       0.00000111513     0.0    0.0
1.99526       2.51189       0.00000166493     0.0    0.0
2.51189       3.16228       0.00000247656     0.0    0.0
3.16228       3.98107       0.00000366842     0.0    0.0
3.98107       5.01187       0.00000540817     0.0    0.0
5.01187       6.30957       0.00000793016     0.0    0.0
6.30957       7.94328       0.0000115569     0.0    0.0
7.94328       10.       0.0000167241     0.0    0.0
10.       12.5893       0.0000240064     0.0    0.0
12.5893       15.8489       0.0000341398     0.0    0.0
15.8489       19.9526       0.000048032     0.0    0.0
19.9526       25.1189       0.0000667488     0.0    0.0
25.1189       31.6228       0.0000914613     0.0    0.0
31.6228       39.8107       0.00012334     0.0    0.0
39.8107       50.1187       0.000163399     0.0    0.0
50.1187       63.0957       0.000212299     0.0    0.0
63.0957       79.4328       0.00027018     0.0    0.0
79.4328       100.       0.000336576     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000000110554     0.0    0.0
0.00125893       0.00158489       0.00000000000000000000027232     0.0    0.0
0.00158489       0.00199526       0.000000000000000000000670527     0.0    0.0
0.00199526       0.00251189       0.00000000000000000000165035     0.0    0.0
0.00251189       0.00316228       0.00000000000000000000406026     0.0    0.0
0.00316228       0.00398107       0.00000000000000000000998479     0.0    0.0
0.00398107       0.00501187       0.0000000000000000000245428     0.0    0.0
0.00501187       0.00630957       0.0000000000000000000602978     0.0    0.0
0.00630957       0.00794328       0.000000000000000000148068     0.0    0.0
0.00794328       0.01       0.000000000000000000363405     0.0    0.0
0.01       0.0125893       0.00000000000000000089142     0.0    0.0
0.0125893       0.0158489       0.00000000000000000218536     0.0    0.0
0.0158489       0.0199526       0.00000000000000000535428     0.0    0.0
0.0199526       0.0251189       0.00000000000000001311     0.0    0.0
0.0251189       0.0316228       0.0000000000000000320784     0.0    0.0
0.0316228       0.0398107       0.0000000000000000784362     0.0    0.0
0.0398107       0.0501187       0.000000000000000191644     0.0    0.0
0.0501187       0.0630957       0.000000000000000467879     0.0    0.0
0.0630957       0.0794328       0.00000000000000114132     0.0    0.0
0.0794328       0.1       0.00000000000000278163     0.0    0.0
0.1       0.125893       0.00000000000000677303     0.0    0.0
0.125893       0.158489       0.0000000000000164752     0.0    0.0
0.158489       0.199526       0.000000000000040033     0.0    0.0
0.199526       0.251189       0.0000000000000971647     0.0    0.0
0.251189       0.316228       0.000000000000235543     0.0    0.0
0.316228       0.398107       0.000000000000570245     0.0    0.0
0.398107       0.501187       0.00000000000137861     0.0    0.0
0.501187       0.630957       0.00000000000332782     0.0    0.0
0.630957       0.794328       0.00000000000801978     0.0    0.0
0.794328       1.       0.0000000000192925     0.0    0.0
1.       1.25893       0.0000000000463197     0.0    0.0
1.25893       1.58489       0.000000000110973     0.0    0.0
1.58489       1.99526       0.000000000265248     0.0    0.0
1.99526       2.51189       0.000000000632359     0.0    0.0
2.51189       3.16228       0.00000000150326     0.0    0.0
3.16228       3.98107       0.00000000356222     0.0    0.0
3.98107       5.01187       0.00000000841126     0.0    0.0
5.01187       6.30957       0.0000000197817     0.0    0.0
6.30957       7.94328       0.000000046313     0.0    0.0
7.94328       10.       0.000000107873     0.0    0.0
10.       12.5893       0.000000249791     0.0    0.0
12.5893       15.8489       0.000000574542     0.0    0.0
15.8489       19.9526       0.00000131132     0.0    0.0
19.9526       25.1189       0.00000296633     0.0    0.0
25.1189       31.6228       0.00000664134     0.0    0.0
31.6228       39.8107       0.0000146938     0.0    0.0
39.8107       50.1187       0.0000320703     0.0    0.0
50.1187       63.0957       0.0000689233     0.0    0.0
63.0957       79.4328       0.000145592     0.0    0.0
79.4328       100.       0.000301804     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00455414     0.0    0.0
0.00125893       0.00158489       0.00445616     0.0    0.0
0.00158489       0.00199526       0.00435817     0.0    0.0
0.00199526       0.00251189       0.00426019     0.0    0.0
0.00251189       0.00316228       0.0041622     0.0    0.0
0.00316228       0.00398107       0.00406422     0.0    0.0
0.00398107       0.00501187       0.00396624     0.0    0.0
0.00501187       0.00630957       0.00386825     0.0    0.0
0.00630957       0.00794328       0.00377027     0.0    0.0
0.00794328       0.01       0.00367229     0.0    0.0
0.01       0.0125893       0.0035743     0.0    0.0
0.0125893       0.0158489       0.00347632     0.0    0.0
0.0158489       0.0199526       0.00337834     0.0    0.0
0.0199526       0.0251189       0.00328035     0.0    0.0
0.0251189       0.0316228       0.00318237     0.0    0.0
0.0316228       0.0398107       0.00308439     0.0    0.0
0.0398107       0.0501187       0.0029864     0.0    0.0
0.0501187       0.0630957       0.00288842     0.0    0.0
0.0630957       0.0794328       0.00279044     0.0    0.0
0.0794328       0.1       0.00269246     0.0    0.0
0.1       0.125893       0.00259447     0.0    0.0
0.125893       0.158489       0.00249649     0.0    0.0
0.158489       0.199526       0.00239852     0.0    0.0
0.199526       0.251189       0.00230054     0.0    0.0
0.251189       0.316228       0.00220257     0.0    0.0
0.316228       0.398107       0.00210461     0.0    0.0
0.398107       0.501187       0.00200666     0.0    0.0
0.501187       0.630957       0.00190873     0.0    0.0
0.630957       0.794328       0.00181082     0.0    0.0
0.794328       1.       0.00171294     0.0    0.0
1.       1.25893       0.00161513     0.0    0.0
1.25893       1.58489       0.00151739     0.0    0.0
1.58489       1.99526       0.00141978     0.0    0.0
1.99526       2.51189       0.00132234     0.0    0.0
2.51189       3.16228       0.00122517     0.0    0.0
3.16228       3.98107       0.00112838     0.0    0.0
3.98107       5.01187       0.00103214     0.0    0.0
5.01187       6.30957       0.000936675     0.0    0.0
6.30957       7.94328       0.000842318     0.0    0.0
7.94328       10.       0.000749502     0.0    0.0
10.       12.5893       0.000658801     0.0    0.0
12.5893       15.8489       0.00057095     0.0    0.0
15.8489       19.9526       0.000486859     0.0    0.0
19.9526       25.1189       0.000407592     0.0    0.0
25.1189       31.6228       0.000334321     0.0    0.0
31.6228       39.8107       0.000268216     0.0    0.0
39.8107       50.1187       0.000210291     0.0    0.0
50.1187       63.0957       0.000161208     0.0    0.0
63.0957       79.4328       0.000121105     0.0    0.0
79.4328       100.       0.0000895177     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000035724     0.0    0.0
0.00125893       0.00158489       0.00000000000427372     0.0    0.0
0.00158489       0.00199526       0.00000000000536133     0.0    0.0
0.00199526       0.00251189       0.00000000000704721     0.0    0.0
0.00251189       0.00316228       0.00000000000965909     0.0    0.0
0.00316228       0.00398107       0.0000000000137035     0.0    0.0
0.00398107       0.00501187       0.0000000000199627     0.0    0.0
0.00501187       0.00630957       0.0000000000296437     0.0    0.0
0.00630957       0.00794328       0.0000000000446084     0.0    0.0
0.00794328       0.01       0.0000000000677254     0.0    0.0
0.01       0.0125893       0.000000000103412     0.0    0.0
0.0125893       0.0158489       0.000000000158463     0.0    0.0
0.0158489       0.0199526       0.000000000243323     0.0    0.0
0.0199526       0.0251189       0.000000000374029     0.0    0.0
0.0251189       0.0316228       0.00000000057518     0.0    0.0
0.0316228       0.0398107       0.000000000884467     0.0    0.0
0.0398107       0.0501187       0.00000000135957     0.0    0.0
0.0501187       0.0630957       0.00000000208867     0.0    0.0
0.0630957       0.0794328       0.00000000320632     0.0    0.0
0.0794328       0.1       0.00000000491764     0.0    0.0
0.1       0.125893       0.00000000753475     0.0    0.0
0.125893       0.158489       0.0000000115318     0.0    0.0
0.158489       0.199526       0.0000000176277     0.0    0.0
0.199526       0.251189       0.0000000269102     0.0    0.0
0.251189       0.316228       0.0000000410216     0.0    0.0
0.316228       0.398107       0.0000000624353     0.0    0.0
0.398107       0.501187       0.000000094866     0.0    0.0
0.501187       0.630957       0.000000143876     0.0    0.0
0.630957       0.794328       0.000000217764     0.0    0.0
0.794328       1.       0.00000032887     0.0    0.0
1.       1.25893       0.000000495454     0.0    0.0
1.25893       1.58489       0.000000744413     0.0    0.0
1.58489       1.99526       0.00000111514     0.0    0.0
1.99526       2.51189       0.00000166494     0.0    0.0
2.51189       3.16228       0.00000247656     0.0    0.0
3.16228       3.98107       0.00000366842     0.0    0.0
3.98107       5.01187       0.00000540817     0.0    0.0
5.01187       6.30957       0.00000793016     0.0    0.0
6.30957       7.94328       0.0000115569     0.0    0.0
7.94328       10.       0.0000167241     0.0    0.0
10.       12.5893       0.0000240064     0.0    0.0
12.5893       15.8489       0.0000341398     0.0    0.0
15.8489       19.9526       0.000048032     0.0    0.0
19.9526       25.1189       0.0000667489     0.0    0.0
25.1189       31.6228       0.0000914613     0.0    0.0
31.6228       39.8107       0.00012334     0.0    0.0
39.8107       50.1187       0.000163399     0.0    0.0
50.1187       63.0957       0.000212299     0.0    0.0
63.0957       79.4328       0.00027018     0.0    0.0
79.4328       100.       0.000336576     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000000230348     0.0    0.0
0.00125893       0.00158489       0.00000000000230348     0.0    0.0
0.00158489       0.00199526       0.00000000000230348     0.0    0.0
0.00199526       0.00251189       0.00000000000230348     0.0    0.0
0.00251189       0.00316228       0.00000000000230348     0.0    0.0
0.00316228       0.00398107       0.00000000000230348     0.0    0.0
0.00398107       0.00501187       0.00000000000230348     0.0    0.0
0.00501187       0.00630957       0.00000000000230348     0.0    0.0
0.00630957       0.00794328       0.00000000000230348     0.0    0.0
0.00794328       0.01       0.00000000000230348     0.0    0.0
0.01       0.0125893       0.00000000000230348     0.0    0.0
0.0125893       0.0158489       0.00000000000230348     0.0    0.0
0.0158489       0.0199526       0.00000000000230349     0.0    0.0
0.0199526       0.0251189       0.00000000000230349     0.0    0.0
0.0251189       0.0316228       0.00000000000230352     0.0    0.0
0.0316228       0.0398107       0.00000000000230356     0.0    0.0
0.0398107       0.0501187       0.00000000000230368     0.0    0.0
0.0501187       0.0630957       0.00000000000230397     0.0    0.0
0.0630957       0.0794328       0.00000000000230465     0.0    0.0
0.0794328       0.1       0.00000000000230631     0.0    0.0
0.1       0.125893       0.00000000000231034     0.0    0.0
0.125893       0.158489       0.00000000000232009     0.0    0.0
0.158489       0.199526       0.00000000000234372     0.0    0.0
0.199526       0.251189       0.00000000000240098     0.0    0.0
0.251189       0.316228       0.00000000000253956     0.0    0.0
0.316228       0.398107       0.00000000000287457     0.0    0.0
0.398107       0.501187       0.00000000000368343     0.0    0.0
0.501187       0.630957       0.00000000000563343     0.0    0.0
0.630957       0.794328       0.0000000000103266     0.0    0.0
0.794328       1.       0.0000000000216013     0.0    0.0
1.       1.25893       0.0000000000486317     0.0    0.0
1.25893       1.58489       0.00000000011329     0.0    0.0
1.58489       1.99526       0.000000000267572     0.0    0.0
1.99526       2.51189       0.000000000634696     0.0    0.0
2.51189       3.16228       0.00000000150561     0.0    0.0
3.16228       3.98107       0.0000000035646     0.0    0.0
3.98107       5.01187       0.0000000084137     0.0    0.0
5.01187       6.30957       0.0000000197842     0.0    0.0
6.30957       7.94328       0.0000000463157     0.0    0.0
7.94328       10.       0.000000107876     0.0    0.0
10.       12.5893       0.000000249794     0.0    0.0
12.5893       15.8489       0.000000574546     0.0    0.0
15.8489       19.9526       0.00000131132     0.0    0.0
19.9526       25.1189       0.00000296634     0.0    0.0
25.1189       31.6228       0.00000664135     0.0    0.0
31.6228       39.8107       0.0000146938     0.0    0.0
39.8107       50.1187       0.0000320704     0.0    0.0
50.1187       63.0957       0.0000689233     0.0    0.0
63.0957       79.4328       0.000145592     0.0    0.0
79.4328       100.       0.000301804     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N2LP_no_bdryt


==> Plots_Diffs/qTDist_Log_AsyExp_ggHg_YHabs_3.dat <==
# BEGIN PLOT
Title=$gg\to Hg$ (13 TeV LHC), $|Y_H|=3$
DrawOnly=  qTDist_Log_AsyExp_ggHg_YHabs_3_N0LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_3_N1LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_3_N2LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_3_N0LP_no_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_3_N1LP_no_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_3_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1	1	1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_ggHg_YHabs_3_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_ggHg_YHabs_3_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_ggHg_YHabs_3_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_ggHg_YHabs_3_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_ggHg_YHabs_3_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_ggHg_YHabs_3_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=0.0000000000000000000000001
YMax=1.
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_ggHg_YHabs_3
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       2476785.     0.0    0.0
0.00125893       0.00158489       1529397.     0.0    0.0
0.00158489       0.00199526       943942.     0.0    0.0
0.00199526       0.00251189       582311.     0.0    0.0
0.00251189       0.00316228       359036.     0.0    0.0
0.00316228       0.00398107       221251.     0.0    0.0
0.00398107       0.00501187       136265.     0.0    0.0
0.00501187       0.00630957       83873.3     0.0    0.0
0.00630957       0.00794328       51592.8     0.0    0.0
0.00794328       0.01       31715.2     0.0    0.0
0.01       0.0125893       19482.4     0.0    0.0
0.0125893       0.0158489       11959.1     0.0    0.0
0.0158489       0.0199526       7335.24     0.0    0.0
0.0199526       0.0251189       4495.46     0.0    0.0
0.0251189       0.0316228       2752.68     0.0    0.0
0.0316228       0.0398107       1683.97     0.0    0.0
0.0398107       0.0501187       1029.16     0.0    0.0
0.0501187       0.0630957       628.316     0.0    0.0
0.0630957       0.0794328       383.165     0.0    0.0
0.0794328       0.1       233.384     0.0    0.0
0.1       0.125893       141.97     0.0    0.0
0.125893       0.158489       86.2425     0.0    0.0
0.158489       0.199526       52.3115     0.0    0.0
0.199526       0.251189       31.679     0.0    0.0
0.251189       0.316228       19.1507     0.0    0.0
0.316228       0.398107       11.555     0.0    0.0
0.398107       0.501187       6.95745     0.0    0.0
0.501187       0.630957       4.17967     0.0    0.0
0.630957       0.794328       2.50465     0.0    0.0
0.794328       1.       1.49677     0.0    0.0
1.       1.25893       0.891739     0.0    0.0
1.25893       1.58489       0.529482     0.0    0.0
1.58489       1.99526       0.313208     0.0    0.0
1.99526       2.51189       0.184499     0.0    0.0
2.51189       3.16228       0.108176     0.0    0.0
3.16228       3.98107       0.0630974     0.0    0.0
3.98107       5.01187       0.0365921     0.0    0.0
5.01187       6.30957       0.0210861     0.0    0.0
6.30957       7.94328       0.0120663     0.0    0.0
7.94328       10.       0.00685282     0.0    0.0
10.       12.5893       0.00386055     0.0    0.0
12.5893       15.8489       0.00215633     0.0    0.0
15.8489       19.9526       0.00119365     0.0    0.0
19.9526       25.1189       0.000654418     0.0    0.0
25.1189       31.6228       0.000354885     0.0    0.0
31.6228       39.8107       0.000189841     0.0    0.0
39.8107       50.1187       0.0000996532     0.0    0.0
50.1187       63.0957       0.00005088     0.0    0.0
63.0957       79.4328       0.000024933     0.0    0.0
79.4328       100.       0.0000115157     0.0    0.0
# END HISTO1D qTDist_Log_QCD_ggHg_YHabs_3
# BEGIN HISTO1D qTDist_Lin_QCD_ggHg_YHabs_3
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.891739     0.0    0.0
3.       5.       0.0714146     0.0    0.0
5.       7.       0.0212069     0.0    0.0
7.       9.       0.00935811     0.0    0.0
9.       11.       0.00502499     0.0    0.0
11.       13.       0.00303678     0.0    0.0
13.       15.       0.00198675     0.0    0.0
15.       17.       0.00137611     0.0    0.0
17.       19.       0.000995085     0.0    0.0
19.       21.       0.000744191     0.0    0.0
21.       23.       0.000571798     0.0    0.0
23.       25.       0.00044918     0.0    0.0
25.       27.       0.000359432     0.0    0.0
27.       29.       0.000292141     0.0    0.0
29.       31.       0.000240638     0.0    0.0
31.       33.       0.000200513     0.0    0.0
33.       35.       0.000168764     0.0    0.0
35.       37.       0.000143298     0.0    0.0
37.       39.       0.000122625     0.0    0.0
39.       41.       0.000105663     0.0    0.0
41.       43.       0.0000916098     0.0    0.0
43.       45.       0.000079867     0.0    0.0
45.       47.       0.0000699777     0.0    0.0
47.       49.       0.0000615904     0.0    0.0
49.       51.       0.0000544312     0.0    0.0
51.       53.       0.0000482844     0.0    0.0
53.       55.       0.0000429784     0.0    0.0
55.       57.       0.0000383757     0.0    0.0
57.       59.       0.000034365     0.0    0.0
59.       61.       0.0000308554     0.0    0.0
61.       63.       0.0000277725     0.0    0.0
63.       65.       0.0000250548     0.0    0.0
65.       67.       0.000022651     0.0    0.0
67.       69.       0.0000205184     0.0    0.0
69.       71.       0.0000186208     0.0    0.0
71.       73.       0.0000169279     0.0    0.0
73.       75.       0.0000154137     0.0    0.0
75.       77.       0.0000140563     0.0    0.0
77.       79.       0.0000128368     0.0    0.0
79.       81.       0.0000117388     0.0    0.0
81.       83.       0.0000107483     0.0    0.0
83.       85.       0.00000985312     0.0    0.0
85.       87.       0.00000904276     0.0    0.0
87.       89.       0.00000830795     0.0    0.0
89.       91.       0.00000764062     0.0    0.0
91.       93.       0.00000703367     0.0    0.0
93.       95.       0.00000648089     0.0    0.0
95.       97.       0.00000597677     0.0    0.0
97.       99.       0.00000551646     0.0    0.0
99.       101.       0.00000509564     0.0    0.0
101.       103.       0.00000471049     0.0    0.0
103.       105.       0.00000435761     0.0    0.0
105.       107.       0.00000403396     0.0    0.0
107.       109.       0.00000373683     0.0    0.0
109.       111.       0.00000346378     0.0    0.0
111.       113.       0.00000321263     0.0    0.0
113.       115.       0.00000298144     0.0    0.0
115.       117.       0.00000276843     0.0    0.0
117.       119.       0.00000257202     0.0    0.0
119.       121.       0.00000239079     0.0    0.0
121.       123.       0.00000222342     0.0    0.0
123.       125.       0.00000206876     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_ggHg_YHabs_3
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0016979     0.0    0.0
0.00125893       0.00158489       0.00166106     0.0    0.0
0.00158489       0.00199526       0.00162422     0.0    0.0
0.00199526       0.00251189       0.00158739     0.0    0.0
0.00251189       0.00316228       0.00155055     0.0    0.0
0.00316228       0.00398107       0.00151371     0.0    0.0
0.00398107       0.00501187       0.00147687     0.0    0.0
0.00501187       0.00630957       0.00144003     0.0    0.0
0.00630957       0.00794328       0.00140319     0.0    0.0
0.00794328       0.01       0.00136635     0.0    0.0
0.01       0.0125893       0.00132951     0.0    0.0
0.0125893       0.0158489       0.00129267     0.0    0.0
0.0158489       0.0199526       0.00125583     0.0    0.0
0.0199526       0.0251189       0.00121899     0.0    0.0
0.0251189       0.0316228       0.00118215     0.0    0.0
0.0316228       0.0398107       0.00114531     0.0    0.0
0.0398107       0.0501187       0.00110847     0.0    0.0
0.0501187       0.0630957       0.00107164     0.0    0.0
0.0630957       0.0794328       0.0010348     0.0    0.0
0.0794328       0.1       0.000997958     0.0    0.0
0.1       0.125893       0.00096112     0.0    0.0
0.125893       0.158489       0.000924282     0.0    0.0
0.158489       0.199526       0.000887446     0.0    0.0
0.199526       0.251189       0.00085061     0.0    0.0
0.251189       0.316228       0.000813777     0.0    0.0
0.316228       0.398107       0.000776947     0.0    0.0
0.398107       0.501187       0.000740122     0.0    0.0
0.501187       0.630957       0.000703304     0.0    0.0
0.630957       0.794328       0.000666496     0.0    0.0
0.794328       1.       0.000629705     0.0    0.0
1.       1.25893       0.000592938     0.0    0.0
1.25893       1.58489       0.000556206     0.0    0.0
1.58489       1.99526       0.000519527     0.0    0.0
1.99526       2.51189       0.000482924     0.0    0.0
2.51189       3.16228       0.000446433     0.0    0.0
3.16228       3.98107       0.000410106     0.0    0.0
3.98107       5.01187       0.000374011     0.0    0.0
5.01187       6.30957       0.000338249     0.0    0.0
6.30957       7.94328       0.000302954     0.0    0.0
7.94328       10.       0.000268308     0.0    0.0
10.       12.5893       0.000234548     0.0    0.0
12.5893       15.8489       0.000201974     0.0    0.0
15.8489       19.9526       0.000170952     0.0    0.0
19.9526       25.1189       0.000141903     0.0    0.0
25.1189       31.6228       0.000115279     0.0    0.0
31.6228       39.8107       0.0000915142     0.0    0.0
39.8107       50.1187       0.0000709622     0.0    0.0
50.1187       63.0957       0.0000538191     0.0    0.0
63.0957       79.4328       0.0000400639     0.0    0.0
79.4328       100.       0.0000294396     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000555125     0.0    0.0
0.00125893       0.00158489       0.000000000000861818     0.0    0.0
0.00158489       0.00199526       0.00000000000133737     0.0    0.0
0.00199526       0.00251189       0.00000000000207438     0.0    0.0
0.00251189       0.00316228       0.00000000000321602     0.0    0.0
0.00316228       0.00398107       0.0000000000049835     0.0    0.0
0.00398107       0.00501187       0.00000000000771835     0.0    0.0
0.00501187       0.00630957       0.0000000000119475     0.0    0.0
0.00630957       0.00794328       0.0000000000184835     0.0    0.0
0.00794328       0.01       0.0000000000285779     0.0    0.0
0.01       0.0125893       0.0000000000441574     0.0    0.0
0.0125893       0.0158489       0.0000000000681852     0.0    0.0
0.0158489       0.0199526       0.000000000105214     0.0    0.0
0.0199526       0.0251189       0.000000000162232     0.0    0.0
0.0251189       0.0316228       0.000000000249956     0.0    0.0
0.0316228       0.0398107       0.000000000384799     0.0    0.0
0.0398107       0.0501187       0.000000000591869     0.0    0.0
0.0501187       0.0630957       0.000000000909526     0.0    0.0
0.0630957       0.0794328       0.0000000013963     0.0    0.0
0.0794328       0.1       0.00000000214134     0.0    0.0
0.1       0.125893       0.00000000328024     0.0    0.0
0.125893       0.158489       0.00000000501886     0.0    0.0
0.158489       0.199526       0.00000000766914     0.0    0.0
0.199526       0.251189       0.0000000117027     0.0    0.0
0.251189       0.316228       0.0000000178312     0.0    0.0
0.316228       0.398107       0.0000000271251     0.0    0.0
0.398107       0.501187       0.000000041191     0.0    0.0
0.501187       0.630957       0.0000000624316     0.0    0.0
0.630957       0.794328       0.0000000944282     0.0    0.0
0.794328       1.       0.000000142497     0.0    0.0
1.       1.25893       0.000000214496     0.0    0.0
1.25893       1.58489       0.000000321976     0.0    0.0
1.58489       1.99526       0.000000481821     0.0    0.0
1.99526       2.51189       0.000000718536     0.0    0.0
2.51189       3.16228       0.00000106741     0.0    0.0
3.16228       3.98107       0.00000157878     0.0    0.0
3.98107       5.01187       0.00000232363     0.0    0.0
5.01187       6.30957       0.00000340073     0.0    0.0
6.30957       7.94328       0.00000494527     0.0    0.0
7.94328       10.       0.00000713855     0.0    0.0
10.       12.5893       0.0000102177     0.0    0.0
12.5893       15.8489       0.0000144832     0.0    0.0
15.8489       19.9526       0.0000203005     0.0    0.0
19.9526       25.1189       0.000028091     0.0    0.0
25.1189       31.6228       0.000038306     0.0    0.0
31.6228       39.8107       0.0000513808     0.0    0.0
39.8107       50.1187       0.0000676681     0.0    0.0
50.1187       63.0957       0.0000873643     0.0    0.0
63.0957       79.4328       0.000110448     0.0    0.0
79.4328       100.       0.000136663     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000000057166     0.0    0.0
0.00125893       0.00158489       0.00000000000000000000014079     0.0    0.0
0.00158489       0.00199526       0.000000000000000000000346604     0.0    0.0
0.00199526       0.00251189       0.000000000000000000000852936     0.0    0.0
0.00251189       0.00316228       0.00000000000000000000209803     0.0    0.0
0.00316228       0.00398107       0.00000000000000000000515837     0.0    0.0
0.00398107       0.00501187       0.0000000000000000000126768     0.0    0.0
0.00501187       0.00630957       0.0000000000000000000311382     0.0    0.0
0.00630957       0.00794328       0.0000000000000000000764462     0.0    0.0
0.00794328       0.01       0.00000000000000000018758     0.0    0.0
0.01       0.0125893       0.000000000000000000460014     0.0    0.0
0.0125893       0.0158489       0.00000000000000000112746     0.0    0.0
0.0158489       0.0199526       0.0000000000000000027616     0.0    0.0
0.0199526       0.0251189       0.00000000000000000675989     0.0    0.0
0.0251189       0.0316228       0.0000000000000000165356     0.0    0.0
0.0316228       0.0398107       0.0000000000000000404191     0.0    0.0
0.0398107       0.0501187       0.0000000000000000987238     0.0    0.0
0.0501187       0.0630957       0.000000000000000240939     0.0    0.0
0.0630957       0.0794328       0.000000000000000587516     0.0    0.0
0.0794328       0.1       0.00000000000000143133     0.0    0.0
0.1       0.125893       0.00000000000000348368     0.0    0.0
0.125893       0.158489       0.00000000000000847017     0.0    0.0
0.158489       0.199526       0.0000000000000205717     0.0    0.0
0.199526       0.251189       0.0000000000000499043     0.0    0.0
0.251189       0.316228       0.000000000000120909     0.0    0.0
0.316228       0.398107       0.000000000000292546     0.0    0.0
0.398107       0.501187       0.000000000000706799     0.0    0.0
0.501187       0.630957       0.00000000000170496     0.0    0.0
0.630957       0.794328       0.00000000000410574     0.0    0.0
0.794328       1.       0.00000000000986875     0.0    0.0
1.       1.25893       0.000000000023673     0.0    0.0
1.25893       1.58489       0.0000000000566605     0.0    0.0
1.58489       1.99526       0.000000000135284     0.0    0.0
1.99526       2.51189       0.000000000322139     0.0    0.0
2.51189       3.16228       0.000000000764784     0.0    0.0
3.16228       3.98107       0.00000000180961     0.0    0.0
3.98107       5.01187       0.0000000042659     0.0    0.0
5.01187       6.30957       0.000000010014     0.0    0.0
6.30957       7.94328       0.0000000233956     0.0    0.0
7.94328       10.       0.0000000543635     0.0    0.0
10.       12.5893       0.000000125543     0.0    0.0
12.5893       15.8489       0.000000287864     0.0    0.0
15.8489       19.9526       0.000000654685     0.0    0.0
19.9526       25.1189       0.00000147496     0.0    0.0
25.1189       31.6228       0.00000328706     0.0    0.0
31.6228       39.8107       0.00000723458     0.0    0.0
39.8107       50.1187       0.0000156977     0.0    0.0
50.1187       63.0957       0.0000335195     0.0    0.0
63.0957       79.4328       0.0000703155     0.0    0.0
79.4328       100.       0.000144703     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0016979     0.0    0.0
0.00125893       0.00158489       0.00166106     0.0    0.0
0.00158489       0.00199526       0.00162422     0.0    0.0
0.00199526       0.00251189       0.00158739     0.0    0.0
0.00251189       0.00316228       0.00155055     0.0    0.0
0.00316228       0.00398107       0.00151371     0.0    0.0
0.00398107       0.00501187       0.00147687     0.0    0.0
0.00501187       0.00630957       0.00144003     0.0    0.0
0.00630957       0.00794328       0.00140319     0.0    0.0
0.00794328       0.01       0.00136635     0.0    0.0
0.01       0.0125893       0.00132951     0.0    0.0
0.0125893       0.0158489       0.00129267     0.0    0.0
0.0158489       0.0199526       0.00125583     0.0    0.0
0.0199526       0.0251189       0.00121899     0.0    0.0
0.0251189       0.0316228       0.00118215     0.0    0.0
0.0316228       0.0398107       0.00114531     0.0    0.0
0.0398107       0.0501187       0.00110847     0.0    0.0
0.0501187       0.0630957       0.00107164     0.0    0.0
0.0630957       0.0794328       0.0010348     0.0    0.0
0.0794328       0.1       0.000997958     0.0    0.0
0.1       0.125893       0.00096112     0.0    0.0
0.125893       0.158489       0.000924282     0.0    0.0
0.158489       0.199526       0.000887446     0.0    0.0
0.199526       0.251189       0.00085061     0.0    0.0
0.251189       0.316228       0.000813777     0.0    0.0
0.316228       0.398107       0.000776947     0.0    0.0
0.398107       0.501187       0.000740122     0.0    0.0
0.501187       0.630957       0.000703304     0.0    0.0
0.630957       0.794328       0.000666496     0.0    0.0
0.794328       1.       0.000629705     0.0    0.0
1.       1.25893       0.000592938     0.0    0.0
1.25893       1.58489       0.000556206     0.0    0.0
1.58489       1.99526       0.000519527     0.0    0.0
1.99526       2.51189       0.000482924     0.0    0.0
2.51189       3.16228       0.000446433     0.0    0.0
3.16228       3.98107       0.000410106     0.0    0.0
3.98107       5.01187       0.000374011     0.0    0.0
5.01187       6.30957       0.000338249     0.0    0.0
6.30957       7.94328       0.000302954     0.0    0.0
7.94328       10.       0.000268308     0.0    0.0
10.       12.5893       0.000234548     0.0    0.0
12.5893       15.8489       0.000201974     0.0    0.0
15.8489       19.9526       0.000170952     0.0    0.0
19.9526       25.1189       0.000141903     0.0    0.0
25.1189       31.6228       0.000115279     0.0    0.0
31.6228       39.8107       0.0000915142     0.0    0.0
39.8107       50.1187       0.0000709622     0.0    0.0
50.1187       63.0957       0.0000538191     0.0    0.0
63.0957       79.4328       0.0000400639     0.0    0.0
79.4328       100.       0.0000294396     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000100081     0.0    0.0
0.00125893       0.00158489       0.0000000000103148     0.0    0.0
0.00158489       0.00199526       0.0000000000107903     0.0    0.0
0.00199526       0.00251189       0.0000000000115273     0.0    0.0
0.00251189       0.00316228       0.000000000012669     0.0    0.0
0.00316228       0.00398107       0.0000000000144365     0.0    0.0
0.00398107       0.00501187       0.0000000000171713     0.0    0.0
0.00501187       0.00630957       0.0000000000214005     0.0    0.0
0.00630957       0.00794328       0.0000000000279365     0.0    0.0
0.00794328       0.01       0.0000000000380309     0.0    0.0
0.01       0.0125893       0.0000000000536104     0.0    0.0
0.0125893       0.0158489       0.0000000000776381     0.0    0.0
0.0158489       0.0199526       0.000000000114667     0.0    0.0
0.0199526       0.0251189       0.000000000171685     0.0    0.0
0.0251189       0.0316228       0.000000000259409     0.0    0.0
0.0316228       0.0398107       0.000000000394252     0.0    0.0
0.0398107       0.0501187       0.000000000601322     0.0    0.0
0.0501187       0.0630957       0.000000000918979     0.0    0.0
0.0630957       0.0794328       0.00000000140575     0.0    0.0
0.0794328       0.1       0.00000000215079     0.0    0.0
0.1       0.125893       0.00000000328969     0.0    0.0
0.125893       0.158489       0.00000000502832     0.0    0.0
0.158489       0.199526       0.0000000076786     0.0    0.0
0.199526       0.251189       0.0000000117122     0.0    0.0
0.251189       0.316228       0.0000000178406     0.0    0.0
0.316228       0.398107       0.0000000271345     0.0    0.0
0.398107       0.501187       0.0000000412004     0.0    0.0
0.501187       0.630957       0.000000062441     0.0    0.0
0.630957       0.794328       0.0000000944377     0.0    0.0
0.794328       1.       0.000000142507     0.0    0.0
1.       1.25893       0.000000214506     0.0    0.0
1.25893       1.58489       0.000000321986     0.0    0.0
1.58489       1.99526       0.00000048183     0.0    0.0
1.99526       2.51189       0.000000718546     0.0    0.0
2.51189       3.16228       0.00000106742     0.0    0.0
3.16228       3.98107       0.00000157879     0.0    0.0
3.98107       5.01187       0.00000232364     0.0    0.0
5.01187       6.30957       0.00000340074     0.0    0.0
6.30957       7.94328       0.00000494528     0.0    0.0
7.94328       10.       0.00000713856     0.0    0.0
10.       12.5893       0.0000102177     0.0    0.0
12.5893       15.8489       0.0000144832     0.0    0.0
15.8489       19.9526       0.0000203005     0.0    0.0
19.9526       25.1189       0.000028091     0.0    0.0
25.1189       31.6228       0.000038306     0.0    0.0
31.6228       39.8107       0.0000513808     0.0    0.0
39.8107       50.1187       0.0000676682     0.0    0.0
50.1187       63.0957       0.0000873643     0.0    0.0
63.0957       79.4328       0.000110448     0.0    0.0
79.4328       100.       0.000136663     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000000945295     0.0    0.0
0.00125893       0.00158489       0.00000000000945295     0.0    0.0
0.00158489       0.00199526       0.00000000000945296     0.0    0.0
0.00199526       0.00251189       0.00000000000945296     0.0    0.0
0.00251189       0.00316228       0.00000000000945296     0.0    0.0
0.00316228       0.00398107       0.00000000000945296     0.0    0.0
0.00398107       0.00501187       0.00000000000945296     0.0    0.0
0.00501187       0.00630957       0.00000000000945296     0.0    0.0
0.00630957       0.00794328       0.00000000000945296     0.0    0.0
0.00794328       0.01       0.00000000000945296     0.0    0.0
0.01       0.0125893       0.00000000000945297     0.0    0.0
0.0125893       0.0158489       0.00000000000945297     0.0    0.0
0.0158489       0.0199526       0.00000000000945298     0.0    0.0
0.0199526       0.0251189       0.000000000009453     0.0    0.0
0.0251189       0.0316228       0.00000000000945303     0.0    0.0
0.0316228       0.0398107       0.00000000000945309     0.0    0.0
0.0398107       0.0501187       0.00000000000945321     0.0    0.0
0.0501187       0.0630957       0.00000000000945344     0.0    0.0
0.0630957       0.0794328       0.00000000000945394     0.0    0.0
0.0794328       0.1       0.00000000000945501     0.0    0.0
0.1       0.125893       0.00000000000945743     0.0    0.0
0.125893       0.158489       0.00000000000946299     0.0    0.0
0.158489       0.199526       0.00000000000947601     0.0    0.0
0.199526       0.251189       0.0000000000095068     0.0    0.0
0.251189       0.316228       0.00000000000958011     0.0    0.0
0.316228       0.398107       0.0000000000097554     0.0    0.0
0.398107       0.501187       0.0000000000101754     0.0    0.0
0.501187       0.630957       0.0000000000111828     0.0    0.0
0.630957       0.794328       0.0000000000135981     0.0    0.0
0.794328       1.       0.0000000000193842     0.0    0.0
1.       1.25893       0.0000000000332249     0.0    0.0
1.25893       1.58489       0.0000000000662703     0.0    0.0
1.58489       1.99526       0.000000000144986     0.0    0.0
1.99526       2.51189       0.000000000331985     0.0    0.0
2.51189       3.16228       0.000000000774861     0.0    0.0
3.16228       3.98107       0.00000000182006     0.0    0.0
3.98107       5.01187       0.00000000427692     0.0    0.0
5.01187       6.30957       0.0000000100259     0.0    0.0
6.30957       7.94328       0.000000023409     0.0    0.0
7.94328       10.       0.0000000543791     0.0    0.0
10.       12.5893       0.000000125562     0.0    0.0
12.5893       15.8489       0.00000028789     0.0    0.0
15.8489       19.9526       0.000000654719     0.0    0.0
19.9526       25.1189       0.00000147501     0.0    0.0
25.1189       31.6228       0.00000328713     0.0    0.0
31.6228       39.8107       0.00000723468     0.0    0.0
39.8107       50.1187       0.0000156979     0.0    0.0
50.1187       63.0957       0.0000335197     0.0    0.0
63.0957       79.4328       0.0000703159     0.0    0.0
79.4328       100.       0.000144703     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N2LP_no_bdryt


==> Plots_Diffs/qTDist_Log_AsyExp_qgHq_YHabs_0.dat <==
# BEGIN PLOT
Title=$q(\bar{q})g\to H q(\bar{q})$ (13 TeV LHC), $|Y_H|=0$
DrawOnly=  qTDist_Log_AsyExp_qgHq_YHabs_0_N0LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_0_N1LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_0_N2LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_0_N0LP_no_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_0_N1LP_no_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_0_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_qgHq_YHabs_0_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_qgHq_YHabs_0_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_qgHq_YHabs_0_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_qgHq_YHabs_0_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_qgHq_YHabs_0_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_qgHq_YHabs_0_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=0.00000000000000000000000000001
YMax=0.01
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_qgHq_YHabs_0
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       200484.     0.0    0.0
0.00125893       0.00158489       126497.     0.0    0.0
0.00158489       0.00199526       79814.     0.0    0.0
0.00199526       0.00251189       50359.2     0.0    0.0
0.00251189       0.00316228       31774.5     0.0    0.0
0.00316228       0.00398107       20048.4     0.0    0.0
0.00398107       0.00501187       12649.7     0.0    0.0
0.00501187       0.00630957       7981.4     0.0    0.0
0.00630957       0.00794328       5035.92     0.0    0.0
0.00794328       0.01       3177.45     0.0    0.0
0.01       0.0125893       2004.84     0.0    0.0
0.0125893       0.0158489       1264.97     0.0    0.0
0.0158489       0.0199526       798.14     0.0    0.0
0.0199526       0.0251189       503.592     0.0    0.0
0.0251189       0.0316228       317.745     0.0    0.0
0.0316228       0.0398107       200.484     0.0    0.0
0.0398107       0.0501187       126.497     0.0    0.0
0.0501187       0.0630957       79.8139     0.0    0.0
0.0630957       0.0794328       50.3591     0.0    0.0
0.0794328       0.1       31.7744     0.0    0.0
0.1       0.125893       20.0483     0.0    0.0
0.125893       0.158489       12.6496     0.0    0.0
0.158489       0.199526       7.98134     0.0    0.0
0.199526       0.251189       5.03586     0.0    0.0
0.251189       0.316228       3.1774     0.0    0.0
0.316228       0.398107       2.00478     0.0    0.0
0.398107       0.501187       1.26491     0.0    0.0
0.501187       0.630957       0.798089     0.0    0.0
0.630957       0.794328       0.503543     0.0    0.0
0.794328       1.       0.317698     0.0    0.0
1.       1.25893       0.200438     0.0    0.0
1.25893       1.58489       0.126453     0.0    0.0
1.58489       1.99526       0.079772     0.0    0.0
1.99526       2.51189       0.050319     0.0    0.0
2.51189       3.16228       0.0317361     0.0    0.0
3.16228       3.98107       0.0200117     0.0    0.0
3.98107       5.01187       0.0126148     0.0    0.0
5.01187       6.30957       0.00794828     0.0    0.0
6.30957       7.94328       0.00500458     0.0    0.0
7.94328       10.       0.00314788     0.0    0.0
10.       12.5893       0.00197705     0.0    0.0
12.5893       15.8489       0.00123897     0.0    0.0
15.8489       19.9526       0.000773956     0.0    0.0
19.9526       25.1189       0.000481242     0.0    0.0
25.1189       31.6228       0.00029726     0.0    0.0
31.6228       39.8107       0.000181903     0.0    0.0
39.8107       50.1187       0.000109869     0.0    0.0
50.1187       63.0957       0.0000651907     0.0    0.0
63.0957       79.4328       0.0000377803     0.0    0.0
79.4328       100.       0.0000212485     0.0    0.0
# END HISTO1D qTDist_Log_QCD_qgHq_YHabs_0
# BEGIN HISTO1D qTDist_Lin_QCD_qgHq_YHabs_0
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.200438     0.0    0.0
3.       5.       0.0222389     0.0    0.0
5.       7.       0.00798621     0.0    0.0
7.       9.       0.00406096     0.0    0.0
9.       11.       0.0024465     0.0    0.0
11.       13.       0.00162984     0.0    0.0
13.       15.       0.00116055     0.0    0.0
15.       17.       0.00086642     0.0    0.0
17.       19.       0.000670087     0.0    0.0
19.       21.       0.000532614     0.0    0.0
21.       23.       0.000432673     0.0    0.0
23.       25.       0.000357783     0.0    0.0
25.       27.       0.00030025     0.0    0.0
27.       29.       0.000255119     0.0    0.0
29.       31.       0.000219085     0.0    0.0
31.       33.       0.000189873     0.0    0.0
33.       35.       0.000165876     0.0    0.0
35.       37.       0.000145934     0.0    0.0
37.       39.       0.000129191     0.0    0.0
39.       41.       0.000115007     0.0    0.0
41.       43.       0.000102891     0.0    0.0
43.       45.       0.0000924661     0.0    0.0
45.       47.       0.0000834373     0.0    0.0
47.       49.       0.0000755704     0.0    0.0
49.       51.       0.0000686782     0.0    0.0
51.       53.       0.0000626098     0.0    0.0
53.       55.       0.000057242     0.0    0.0
55.       57.       0.0000524738     0.0    0.0
57.       59.       0.0000482217     0.0    0.0
59.       61.       0.0000444161     0.0    0.0
61.       63.       0.0000409985     0.0    0.0
63.       65.       0.0000379199     0.0    0.0
65.       67.       0.0000351384     0.0    0.0
67.       69.       0.0000326185     0.0    0.0
69.       71.       0.0000303298     0.0    0.0
71.       73.       0.000028246     0.0    0.0
73.       75.       0.0000263444     0.0    0.0
75.       77.       0.0000246055     0.0    0.0
77.       79.       0.0000230121     0.0    0.0
79.       81.       0.0000215492     0.0    0.0
81.       83.       0.0000202038     0.0    0.0
83.       85.       0.0000189642     0.0    0.0
85.       87.       0.0000178203     0.0    0.0
87.       89.       0.0000167631     0.0    0.0
89.       91.       0.0000157845     0.0    0.0
91.       93.       0.0000148774     0.0    0.0
93.       95.       0.0000140355     0.0    0.0
95.       97.       0.0000132531     0.0    0.0
97.       99.       0.000012525     0.0    0.0
99.       101.       0.0000118467     0.0    0.0
101.       103.       0.0000112142     0.0    0.0
103.       105.       0.0000106235     0.0    0.0
105.       107.       0.0000100715     0.0    0.0
107.       109.       0.00000955501     0.0    0.0
109.       111.       0.00000907133     0.0    0.0
111.       113.       0.00000861793     0.0    0.0
113.       115.       0.00000819254     0.0    0.0
115.       117.       0.00000779308     0.0    0.0
117.       119.       0.00000741765     0.0    0.0
119.       121.       0.00000706452     0.0    0.0
121.       123.       0.0000067321     0.0    0.0
123.       125.       0.00000641893     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qgHq_YHabs_0
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000981658     0.0    0.0
0.00125893       0.00158489       0.0000964082     0.0    0.0
0.00158489       0.00199526       0.0000946506     0.0    0.0
0.00199526       0.00251189       0.000092893     0.0    0.0
0.00251189       0.00316228       0.0000911354     0.0    0.0
0.00316228       0.00398107       0.0000893778     0.0    0.0
0.00398107       0.00501187       0.0000876202     0.0    0.0
0.00501187       0.00630957       0.0000858626     0.0    0.0
0.00630957       0.00794328       0.000084105     0.0    0.0
0.00794328       0.01       0.0000823474     0.0    0.0
0.01       0.0125893       0.0000805899     0.0    0.0
0.0125893       0.0158489       0.0000788323     0.0    0.0
0.0158489       0.0199526       0.0000770747     0.0    0.0
0.0199526       0.0251189       0.0000753171     0.0    0.0
0.0251189       0.0316228       0.0000735595     0.0    0.0
0.0316228       0.0398107       0.0000718019     0.0    0.0
0.0398107       0.0501187       0.0000700443     0.0    0.0
0.0501187       0.0630957       0.0000682867     0.0    0.0
0.0630957       0.0794328       0.0000665291     0.0    0.0
0.0794328       0.1       0.0000647715     0.0    0.0
0.1       0.125893       0.0000630139     0.0    0.0
0.125893       0.158489       0.0000612562     0.0    0.0
0.158489       0.199526       0.0000594986     0.0    0.0
0.199526       0.251189       0.000057741     0.0    0.0
0.251189       0.316228       0.0000559834     0.0    0.0
0.316228       0.398107       0.0000542257     0.0    0.0
0.398107       0.501187       0.0000524681     0.0    0.0
0.501187       0.630957       0.0000507104     0.0    0.0
0.630957       0.794328       0.0000489526     0.0    0.0
0.794328       1.       0.0000471947     0.0    0.0
1.       1.25893       0.0000454367     0.0    0.0
1.25893       1.58489       0.0000436785     0.0    0.0
1.58489       1.99526       0.0000419199     0.0    0.0
1.99526       2.51189       0.0000401609     0.0    0.0
2.51189       3.16228       0.0000384012     0.0    0.0
3.16228       3.98107       0.0000366403     0.0    0.0
3.98107       5.01187       0.0000348777     0.0    0.0
5.01187       6.30957       0.0000331127     0.0    0.0
6.30957       7.94328       0.000031344     0.0    0.0
7.94328       10.       0.0000295698     0.0    0.0
10.       12.5893       0.0000277876     0.0    0.0
12.5893       15.8489       0.0000259938     0.0    0.0
15.8489       19.9526       0.0000241835     0.0    0.0
19.9526       25.1189       0.0000223501     0.0    0.0
25.1189       31.6228       0.0000204855     0.0    0.0
31.6228       39.8107       0.0000185805     0.0    0.0
39.8107       50.1187       0.0000166272     0.0    0.0
50.1187       63.0957       0.0000146233     0.0    0.0
63.0957       79.4328       0.0000125789     0.0    0.0
79.4328       100.       0.000010526     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000000000244889     0.0    0.0
0.00125893       0.00158489       0.00000000000000381393     0.0    0.0
0.00158489       0.00199526       0.000000000000005938     0.0    0.0
0.00199526       0.00251189       0.00000000000000924205     0.0    0.0
0.00251189       0.00316228       0.0000000000000143797     0.0    0.0
0.00316228       0.00398107       0.0000000000000223657     0.0    0.0
0.00398107       0.00501187       0.0000000000000347743     0.0    0.0
0.00501187       0.00630957       0.0000000000000540469     0.0    0.0
0.00630957       0.00794328       0.000000000000083968     0.0    0.0
0.00794328       0.01       0.000000000000130401     0.0    0.0
0.01       0.0125893       0.000000000000202425     0.0    0.0
0.0125893       0.0158489       0.000000000000314093     0.0    0.0
0.0158489       0.0199526       0.000000000000487137     0.0    0.0
0.0199526       0.0251189       0.000000000000755155     0.0    0.0
0.0251189       0.0316228       0.00000000000117005     0.0    0.0
0.0316228       0.0398107       0.00000000000181194     0.0    0.0
0.0398107       0.0501187       0.00000000000280442     0.0    0.0
0.0501187       0.0630957       0.00000000000433805     0.0    0.0
0.0630957       0.0794328       0.00000000000670629     0.0    0.0
0.0794328       0.1       0.0000000000103608     0.0    0.0
0.1       0.125893       0.0000000000159962     0.0    0.0
0.125893       0.158489       0.0000000000246792     0.0    0.0
0.158489       0.199526       0.0000000000380472     0.0    0.0
0.199526       0.251189       0.0000000000586102     0.0    0.0
0.251189       0.316228       0.0000000000902114     0.0    0.0
0.316228       0.398107       0.000000000138728     0.0    0.0
0.398107       0.501187       0.000000000213138     0.0    0.0
0.501187       0.630957       0.000000000327132     0.0    0.0
0.630957       0.794328       0.000000000501556     0.0    0.0
0.794328       1.       0.000000000768101     0.0    0.0
1.       1.25893       0.00000000117485     0.0    0.0
1.25893       1.58489       0.0000000017946     0.0    0.0
1.58489       1.99526       0.00000000273732     0.0    0.0
1.99526       2.51189       0.00000000416868     0.0    0.0
2.51189       3.16228       0.00000000633751     0.0    0.0
3.16228       3.98107       0.00000000961613     0.0    0.0
3.98107       5.01187       0.0000000145593     0.0    0.0
5.01187       6.30957       0.0000000219889     0.0    0.0
6.30957       7.94328       0.0000000331145     0.0    0.0
7.94328       10.       0.0000000496992     0.0    0.0
10.       12.5893       0.0000000742818     0.0    0.0
12.5893       15.8489       0.000000110453     0.0    0.0
15.8489       19.9526       0.000000163162     0.0    0.0
19.9526       25.1189       0.000000238969     0.0    0.0
25.1189       31.6228       0.000000346034     0.0    0.0
31.6228       39.8107       0.000000493434     0.0    0.0
39.8107       50.1187       0.000000689098     0.0    0.0
50.1187       63.0957       0.000000935447     0.0    0.0
63.0957       79.4328       0.00000122219     0.0    0.0
79.4328       100.       0.00000151754     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000000000314526     0.0    0.0
0.00125893       0.00158489       0.000000000000000000000000775045     0.0    0.0
0.00158489       0.00199526       0.00000000000000000000000190912     0.0    0.0
0.00199526       0.00251189       0.0000000000000000000000047008     0.0    0.0
0.00251189       0.00316228       0.00000000000000000000001157     0.0    0.0
0.00316228       0.00398107       0.000000000000000000000028465     0.0    0.0
0.00398107       0.00501187       0.00000000000000000000007     0.0    0.0
0.00501187       0.00630957       0.000000000000000000000172062     0.0    0.0
0.00630957       0.00794328       0.00000000000000000000042273     0.0    0.0
0.00794328       0.01       0.00000000000000000000103806     0.0    0.0
0.01       0.0125893       0.00000000000000000000254774     0.0    0.0
0.0125893       0.0158489       0.00000000000000000000624955     0.0    0.0
0.0158489       0.0199526       0.0000000000000000000153211     0.0    0.0
0.0199526       0.0251189       0.000000000000000000037538     0.0    0.0
0.0251189       0.0316228       0.0000000000000000000919123     0.0    0.0
0.0316228       0.0398107       0.000000000000000000224898     0.0    0.0
0.0398107       0.0501187       0.000000000000000000549909     0.0    0.0
0.0501187       0.0630957       0.00000000000000000134361     0.0    0.0
0.0630957       0.0794328       0.00000000000000000328029     0.0    0.0
0.0794328       0.1       0.00000000000000000800184     0.0    0.0
0.1       0.125893       0.0000000000000000195022     0.0    0.0
0.125893       0.158489       0.0000000000000000474864     0.0    0.0
0.158489       0.199526       0.00000000000000011551     0.0    0.0
0.199526       0.251189       0.000000000000000280679     0.0    0.0
0.251189       0.316228       0.000000000000000681245     0.0    0.0
0.316228       0.398107       0.00000000000000165146     0.0    0.0
0.398107       0.501187       0.00000000000000399817     0.0    0.0
0.501187       0.630957       0.00000000000000966591     0.0    0.0
0.630957       0.794328       0.0000000000000233326     0.0    0.0
0.794328       1.       0.0000000000000562296     0.0    0.0
1.       1.25893       0.000000000000135266     0.0    0.0
1.25893       1.58489       0.000000000000324758     0.0    0.0
1.58489       1.99526       0.000000000000778035     0.0    0.0
1.99526       2.51189       0.00000000000185956     0.0    0.0
2.51189       3.16228       0.00000000000443285     0.0    0.0
3.16228       3.98107       0.0000000000105363     0.0    0.0
3.98107       5.01187       0.0000000000249612     0.0    0.0
5.01187       6.30957       0.0000000000589159     0.0    0.0
6.30957       7.94328       0.00000000013847     0.0    0.0
7.94328       10.       0.000000000323852     0.0    0.0
10.       12.5893       0.000000000753084     0.0    0.0
12.5893       15.8489       0.00000000173932     0.0    0.0
15.8489       19.9526       0.00000000398422     0.0    0.0
19.9526       25.1189       0.00000000903507     0.0    0.0
25.1189       31.6228       0.0000000202333     0.0    0.0
31.6228       39.8107       0.000000044597     0.0    0.0
39.8107       50.1187       0.0000000963241     0.0    0.0
50.1187       63.0957       0.0000002027     0.0    0.0
63.0957       79.4328       0.000000412597     0.0    0.0
79.4328       100.       0.000000805501     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000981658     0.0    0.0
0.00125893       0.00158489       0.0000964082     0.0    0.0
0.00158489       0.00199526       0.0000946506     0.0    0.0
0.00199526       0.00251189       0.000092893     0.0    0.0
0.00251189       0.00316228       0.0000911354     0.0    0.0
0.00316228       0.00398107       0.0000893778     0.0    0.0
0.00398107       0.00501187       0.0000876202     0.0    0.0
0.00501187       0.00630957       0.0000858626     0.0    0.0
0.00630957       0.00794328       0.000084105     0.0    0.0
0.00794328       0.01       0.0000823474     0.0    0.0
0.01       0.0125893       0.0000805899     0.0    0.0
0.0125893       0.0158489       0.0000788323     0.0    0.0
0.0158489       0.0199526       0.0000770747     0.0    0.0
0.0199526       0.0251189       0.0000753171     0.0    0.0
0.0251189       0.0316228       0.0000735595     0.0    0.0
0.0316228       0.0398107       0.0000718019     0.0    0.0
0.0398107       0.0501187       0.0000700443     0.0    0.0
0.0501187       0.0630957       0.0000682867     0.0    0.0
0.0630957       0.0794328       0.0000665291     0.0    0.0
0.0794328       0.1       0.0000647715     0.0    0.0
0.1       0.125893       0.0000630139     0.0    0.0
0.125893       0.158489       0.0000612562     0.0    0.0
0.158489       0.199526       0.0000594986     0.0    0.0
0.199526       0.251189       0.000057741     0.0    0.0
0.251189       0.316228       0.0000559834     0.0    0.0
0.316228       0.398107       0.0000542257     0.0    0.0
0.398107       0.501187       0.0000524681     0.0    0.0
0.501187       0.630957       0.0000507104     0.0    0.0
0.630957       0.794328       0.0000489526     0.0    0.0
0.794328       1.       0.0000471947     0.0    0.0
1.       1.25893       0.0000454367     0.0    0.0
1.25893       1.58489       0.0000436785     0.0    0.0
1.58489       1.99526       0.0000419199     0.0    0.0
1.99526       2.51189       0.0000401609     0.0    0.0
2.51189       3.16228       0.0000384012     0.0    0.0
3.16228       3.98107       0.0000366403     0.0    0.0
3.98107       5.01187       0.0000348777     0.0    0.0
5.01187       6.30957       0.0000331127     0.0    0.0
6.30957       7.94328       0.000031344     0.0    0.0
7.94328       10.       0.0000295698     0.0    0.0
10.       12.5893       0.0000277876     0.0    0.0
12.5893       15.8489       0.0000259938     0.0    0.0
15.8489       19.9526       0.0000241835     0.0    0.0
19.9526       25.1189       0.0000223501     0.0    0.0
25.1189       31.6228       0.0000204855     0.0    0.0
31.6228       39.8107       0.0000185805     0.0    0.0
39.8107       50.1187       0.0000166272     0.0    0.0
50.1187       63.0957       0.0000146233     0.0    0.0
63.0957       79.4328       0.0000125789     0.0    0.0
79.4328       100.       0.000010526     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000464788     0.0    0.0
0.00125893       0.00158489       0.000000000000466153     0.0    0.0
0.00158489       0.00199526       0.000000000000468277     0.0    0.0
0.00199526       0.00251189       0.000000000000471581     0.0    0.0
0.00251189       0.00316228       0.000000000000476719     0.0    0.0
0.00316228       0.00398107       0.000000000000484705     0.0    0.0
0.00398107       0.00501187       0.000000000000497114     0.0    0.0
0.00501187       0.00630957       0.000000000000516386     0.0    0.0
0.00630957       0.00794328       0.000000000000546307     0.0    0.0
0.00794328       0.01       0.00000000000059274     0.0    0.0
0.01       0.0125893       0.000000000000664765     0.0    0.0
0.0125893       0.0158489       0.000000000000776432     0.0    0.0
0.0158489       0.0199526       0.000000000000949476     0.0    0.0
0.0199526       0.0251189       0.00000000000121749     0.0    0.0
0.0251189       0.0316228       0.00000000000163239     0.0    0.0
0.0316228       0.0398107       0.00000000000227428     0.0    0.0
0.0398107       0.0501187       0.00000000000326676     0.0    0.0
0.0501187       0.0630957       0.00000000000480039     0.0    0.0
0.0630957       0.0794328       0.00000000000716863     0.0    0.0
0.0794328       0.1       0.0000000000108232     0.0    0.0
0.1       0.125893       0.0000000000164585     0.0    0.0
0.125893       0.158489       0.0000000000251415     0.0    0.0
0.158489       0.199526       0.0000000000385096     0.0    0.0
0.199526       0.251189       0.0000000000590725     0.0    0.0
0.251189       0.316228       0.0000000000906737     0.0    0.0
0.316228       0.398107       0.000000000139191     0.0    0.0
0.398107       0.501187       0.000000000213601     0.0    0.0
0.501187       0.630957       0.000000000327594     0.0    0.0
0.630957       0.794328       0.000000000502019     0.0    0.0
0.794328       1.       0.000000000768563     0.0    0.0
1.       1.25893       0.00000000117531     0.0    0.0
1.25893       1.58489       0.00000000179506     0.0    0.0
1.58489       1.99526       0.00000000273778     0.0    0.0
1.99526       2.51189       0.00000000416915     0.0    0.0
2.51189       3.16228       0.00000000633797     0.0    0.0
3.16228       3.98107       0.00000000961659     0.0    0.0
3.98107       5.01187       0.0000000145597     0.0    0.0
5.01187       6.30957       0.0000000219894     0.0    0.0
6.30957       7.94328       0.0000000331149     0.0    0.0
7.94328       10.       0.0000000496997     0.0    0.0
10.       12.5893       0.0000000742823     0.0    0.0
12.5893       15.8489       0.000000110453     0.0    0.0
15.8489       19.9526       0.000000163163     0.0    0.0
19.9526       25.1189       0.00000023897     0.0    0.0
25.1189       31.6228       0.000000346035     0.0    0.0
31.6228       39.8107       0.000000493435     0.0    0.0
39.8107       50.1187       0.000000689099     0.0    0.0
50.1187       63.0957       0.000000935448     0.0    0.0
63.0957       79.4328       0.00000122219     0.0    0.0
79.4328       100.       0.00000151754     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000462339     0.0    0.0
0.00125893       0.00158489       0.000000000000462339     0.0    0.0
0.00158489       0.00199526       0.000000000000462339     0.0    0.0
0.00199526       0.00251189       0.000000000000462339     0.0    0.0
0.00251189       0.00316228       0.000000000000462339     0.0    0.0
0.00316228       0.00398107       0.000000000000462339     0.0    0.0
0.00398107       0.00501187       0.000000000000462339     0.0    0.0
0.00501187       0.00630957       0.000000000000462339     0.0    0.0
0.00630957       0.00794328       0.000000000000462339     0.0    0.0
0.00794328       0.01       0.000000000000462339     0.0    0.0
0.01       0.0125893       0.000000000000462339     0.0    0.0
0.0125893       0.0158489       0.000000000000462339     0.0    0.0
0.0158489       0.0199526       0.000000000000462339     0.0    0.0
0.0199526       0.0251189       0.000000000000462339     0.0    0.0
0.0251189       0.0316228       0.000000000000462339     0.0    0.0
0.0316228       0.0398107       0.000000000000462339     0.0    0.0
0.0398107       0.0501187       0.000000000000462338     0.0    0.0
0.0501187       0.0630957       0.000000000000462337     0.0    0.0
0.0630957       0.0794328       0.000000000000462334     0.0    0.0
0.0794328       0.1       0.000000000000462329     0.0    0.0
0.1       0.125893       0.000000000000462316     0.0    0.0
0.125893       0.158489       0.000000000000462285     0.0    0.0
0.158489       0.199526       0.000000000000462213     0.0    0.0
0.199526       0.251189       0.000000000000462041     0.0    0.0
0.251189       0.316228       0.000000000000461631     0.0    0.0
0.316228       0.398107       0.000000000000460645     0.0    0.0
0.398107       0.501187       0.000000000000458272     0.0    0.0
0.501187       0.630957       0.000000000000452564     0.0    0.0
0.630957       0.794328       0.000000000000438834     0.0    0.0
0.794328       1.       0.000000000000405836     0.0    0.0
1.       1.25893       0.000000000000326639     0.0    0.0
1.25893       1.58489       0.000000000000136893     0.0    0.0
1.58489       1.99526       0.000000000000316786     0.0    0.0
1.99526       2.51189       0.00000000000139895     0.0    0.0
2.51189       3.16228       0.00000000000397325     0.0    0.0
3.16228       3.98107       0.0000000000100783     0.0    0.0
3.98107       5.01187       0.0000000000245058     0.0    0.0
5.01187       6.30957       0.0000000000584645     0.0    0.0
6.30957       7.94328       0.000000000138025     0.0    0.0
7.94328       10.       0.000000000323417     0.0    0.0
10.       12.5893       0.000000000752665     0.0    0.0
12.5893       15.8489       0.00000000173892     0.0    0.0
15.8489       19.9526       0.00000000398387     0.0    0.0
19.9526       25.1189       0.00000000903478     0.0    0.0
25.1189       31.6228       0.0000000202331     0.0    0.0
31.6228       39.8107       0.000000044597     0.0    0.0
39.8107       50.1187       0.0000000963244     0.0    0.0
50.1187       63.0957       0.0000002027     0.0    0.0
63.0957       79.4328       0.000000412598     0.0    0.0
79.4328       100.       0.000000805504     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N2LP_no_bdryt


==> Plots_Diffs/qTDist_Log_AsyExp_qgHq_YHabs_1.dat <==
# BEGIN PLOT
Title=$q(\bar{q})g\to H q(\bar{q})$ (13 TeV LHC), $|Y_H|=1$
DrawOnly=  qTDist_Log_AsyExp_qgHq_YHabs_1_N0LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_1_N1LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_1_N2LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_1_N0LP_no_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_1_N1LP_no_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_1_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_qgHq_YHabs_1_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_qgHq_YHabs_1_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_qgHq_YHabs_1_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_qgHq_YHabs_1_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_qgHq_YHabs_1_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_qgHq_YHabs_1_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=0.00000000000000000000000000001
YMax=0.01
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_qgHq_YHabs_1
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       355245.     0.0    0.0
0.00125893       0.00158489       224145.     0.0    0.0
0.00158489       0.00199526       141426.     0.0    0.0
0.00199526       0.00251189       89233.6     0.0    0.0
0.00251189       0.00316228       56302.6     0.0    0.0
0.00316228       0.00398107       35524.5     0.0    0.0
0.00398107       0.00501187       22414.5     0.0    0.0
0.00501187       0.00630957       14142.6     0.0    0.0
0.00630957       0.00794328       8923.36     0.0    0.0
0.00794328       0.01       5630.26     0.0    0.0
0.01       0.0125893       3552.45     0.0    0.0
0.0125893       0.0158489       2241.45     0.0    0.0
0.0158489       0.0199526       1414.26     0.0    0.0
0.0199526       0.0251189       892.335     0.0    0.0
0.0251189       0.0316228       563.026     0.0    0.0
0.0316228       0.0398107       355.245     0.0    0.0
0.0398107       0.0501187       224.144     0.0    0.0
0.0501187       0.0630957       141.426     0.0    0.0
0.0630957       0.0794328       89.2334     0.0    0.0
0.0794328       0.1       56.3024     0.0    0.0
0.1       0.125893       35.5244     0.0    0.0
0.125893       0.158489       22.4143     0.0    0.0
0.158489       0.199526       14.1425     0.0    0.0
0.199526       0.251189       8.92325     0.0    0.0
0.251189       0.316228       5.63015     0.0    0.0
0.316228       0.398107       3.55235     0.0    0.0
0.398107       0.501187       2.24135     0.0    0.0
0.501187       0.630957       1.41416     0.0    0.0
0.630957       0.794328       0.892243     0.0    0.0
0.794328       1.       0.562937     0.0    0.0
1.       1.25893       0.35516     0.0    0.0
1.25893       1.58489       0.224062     0.0    0.0
1.58489       1.99526       0.141347     0.0    0.0
1.99526       2.51189       0.0891579     0.0    0.0
2.51189       3.16228       0.0562302     0.0    0.0
3.16228       3.98107       0.0354555     0.0    0.0
3.98107       5.01187       0.0223488     0.0    0.0
5.01187       6.30957       0.0140803     0.0    0.0
6.30957       7.94328       0.00886443     0.0    0.0
7.94328       10.       0.00557469     0.0    0.0
10.       12.5893       0.00350027     0.0    0.0
12.5893       15.8489       0.00219267     0.0    0.0
15.8489       19.9526       0.00136891     0.0    0.0
19.9526       25.1189       0.000850467     0.0    0.0
25.1189       31.6228       0.000524691     0.0    0.0
31.6228       39.8107       0.000320519     0.0    0.0
39.8107       50.1187       0.000193114     0.0    0.0
50.1187       63.0957       0.000114183     0.0    0.0
63.0957       79.4328       0.0000658483     0.0    0.0
79.4328       100.       0.0000367823     0.0    0.0
# END HISTO1D qTDist_Log_QCD_qgHq_YHabs_1
# BEGIN HISTO1D qTDist_Lin_QCD_qgHq_YHabs_1
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.35516     0.0    0.0
3.       5.       0.0394019     0.0    0.0
5.       7.       0.0141475     0.0    0.0
7.       9.       0.00719249     0.0    0.0
9.       11.       0.00433201     0.0    0.0
11.       13.       0.00288513     0.0    0.0
13.       15.       0.00205374     0.0    0.0
15.       17.       0.0015327     0.0    0.0
17.       19.       0.00118493     0.0    0.0
19.       21.       0.000941447     0.0    0.0
21.       23.       0.000764455     0.0    0.0
23.       25.       0.000631846     0.0    0.0
25.       27.       0.000529984     0.0    0.0
27.       29.       0.000450093     0.0    0.0
29.       31.       0.000386315     0.0    0.0
31.       33.       0.00033462     0.0    0.0
33.       35.       0.000292163     0.0    0.0
35.       37.       0.000256887     0.0    0.0
37.       39.       0.000227277     0.0    0.0
39.       41.       0.000202196     0.0    0.0
41.       43.       0.000180779     0.0    0.0
43.       45.       0.000162356     0.0    0.0
45.       47.       0.000146404     0.0    0.0
47.       49.       0.000132509     0.0    0.0
49.       51.       0.00012034     0.0    0.0
51.       53.       0.000109628     0.0    0.0
53.       55.       0.000100156     0.0    0.0
55.       57.       0.0000917447     0.0    0.0
57.       59.       0.0000842468     0.0    0.0
59.       61.       0.0000775385     0.0    0.0
61.       63.       0.0000715167     0.0    0.0
63.       65.       0.0000660941     0.0    0.0
65.       67.       0.0000611969     0.0    0.0
67.       69.       0.0000567622     0.0    0.0
69.       71.       0.000052736     0.0    0.0
71.       73.       0.000049072     0.0    0.0
73.       75.       0.0000457299     0.0    0.0
75.       77.       0.0000426751     0.0    0.0
77.       79.       0.0000398772     0.0    0.0
79.       81.       0.0000373099     0.0    0.0
81.       83.       0.0000349497     0.0    0.0
83.       85.       0.0000327764     0.0    0.0
85.       87.       0.0000307719     0.0    0.0
87.       89.       0.0000289202     0.0    0.0
89.       91.       0.0000272072     0.0    0.0
91.       93.       0.0000256203     0.0    0.0
93.       95.       0.0000241482     0.0    0.0
95.       97.       0.0000227809     0.0    0.0
97.       99.       0.0000215093     0.0    0.0
99.       101.       0.0000203254     0.0    0.0
101.       103.       0.0000192219     0.0    0.0
103.       105.       0.0000181922     0.0    0.0
105.       107.       0.0000172303     0.0    0.0
107.       109.       0.000016331     0.0    0.0
109.       111.       0.0000154893     0.0    0.0
111.       113.       0.0000147008     0.0    0.0
113.       115.       0.0000139615     0.0    0.0
115.       117.       0.0000132677     0.0    0.0
117.       119.       0.0000126161     0.0    0.0
119.       121.       0.0000120036     0.0    0.0
121.       123.       0.0000114274     0.0    0.0
123.       125.       0.0000108849     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qgHq_YHabs_1
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000185746     0.0    0.0
0.00125893       0.00158489       0.00018241     0.0    0.0
0.00158489       0.00199526       0.000179075     0.0    0.0
0.00199526       0.00251189       0.000175739     0.0    0.0
0.00251189       0.00316228       0.000172403     0.0    0.0
0.00316228       0.00398107       0.000169068     0.0    0.0
0.00398107       0.00501187       0.000165732     0.0    0.0
0.00501187       0.00630957       0.000162396     0.0    0.0
0.00630957       0.00794328       0.000159061     0.0    0.0
0.00794328       0.01       0.000155725     0.0    0.0
0.01       0.0125893       0.00015239     0.0    0.0
0.0125893       0.0158489       0.000149054     0.0    0.0
0.0158489       0.0199526       0.000145718     0.0    0.0
0.0199526       0.0251189       0.000142383     0.0    0.0
0.0251189       0.0316228       0.000139047     0.0    0.0
0.0316228       0.0398107       0.000135711     0.0    0.0
0.0398107       0.0501187       0.000132376     0.0    0.0
0.0501187       0.0630957       0.00012904     0.0    0.0
0.0630957       0.0794328       0.000125705     0.0    0.0
0.0794328       0.1       0.000122369     0.0    0.0
0.1       0.125893       0.000119033     0.0    0.0
0.125893       0.158489       0.000115698     0.0    0.0
0.158489       0.199526       0.000112362     0.0    0.0
0.199526       0.251189       0.000109026     0.0    0.0
0.251189       0.316228       0.000105691     0.0    0.0
0.316228       0.398107       0.000102355     0.0    0.0
0.398107       0.501187       0.0000990192     0.0    0.0
0.501187       0.630957       0.0000956834     0.0    0.0
0.630957       0.794328       0.0000923474     0.0    0.0
0.794328       1.       0.0000890113     0.0    0.0
1.       1.25893       0.0000856749     0.0    0.0
1.25893       1.58489       0.0000823381     0.0    0.0
1.58489       1.99526       0.0000790007     0.0    0.0
1.99526       2.51189       0.0000756624     0.0    0.0
2.51189       3.16228       0.0000723228     0.0    0.0
3.16228       3.98107       0.000068981     0.0    0.0
3.98107       5.01187       0.0000656361     0.0    0.0
5.01187       6.30957       0.0000622866     0.0    0.0
6.30957       7.94328       0.0000589303     0.0    0.0
7.94328       10.       0.0000555637     0.0    0.0
10.       12.5893       0.0000521823     0.0    0.0
12.5893       15.8489       0.0000487793     0.0    0.0
15.8489       19.9526       0.0000453456     0.0    0.0
19.9526       25.1189       0.0000418691     0.0    0.0
25.1189       31.6228       0.0000383349     0.0    0.0
31.6228       39.8107       0.0000347265     0.0    0.0
39.8107       50.1187       0.0000310301     0.0    0.0
50.1187       63.0957       0.0000272426     0.0    0.0
63.0957       79.4328       0.0000233853     0.0    0.0
79.4328       100.       0.0000195203     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000000000459707     0.0    0.0
0.00125893       0.00158489       0.00000000000000715922     0.0    0.0
0.00158489       0.00199526       0.0000000000000111459     0.0    0.0
0.00199526       0.00251189       0.0000000000000173468     0.0    0.0
0.00251189       0.00316228       0.0000000000000269887     0.0    0.0
0.00316228       0.00398107       0.000000000000041975     0.0    0.0
0.00398107       0.00501187       0.0000000000000652593     0.0    0.0
0.00501187       0.00630957       0.000000000000101422     0.0    0.0
0.00630957       0.00794328       0.000000000000157561     0.0    0.0
0.00794328       0.01       0.000000000000244675     0.0    0.0
0.01       0.0125893       0.000000000000379793     0.0    0.0
0.0125893       0.0158489       0.000000000000589265     0.0    0.0
0.0158489       0.0199526       0.000000000000913849     0.0    0.0
0.0199526       0.0251189       0.00000000000141654     0.0    0.0
0.0251189       0.0316228       0.00000000000219464     0.0    0.0
0.0316228       0.0398107       0.00000000000339835     0.0    0.0
0.0398107       0.0501187       0.00000000000525937     0.0    0.0
0.0501187       0.0630957       0.00000000000813481     0.0    0.0
0.0630957       0.0794328       0.0000000000125746     0.0    0.0
0.0794328       0.1       0.0000000000194252     0.0    0.0
0.1       0.125893       0.0000000000299878     0.0    0.0
0.125893       0.158489       0.0000000000462608     0.0    0.0
0.158489       0.199526       0.000000000071311     0.0    0.0
0.199526       0.251189       0.000000000109839     0.0    0.0
0.251189       0.316228       0.00000000016904     0.0    0.0
0.316228       0.398107       0.000000000259918     0.0    0.0
0.398107       0.501187       0.000000000399273     0.0    0.0
0.501187       0.630957       0.000000000612726     0.0    0.0
0.630957       0.794328       0.000000000939275     0.0    0.0
0.794328       1.       0.00000000143819     0.0    0.0
1.       1.25893       0.00000000219938     0.0    0.0
1.25893       1.58489       0.00000000335891     0.0    0.0
1.58489       1.99526       0.00000000512227     0.0    0.0
1.99526       2.51189       0.00000000779891     0.0    0.0
2.51189       3.16228       0.0000000118534     0.0    0.0
3.16228       3.98107       0.0000000179805     0.0    0.0
3.98107       5.01187       0.0000000272148     0.0    0.0
5.01187       6.30957       0.0000000410882     0.0    0.0
6.30957       7.94328       0.000000061853     0.0    0.0
7.94328       10.       0.0000000927891     0.0    0.0
10.       12.5893       0.000000138612     0.0    0.0
12.5893       15.8489       0.000000205981     0.0    0.0
15.8489       19.9526       0.000000304049     0.0    0.0
19.9526       25.1189       0.000000444903     0.0    0.0
25.1189       31.6228       0.000000643482     0.0    0.0
31.6228       39.8107       0.000000916207     0.0    0.0
39.8107       50.1187       0.00000127698     0.0    0.0
50.1187       63.0957       0.00000172888     0.0    0.0
63.0957       79.4328       0.00000225056     0.0    0.0
79.4328       100.       0.00000277993     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000000000603192     0.0    0.0
0.00125893       0.00158489       0.00000000000000000000000148632     0.0    0.0
0.00158489       0.00199526       0.00000000000000000000000366103     0.0    0.0
0.00199526       0.00251189       0.00000000000000000000000901418     0.0    0.0
0.00251189       0.00316228       0.0000000000000000000000221856     0.0    0.0
0.00316228       0.00398107       0.0000000000000000000000545799     0.0    0.0
0.00398107       0.00501187       0.000000000000000000000134215     0.0    0.0
0.00501187       0.00630957       0.00000000000000000000032989     0.0    0.0
0.00630957       0.00794328       0.000000000000000000000810455     0.0    0.0
0.00794328       0.01       0.00000000000000000000199007     0.0    0.0
0.01       0.0125893       0.00000000000000000000488405     0.0    0.0
0.0125893       0.0158489       0.0000000000000000000119798     0.0    0.0
0.0158489       0.0199526       0.0000000000000000000293677     0.0    0.0
0.0199526       0.0251189       0.0000000000000000000719492     0.0    0.0
0.0251189       0.0316228       0.000000000000000000176158     0.0    0.0
0.0316228       0.0398107       0.000000000000000000431011     0.0    0.0
0.0398107       0.0501187       0.00000000000000000105382     0.0    0.0
0.0501187       0.0630957       0.00000000000000000257464     0.0    0.0
0.0630957       0.0794328       0.00000000000000000628528     0.0    0.0
0.0794328       0.1       0.0000000000000000153309     0.0    0.0
0.1       0.125893       0.0000000000000000373617     0.0    0.0
0.125893       0.158489       0.000000000000000090965     0.0    0.0
0.158489       0.199526       0.000000000000000221251     0.0    0.0
0.199526       0.251189       0.000000000000000537565     0.0    0.0
0.251189       0.316228       0.0000000000000013046     0.0    0.0
0.316228       0.398107       0.00000000000000316222     0.0    0.0
0.398107       0.501187       0.0000000000000076548     0.0    0.0
0.501187       0.630957       0.0000000000000185037     0.0    0.0
0.630957       0.794328       0.0000000000000446597     0.0    0.0
0.794328       1.       0.00000000000010761     0.0    0.0
1.       1.25893       0.000000000000258822     0.0    0.0
1.25893       1.58489       0.000000000000621287     0.0    0.0
1.58489       1.99526       0.00000000000148814     0.0    0.0
1.99526       2.51189       0.00000000000355597     0.0    0.0
2.51189       3.16228       0.00000000000847469     0.0    0.0
3.16228       3.98107       0.0000000000201377     0.0    0.0
3.98107       5.01187       0.000000000047693     0.0    0.0
5.01187       6.30957       0.000000000112531     0.0    0.0
6.30957       7.94328       0.000000000264377     0.0    0.0
7.94328       10.       0.000000000618048     0.0    0.0
10.       12.5893       0.00000000143647     0.0    0.0
12.5893       15.8489       0.00000000331569     0.0    0.0
15.8489       19.9526       0.00000000758994     0.0    0.0
19.9526       25.1189       0.0000000171978     0.0    0.0
25.1189       31.6228       0.0000000384757     0.0    0.0
31.6228       39.8107       0.000000084708     0.0    0.0
39.8107       50.1187       0.000000182705     0.0    0.0
50.1187       63.0957       0.000000383832     0.0    0.0
63.0957       79.4328       0.000000779715     0.0    0.0
79.4328       100.       0.0000015185     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000185746     0.0    0.0
0.00125893       0.00158489       0.00018241     0.0    0.0
0.00158489       0.00199526       0.000179075     0.0    0.0
0.00199526       0.00251189       0.000175739     0.0    0.0
0.00251189       0.00316228       0.000172403     0.0    0.0
0.00316228       0.00398107       0.000169068     0.0    0.0
0.00398107       0.00501187       0.000165732     0.0    0.0
0.00501187       0.00630957       0.000162396     0.0    0.0
0.00630957       0.00794328       0.000159061     0.0    0.0
0.00794328       0.01       0.000155725     0.0    0.0
0.01       0.0125893       0.00015239     0.0    0.0
0.0125893       0.0158489       0.000149054     0.0    0.0
0.0158489       0.0199526       0.000145718     0.0    0.0
0.0199526       0.0251189       0.000142383     0.0    0.0
0.0251189       0.0316228       0.000139047     0.0    0.0
0.0316228       0.0398107       0.000135711     0.0    0.0
0.0398107       0.0501187       0.000132376     0.0    0.0
0.0501187       0.0630957       0.00012904     0.0    0.0
0.0630957       0.0794328       0.000125705     0.0    0.0
0.0794328       0.1       0.000122369     0.0    0.0
0.1       0.125893       0.000119033     0.0    0.0
0.125893       0.158489       0.000115698     0.0    0.0
0.158489       0.199526       0.000112362     0.0    0.0
0.199526       0.251189       0.000109026     0.0    0.0
0.251189       0.316228       0.000105691     0.0    0.0
0.316228       0.398107       0.000102355     0.0    0.0
0.398107       0.501187       0.0000990192     0.0    0.0
0.501187       0.630957       0.0000956834     0.0    0.0
0.630957       0.794328       0.0000923474     0.0    0.0
0.794328       1.       0.0000890113     0.0    0.0
1.       1.25893       0.0000856749     0.0    0.0
1.25893       1.58489       0.0000823381     0.0    0.0
1.58489       1.99526       0.0000790007     0.0    0.0
1.99526       2.51189       0.0000756624     0.0    0.0
2.51189       3.16228       0.0000723228     0.0    0.0
3.16228       3.98107       0.000068981     0.0    0.0
3.98107       5.01187       0.0000656361     0.0    0.0
5.01187       6.30957       0.0000622866     0.0    0.0
6.30957       7.94328       0.0000589303     0.0    0.0
7.94328       10.       0.0000555637     0.0    0.0
10.       12.5893       0.0000521823     0.0    0.0
12.5893       15.8489       0.0000487793     0.0    0.0
15.8489       19.9526       0.0000453456     0.0    0.0
19.9526       25.1189       0.0000418691     0.0    0.0
25.1189       31.6228       0.0000383349     0.0    0.0
31.6228       39.8107       0.0000347265     0.0    0.0
39.8107       50.1187       0.0000310301     0.0    0.0
50.1187       63.0957       0.0000272426     0.0    0.0
63.0957       79.4328       0.0000233853     0.0    0.0
79.4328       100.       0.0000195203     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000000240642     0.0    0.0
0.00125893       0.00158489       0.00000000000240899     0.0    0.0
0.00158489       0.00199526       0.00000000000241297     0.0    0.0
0.00199526       0.00251189       0.00000000000241917     0.0    0.0
0.00251189       0.00316228       0.00000000000242882     0.0    0.0
0.00316228       0.00398107       0.0000000000024438     0.0    0.0
0.00398107       0.00501187       0.00000000000246709     0.0    0.0
0.00501187       0.00630957       0.00000000000250325     0.0    0.0
0.00630957       0.00794328       0.00000000000255939     0.0    0.0
0.00794328       0.01       0.0000000000026465     0.0    0.0
0.01       0.0125893       0.00000000000278162     0.0    0.0
0.0125893       0.0158489       0.00000000000299109     0.0    0.0
0.0158489       0.0199526       0.00000000000331568     0.0    0.0
0.0199526       0.0251189       0.00000000000381837     0.0    0.0
0.0251189       0.0316228       0.00000000000459647     0.0    0.0
0.0316228       0.0398107       0.00000000000580018     0.0    0.0
0.0398107       0.0501187       0.0000000000076612     0.0    0.0
0.0501187       0.0630957       0.0000000000105366     0.0    0.0
0.0630957       0.0794328       0.0000000000149765     0.0    0.0
0.0794328       0.1       0.0000000000218271     0.0    0.0
0.1       0.125893       0.0000000000323896     0.0    0.0
0.125893       0.158489       0.0000000000486627     0.0    0.0
0.158489       0.199526       0.0000000000737129     0.0    0.0
0.199526       0.251189       0.000000000112241     0.0    0.0
0.251189       0.316228       0.000000000171442     0.0    0.0
0.316228       0.398107       0.000000000262319     0.0    0.0
0.398107       0.501187       0.000000000401675     0.0    0.0
0.501187       0.630957       0.000000000615128     0.0    0.0
0.630957       0.794328       0.000000000941677     0.0    0.0
0.794328       1.       0.00000000144059     0.0    0.0
1.       1.25893       0.00000000220178     0.0    0.0
1.25893       1.58489       0.00000000336131     0.0    0.0
1.58489       1.99526       0.00000000512467     0.0    0.0
1.99526       2.51189       0.00000000780131     0.0    0.0
2.51189       3.16228       0.0000000118558     0.0    0.0
3.16228       3.98107       0.0000000179829     0.0    0.0
3.98107       5.01187       0.0000000272172     0.0    0.0
5.01187       6.30957       0.0000000410906     0.0    0.0
6.30957       7.94328       0.0000000618554     0.0    0.0
7.94328       10.       0.0000000927915     0.0    0.0
10.       12.5893       0.000000138615     0.0    0.0
12.5893       15.8489       0.000000205984     0.0    0.0
15.8489       19.9526       0.000000304052     0.0    0.0
19.9526       25.1189       0.000000444905     0.0    0.0
25.1189       31.6228       0.000000643484     0.0    0.0
31.6228       39.8107       0.000000916209     0.0    0.0
39.8107       50.1187       0.00000127698     0.0    0.0
50.1187       63.0957       0.00000172888     0.0    0.0
63.0957       79.4328       0.00000225056     0.0    0.0
79.4328       100.       0.00000277993     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000000240183     0.0    0.0
0.00125893       0.00158489       0.00000000000240183     0.0    0.0
0.00158489       0.00199526       0.00000000000240183     0.0    0.0
0.00199526       0.00251189       0.00000000000240183     0.0    0.0
0.00251189       0.00316228       0.00000000000240183     0.0    0.0
0.00316228       0.00398107       0.00000000000240183     0.0    0.0
0.00398107       0.00501187       0.00000000000240183     0.0    0.0
0.00501187       0.00630957       0.00000000000240183     0.0    0.0
0.00630957       0.00794328       0.00000000000240183     0.0    0.0
0.00794328       0.01       0.00000000000240183     0.0    0.0
0.01       0.0125893       0.00000000000240183     0.0    0.0
0.0125893       0.0158489       0.00000000000240183     0.0    0.0
0.0158489       0.0199526       0.00000000000240183     0.0    0.0
0.0199526       0.0251189       0.00000000000240182     0.0    0.0
0.0251189       0.0316228       0.00000000000240182     0.0    0.0
0.0316228       0.0398107       0.00000000000240182     0.0    0.0
0.0398107       0.0501187       0.00000000000240182     0.0    0.0
0.0501187       0.0630957       0.00000000000240181     0.0    0.0
0.0630957       0.0794328       0.0000000000024018     0.0    0.0
0.0794328       0.1       0.00000000000240177     0.0    0.0
0.1       0.125893       0.00000000000240173     0.0    0.0
0.125893       0.158489       0.00000000000240164     0.0    0.0
0.158489       0.199526       0.00000000000240146     0.0    0.0
0.199526       0.251189       0.00000000000240106     0.0    0.0
0.251189       0.316228       0.00000000000240016     0.0    0.0
0.316228       0.398107       0.00000000000239808     0.0    0.0
0.398107       0.501187       0.00000000000239325     0.0    0.0
0.501187       0.630957       0.00000000000238187     0.0    0.0
0.630957       0.794328       0.00000000000235486     0.0    0.0
0.794328       1.       0.00000000000229056     0.0    0.0
1.       1.25893       0.00000000000213721     0.0    0.0
1.25893       1.58489       0.00000000000177135     0.0    0.0
1.58489       1.99526       0.000000000000899123     0.0    0.0
1.99526       2.51189       0.00000000000117723     0.0    0.0
2.51189       3.16228       0.00000000000610945     0.0    0.0
3.16228       3.98107       0.0000000000177938     0.0    0.0
3.98107       5.01187       0.0000000000453831     0.0    0.0
5.01187       6.30957       0.000000000110275     0.0    0.0
6.30957       7.94328       0.000000000262206     0.0    0.0
7.94328       10.       0.000000000616012     0.0    0.0
10.       12.5893       0.00000000143465     0.0    0.0
12.5893       15.8489       0.00000000331421     0.0    0.0
15.8489       19.9526       0.00000000758899     0.0    0.0
19.9526       25.1189       0.0000000171977     0.0    0.0
25.1189       31.6228       0.0000000384769     0.0    0.0
31.6228       39.8107       0.0000000847114     0.0    0.0
39.8107       50.1187       0.000000182712     0.0    0.0
50.1187       63.0957       0.000000383844     0.0    0.0
63.0957       79.4328       0.000000779736     0.0    0.0
79.4328       100.       0.00000151854     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N2LP_no_bdryt


==> Plots_Diffs/qTDist_Log_AsyExp_qgHq_YHabs_2.dat <==
# BEGIN PLOT
Title=$q(\bar{q})g\to H q(\bar{q})$ (13 TeV LHC), $|Y_H|=2$
DrawOnly=  qTDist_Log_AsyExp_qgHq_YHabs_2_N0LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_2_N1LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_2_N2LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_2_N0LP_no_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_2_N1LP_no_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_2_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_qgHq_YHabs_2_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_qgHq_YHabs_2_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_qgHq_YHabs_2_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_qgHq_YHabs_2_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_qgHq_YHabs_2_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_qgHq_YHabs_2_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=0.00000000000000000000000000001
YMax=0.01
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_qgHq_YHabs_2
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       232686.     0.0    0.0
0.00125893       0.00158489       146815.     0.0    0.0
0.00158489       0.00199526       92634.1     0.0    0.0
0.00199526       0.00251189       58448.2     0.0    0.0
0.00251189       0.00316228       36878.3     0.0    0.0
0.00316228       0.00398107       23268.6     0.0    0.0
0.00398107       0.00501187       14681.5     0.0    0.0
0.00501187       0.00630957       9263.41     0.0    0.0
0.00630957       0.00794328       5844.82     0.0    0.0
0.00794328       0.01       3687.83     0.0    0.0
0.01       0.0125893       2326.86     0.0    0.0
0.0125893       0.0158489       1468.15     0.0    0.0
0.0158489       0.0199526       926.341     0.0    0.0
0.0199526       0.0251189       584.482     0.0    0.0
0.0251189       0.0316228       368.783     0.0    0.0
0.0316228       0.0398107       232.686     0.0    0.0
0.0398107       0.0501187       146.815     0.0    0.0
0.0501187       0.0630957       92.634     0.0    0.0
0.0630957       0.0794328       58.4481     0.0    0.0
0.0794328       0.1       36.8782     0.0    0.0
0.1       0.125893       23.2685     0.0    0.0
0.125893       0.158489       14.6814     0.0    0.0
0.158489       0.199526       9.26332     0.0    0.0
0.199526       0.251189       5.84473     0.0    0.0
0.251189       0.316228       3.68775     0.0    0.0
0.316228       0.398107       2.32678     0.0    0.0
0.398107       0.501187       1.46807     0.0    0.0
0.501187       0.630957       0.926263     0.0    0.0
0.630957       0.794328       0.584407     0.0    0.0
0.794328       1.       0.368711     0.0    0.0
1.       1.25893       0.232617     0.0    0.0
1.25893       1.58489       0.146748     0.0    0.0
1.58489       1.99526       0.0925702     0.0    0.0
1.99526       2.51189       0.058387     0.0    0.0
2.51189       3.16228       0.0368199     0.0    0.0
3.16228       3.98107       0.023213     0.0    0.0
3.98107       5.01187       0.0146287     0.0    0.0
5.01187       6.30957       0.00921337     0.0    0.0
6.30957       7.94328       0.00579757     0.0    0.0
7.94328       10.       0.00364338     0.0    0.0
10.       12.5893       0.00228522     0.0    0.0
12.5893       15.8489       0.00142933     0.0    0.0
15.8489       19.9526       0.000890367     0.0    0.0
19.9526       25.1189       0.000551387     0.0    0.0
25.1189       31.6228       0.000338609     0.0    0.0
31.6228       39.8107       0.000205487     0.0    0.0
39.8107       50.1187       0.000122652     0.0    0.0
50.1187       63.0957       0.0000715646     0.0    0.0
63.0957       79.4328       0.0000405081     0.0    0.0
79.4328       100.       0.0000220465     0.0    0.0
# END HISTO1D qTDist_Log_QCD_qgHq_YHabs_2
# BEGIN HISTO1D qTDist_Lin_QCD_qgHq_YHabs_2
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.232617     0.0    0.0
3.       5.       0.0257978     0.0    0.0
5.       7.       0.00925739     0.0    0.0
7.       9.       0.00470271     0.0    0.0
9.       11.       0.00282974     0.0    0.0
11.       13.       0.00188255     0.0    0.0
13.       15.       0.00133842     0.0    0.0
15.       17.       0.000997504     0.0    0.0
17.       19.       0.000770042     0.0    0.0
19.       21.       0.000610851     0.0    0.0
21.       23.       0.000495183     0.0    0.0
23.       25.       0.000408563     0.0    0.0
25.       27.       0.000342064     0.0    0.0
27.       29.       0.000289939     0.0    0.0
29.       31.       0.000248354     0.0    0.0
31.       33.       0.000214671     0.0    0.0
33.       35.       0.000187028     0.0    0.0
35.       37.       0.000164079     0.0    0.0
37.       39.       0.000144832     0.0    0.0
39.       41.       0.000128545     0.0    0.0
41.       43.       0.00011465     0.0    0.0
43.       45.       0.00010271     0.0    0.0
45.       47.       0.0000923832     0.0    0.0
47.       49.       0.0000833977     0.0    0.0
49.       51.       0.0000755373     0.0    0.0
51.       53.       0.000068627     0.0    0.0
53.       55.       0.0000625245     0.0    0.0
55.       57.       0.0000571128     0.0    0.0
57.       59.       0.0000522953     0.0    0.0
59.       61.       0.0000479914     0.0    0.0
61.       63.       0.0000441337     0.0    0.0
63.       65.       0.0000406652     0.0    0.0
65.       67.       0.0000375379     0.0    0.0
67.       69.       0.0000347104     0.0    0.0
69.       71.       0.0000321478     0.0    0.0
71.       73.       0.0000298197     0.0    0.0
73.       75.       0.0000277     0.0    0.0
75.       77.       0.0000257661     0.0    0.0
77.       79.       0.0000239981     0.0    0.0
79.       81.       0.0000223788     0.0    0.0
81.       83.       0.0000208932     0.0    0.0
83.       85.       0.0000195279     0.0    0.0
85.       87.       0.0000182712     0.0    0.0
87.       89.       0.0000171127     0.0    0.0
89.       91.       0.0000160433     0.0    0.0
91.       93.       0.0000150547     0.0    0.0
93.       95.       0.0000141396     0.0    0.0
95.       97.       0.0000132916     0.0    0.0
97.       99.       0.0000125047     0.0    0.0
99.       101.       0.0000117738     0.0    0.0
101.       103.       0.000011094     0.0    0.0
103.       105.       0.0000104613     0.0    0.0
105.       107.       0.00000987164     0.0    0.0
107.       109.       0.00000932165     0.0    0.0
109.       111.       0.00000880817     0.0    0.0
111.       113.       0.00000832835     0.0    0.0
113.       115.       0.00000787959     0.0    0.0
115.       117.       0.00000745952     0.0    0.0
117.       119.       0.000007066     0.0    0.0
119.       121.       0.00000669706     0.0    0.0
121.       123.       0.0000063509     0.0    0.0
123.       125.       0.00000602587     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qgHq_YHabs_2
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000152677     0.0    0.0
0.00125893       0.00158489       0.000149904     0.0    0.0
0.00158489       0.00199526       0.000147131     0.0    0.0
0.00199526       0.00251189       0.000144357     0.0    0.0
0.00251189       0.00316228       0.000141584     0.0    0.0
0.00316228       0.00398107       0.000138811     0.0    0.0
0.00398107       0.00501187       0.000136038     0.0    0.0
0.00501187       0.00630957       0.000133265     0.0    0.0
0.00630957       0.00794328       0.000130492     0.0    0.0
0.00794328       0.01       0.000127719     0.0    0.0
0.01       0.0125893       0.000124946     0.0    0.0
0.0125893       0.0158489       0.000122173     0.0    0.0
0.0158489       0.0199526       0.000119399     0.0    0.0
0.0199526       0.0251189       0.000116626     0.0    0.0
0.0251189       0.0316228       0.000113853     0.0    0.0
0.0316228       0.0398107       0.00011108     0.0    0.0
0.0398107       0.0501187       0.000108307     0.0    0.0
0.0501187       0.0630957       0.000105534     0.0    0.0
0.0630957       0.0794328       0.000102761     0.0    0.0
0.0794328       0.1       0.0000999876     0.0    0.0
0.1       0.125893       0.0000972145     0.0    0.0
0.125893       0.158489       0.0000944414     0.0    0.0
0.158489       0.199526       0.0000916683     0.0    0.0
0.199526       0.251189       0.0000888951     0.0    0.0
0.251189       0.316228       0.000086122     0.0    0.0
0.316228       0.398107       0.0000833488     0.0    0.0
0.398107       0.501187       0.0000805756     0.0    0.0
0.501187       0.630957       0.0000778023     0.0    0.0
0.630957       0.794328       0.0000750289     0.0    0.0
0.794328       1.       0.0000722554     0.0    0.0
1.       1.25893       0.0000694817     0.0    0.0
1.25893       1.58489       0.0000667077     0.0    0.0
1.58489       1.99526       0.0000639332     0.0    0.0
1.99526       2.51189       0.000061158     0.0    0.0
2.51189       3.16228       0.0000583818     0.0    0.0
3.16228       3.98107       0.0000556039     0.0    0.0
3.98107       5.01187       0.0000528237     0.0    0.0
5.01187       6.30957       0.0000500399     0.0    0.0
6.30957       7.94328       0.0000472509     0.0    0.0
7.94328       10.       0.0000444541     0.0    0.0
10.       12.5893       0.000041646     0.0    0.0
12.5893       15.8489       0.0000388216     0.0    0.0
15.8489       19.9526       0.0000359743     0.0    0.0
19.9526       25.1189       0.0000330952     0.0    0.0
25.1189       31.6228       0.0000301738     0.0    0.0
31.6228       39.8107       0.0000271992     0.0    0.0
39.8107       50.1187       0.0000241637     0.0    0.0
50.1187       63.0957       0.0000210695     0.0    0.0
63.0957       79.4328       0.0000179401     0.0    0.0
79.4328       100.       0.0000148319     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000000000361524     0.0    0.0
0.00125893       0.00158489       0.0000000000000056291     0.0    0.0
0.00158489       0.00199526       0.00000000000000876199     0.0    0.0
0.00199526       0.00251189       0.000000000000013634     0.0    0.0
0.00251189       0.00316228       0.0000000000000212077     0.0    0.0
0.00316228       0.00398107       0.0000000000000329767     0.0    0.0
0.00398107       0.00501187       0.000000000000051258     0.0    0.0
0.00501187       0.00630957       0.0000000000000796431     0.0    0.0
0.00630957       0.00794328       0.000000000000123697     0.0    0.0
0.00794328       0.01       0.00000000000019204     0.0    0.0
0.01       0.0125893       0.000000000000298011     0.0    0.0
0.0125893       0.0158489       0.00000000000046225     0.0    0.0
0.0158489       0.0199526       0.000000000000716663     0.0    0.0
0.0199526       0.0251189       0.00000000000111055     0.0    0.0
0.0251189       0.0316228       0.00000000000172003     0.0    0.0
0.0316228       0.0398107       0.00000000000266255     0.0    0.0
0.0398107       0.0501187       0.0000000000041192     0.0    0.0
0.0501187       0.0630957       0.00000000000636895     0.0    0.0
0.0630957       0.0794328       0.00000000000984126     0.0    0.0
0.0794328       0.1       0.0000000000151966     0.0    0.0
0.1       0.125893       0.0000000000234499     0.0    0.0
0.125893       0.158489       0.0000000000361589     0.0    0.0
0.158489       0.199526       0.0000000000557126     0.0    0.0
0.199526       0.251189       0.0000000000857698     0.0    0.0
0.251189       0.316228       0.000000000131928     0.0    0.0
0.316228       0.398107       0.00000000020274     0.0    0.0
0.398107       0.501187       0.000000000311253     0.0    0.0
0.501187       0.630957       0.000000000477344     0.0    0.0
0.630957       0.794328       0.000000000731241     0.0    0.0
0.794328       1.       0.00000000111883     0.0    0.0
1.       1.25893       0.00000000170965     0.0    0.0
1.25893       1.58489       0.00000000260877     0.0    0.0
1.58489       1.99526       0.00000000397466     0.0    0.0
1.99526       2.51189       0.00000000604555     0.0    0.0
2.51189       3.16228       0.00000000917842     0.0    0.0
3.16228       3.98107       0.000000013906     0.0    0.0
3.98107       5.01187       0.0000000210197     0.0    0.0
5.01187       6.30957       0.0000000316876     0.0    0.0
6.30957       7.94328       0.000000047621     0.0    0.0
7.94328       10.       0.0000000713005     0.0    0.0
10.       12.5893       0.000000106272     0.0    0.0
12.5893       15.8489       0.0000001575     0.0    0.0
15.8489       19.9526       0.000000231735     0.0    0.0
19.9526       25.1189       0.000000337734     0.0    0.0
25.1189       31.6228       0.000000486013     0.0    0.0
31.6228       39.8107       0.000000687478     0.0    0.0
39.8107       50.1187       0.000000949893     0.0    0.0
50.1187       63.0957       0.00000127093     0.0    0.0
63.0957       79.4328       0.00000162728     0.0    0.0
79.4328       100.       0.00000196238     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000000000516371     0.0    0.0
0.00125893       0.00158489       0.00000000000000000000000127221     0.0    0.0
0.00158489       0.00199526       0.00000000000000000000000313321     0.0    0.0
0.00199526       0.00251189       0.00000000000000000000000771345     0.0    0.0
0.00251189       0.00316228       0.0000000000000000000000189814     0.0    0.0
0.00316228       0.00398107       0.0000000000000000000000466896     0.0    0.0
0.00398107       0.00501187       0.000000000000000000000114793     0.0    0.0
0.00501187       0.00630957       0.000000000000000000000282105     0.0    0.0
0.00630957       0.00794328       0.000000000000000000000692933     0.0    0.0
0.00794328       0.01       0.00000000000000000000170118     0.0    0.0
0.01       0.0125893       0.00000000000000000000417421     0.0    0.0
0.0125893       0.0158489       0.0000000000000000000102366     0.0    0.0
0.0158489       0.0199526       0.0000000000000000000250888     0.0    0.0
0.0199526       0.0251189       0.000000000000000000061452     0.0    0.0
0.0251189       0.0316228       0.000000000000000000150421     0.0    0.0
0.0316228       0.0398107       0.000000000000000000367946     0.0    0.0
0.0398107       0.0501187       0.000000000000000000899383     0.0    0.0
0.0501187       0.0630957       0.00000000000000000219672     0.0    0.0
0.0630957       0.0794328       0.00000000000000000536107     0.0    0.0
0.0794328       0.1       0.0000000000000000130725     0.0    0.0
0.1       0.125893       0.0000000000000000318471     0.0    0.0
0.125893       0.158489       0.0000000000000000775107     0.0    0.0
0.158489       0.199526       0.000000000000000188455     0.0    0.0
0.199526       0.251189       0.000000000000000457694     0.0    0.0
0.251189       0.316228       0.00000000000000111028     0.0    0.0
0.316228       0.398107       0.00000000000000268995     0.0    0.0
0.398107       0.501187       0.00000000000000650829     0.0    0.0
0.501187       0.630957       0.0000000000000157237     0.0    0.0
0.630957       0.794328       0.0000000000000379278     0.0    0.0
0.794328       1.       0.0000000000000913305     0.0    0.0
1.       1.25893       0.000000000000219515     0.0    0.0
1.25893       1.58489       0.000000000000526533     0.0    0.0
1.58489       1.99526       0.00000000000126013     0.0    0.0
1.99526       2.51189       0.00000000000300836     0.0    0.0
2.51189       3.16228       0.00000000000716232     0.0    0.0
3.16228       3.98107       0.0000000000169999     0.0    0.0
3.98107       5.01187       0.0000000000402107     0.0    0.0
5.01187       6.30957       0.0000000000947411     0.0    0.0
6.30957       7.94328       0.000000000222223     0.0    0.0
7.94328       10.       0.000000000518545     0.0    0.0
10.       12.5893       0.00000000120266     0.0    0.0
12.5893       15.8489       0.00000000276921     0.0    0.0
15.8489       19.9526       0.00000000632093     0.0    0.0
19.9526       25.1189       0.0000000142745     0.0    0.0
25.1189       31.6228       0.0000000318094     0.0    0.0
31.6228       39.8107       0.0000000697028     0.0    0.0
39.8107       50.1187       0.000000149497     0.0    0.0
50.1187       63.0957       0.000000311953     0.0    0.0
63.0957       79.4328       0.000000628564     0.0    0.0
79.4328       100.       0.00000121216     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000152677     0.0    0.0
0.00125893       0.00158489       0.000149904     0.0    0.0
0.00158489       0.00199526       0.000147131     0.0    0.0
0.00199526       0.00251189       0.000144357     0.0    0.0
0.00251189       0.00316228       0.000141584     0.0    0.0
0.00316228       0.00398107       0.000138811     0.0    0.0
0.00398107       0.00501187       0.000136038     0.0    0.0
0.00501187       0.00630957       0.000133265     0.0    0.0
0.00630957       0.00794328       0.000130492     0.0    0.0
0.00794328       0.01       0.000127719     0.0    0.0
0.01       0.0125893       0.000124946     0.0    0.0
0.0125893       0.0158489       0.000122173     0.0    0.0
0.0158489       0.0199526       0.000119399     0.0    0.0
0.0199526       0.0251189       0.000116626     0.0    0.0
0.0251189       0.0316228       0.000113853     0.0    0.0
0.0316228       0.0398107       0.00011108     0.0    0.0
0.0398107       0.0501187       0.000108307     0.0    0.0
0.0501187       0.0630957       0.000105534     0.0    0.0
0.0630957       0.0794328       0.000102761     0.0    0.0
0.0794328       0.1       0.0000999876     0.0    0.0
0.1       0.125893       0.0000972145     0.0    0.0
0.125893       0.158489       0.0000944414     0.0    0.0
0.158489       0.199526       0.0000916683     0.0    0.0
0.199526       0.251189       0.0000888951     0.0    0.0
0.251189       0.316228       0.000086122     0.0    0.0
0.316228       0.398107       0.0000833488     0.0    0.0
0.398107       0.501187       0.0000805756     0.0    0.0
0.501187       0.630957       0.0000778023     0.0    0.0
0.630957       0.794328       0.0000750289     0.0    0.0
0.794328       1.       0.0000722554     0.0    0.0
1.       1.25893       0.0000694817     0.0    0.0
1.25893       1.58489       0.0000667077     0.0    0.0
1.58489       1.99526       0.0000639332     0.0    0.0
1.99526       2.51189       0.000061158     0.0    0.0
2.51189       3.16228       0.0000583818     0.0    0.0
3.16228       3.98107       0.0000556039     0.0    0.0
3.98107       5.01187       0.0000528237     0.0    0.0
5.01187       6.30957       0.0000500399     0.0    0.0
6.30957       7.94328       0.0000472509     0.0    0.0
7.94328       10.       0.0000444541     0.0    0.0
10.       12.5893       0.000041646     0.0    0.0
12.5893       15.8489       0.0000388216     0.0    0.0
15.8489       19.9526       0.0000359743     0.0    0.0
19.9526       25.1189       0.0000330952     0.0    0.0
25.1189       31.6228       0.0000301738     0.0    0.0
31.6228       39.8107       0.0000271992     0.0    0.0
39.8107       50.1187       0.0000241637     0.0    0.0
50.1187       63.0957       0.0000210695     0.0    0.0
63.0957       79.4328       0.0000179401     0.0    0.0
79.4328       100.       0.0000148319     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000104169     0.0    0.0
0.00125893       0.00158489       0.0000000000104189     0.0    0.0
0.00158489       0.00199526       0.000000000010422     0.0    0.0
0.00199526       0.00251189       0.0000000000104269     0.0    0.0
0.00251189       0.00316228       0.0000000000104345     0.0    0.0
0.00316228       0.00398107       0.0000000000104463     0.0    0.0
0.00398107       0.00501187       0.0000000000104645     0.0    0.0
0.00501187       0.00630957       0.0000000000104929     0.0    0.0
0.00630957       0.00794328       0.000000000010537     0.0    0.0
0.00794328       0.01       0.0000000000106053     0.0    0.0
0.01       0.0125893       0.0000000000107113     0.0    0.0
0.0125893       0.0158489       0.0000000000108755     0.0    0.0
0.0158489       0.0199526       0.0000000000111299     0.0    0.0
0.0199526       0.0251189       0.0000000000115238     0.0    0.0
0.0251189       0.0316228       0.0000000000121333     0.0    0.0
0.0316228       0.0398107       0.0000000000130758     0.0    0.0
0.0398107       0.0501187       0.0000000000145325     0.0    0.0
0.0501187       0.0630957       0.0000000000167822     0.0    0.0
0.0630957       0.0794328       0.0000000000202545     0.0    0.0
0.0794328       0.1       0.0000000000256099     0.0    0.0
0.1       0.125893       0.0000000000338631     0.0    0.0
0.125893       0.158489       0.0000000000465722     0.0    0.0
0.158489       0.199526       0.0000000000661258     0.0    0.0
0.199526       0.251189       0.0000000000961831     0.0    0.0
0.251189       0.316228       0.000000000142342     0.0    0.0
0.316228       0.398107       0.000000000213153     0.0    0.0
0.398107       0.501187       0.000000000321666     0.0    0.0
0.501187       0.630957       0.000000000487757     0.0    0.0
0.630957       0.794328       0.000000000741655     0.0    0.0
0.794328       1.       0.00000000112925     0.0    0.0
1.       1.25893       0.00000000172006     0.0    0.0
1.25893       1.58489       0.00000000261918     0.0    0.0
1.58489       1.99526       0.00000000398507     0.0    0.0
1.99526       2.51189       0.00000000605596     0.0    0.0
2.51189       3.16228       0.00000000918883     0.0    0.0
3.16228       3.98107       0.0000000139165     0.0    0.0
3.98107       5.01187       0.0000000210301     0.0    0.0
5.01187       6.30957       0.0000000316981     0.0    0.0
6.30957       7.94328       0.0000000476314     0.0    0.0
7.94328       10.       0.0000000713109     0.0    0.0
10.       12.5893       0.000000106282     0.0    0.0
12.5893       15.8489       0.00000015751     0.0    0.0
15.8489       19.9526       0.000000231745     0.0    0.0
19.9526       25.1189       0.000000337744     0.0    0.0
25.1189       31.6228       0.000000486023     0.0    0.0
31.6228       39.8107       0.000000687488     0.0    0.0
39.8107       50.1187       0.000000949904     0.0    0.0
50.1187       63.0957       0.00000127094     0.0    0.0
63.0957       79.4328       0.00000162729     0.0    0.0
79.4328       100.       0.00000196239     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000104133     0.0    0.0
0.00125893       0.00158489       0.0000000000104133     0.0    0.0
0.00158489       0.00199526       0.0000000000104133     0.0    0.0
0.00199526       0.00251189       0.0000000000104133     0.0    0.0
0.00251189       0.00316228       0.0000000000104133     0.0    0.0
0.00316228       0.00398107       0.0000000000104133     0.0    0.0
0.00398107       0.00501187       0.0000000000104133     0.0    0.0
0.00501187       0.00630957       0.0000000000104133     0.0    0.0
0.00630957       0.00794328       0.0000000000104133     0.0    0.0
0.00794328       0.01       0.0000000000104133     0.0    0.0
0.01       0.0125893       0.0000000000104133     0.0    0.0
0.0125893       0.0158489       0.0000000000104133     0.0    0.0
0.0158489       0.0199526       0.0000000000104133     0.0    0.0
0.0199526       0.0251189       0.0000000000104133     0.0    0.0
0.0251189       0.0316228       0.0000000000104132     0.0    0.0
0.0316228       0.0398107       0.0000000000104132     0.0    0.0
0.0398107       0.0501187       0.0000000000104132     0.0    0.0
0.0501187       0.0630957       0.0000000000104131     0.0    0.0
0.0630957       0.0794328       0.000000000010413     0.0    0.0
0.0794328       0.1       0.0000000000104128     0.0    0.0
0.1       0.125893       0.0000000000104126     0.0    0.0
0.125893       0.158489       0.0000000000104121     0.0    0.0
0.158489       0.199526       0.0000000000104113     0.0    0.0
0.199526       0.251189       0.0000000000104101     0.0    0.0
0.251189       0.316228       0.0000000000104078     0.0    0.0
0.316228       0.398107       0.0000000000104036     0.0    0.0
0.398107       0.501187       0.0000000000103957     0.0    0.0
0.501187       0.630957       0.0000000000103801     0.0    0.0
0.630957       0.794328       0.0000000000103477     0.0    0.0
0.794328       1.       0.0000000000102781     0.0    0.0
1.       1.25893       0.0000000000101242     0.0    0.0
1.25893       1.58489       0.00000000000977649     0.0    0.0
1.58489       1.99526       0.0000000000089784     0.0    0.0
1.99526       2.51189       0.00000000000712795     0.0    0.0
2.51189       3.16228       0.00000000000281199     0.0    0.0
3.16228       3.98107       0.00000000000728235     0.0    0.0
3.98107       5.01187       0.0000000000309001     0.0    0.0
5.01187       6.30957       0.0000000000860754     0.0    0.0
6.30957       7.94328       0.00000000021458     0.0    0.0
7.94328       10.       0.000000000512521     0.0    0.0
10.       12.5893       0.0000000011992     0.0    0.0
12.5893       15.8489       0.00000000276982     0.0    0.0
15.8489       19.9526       0.00000000632799     0.0    0.0
19.9526       25.1189       0.0000000142918     0.0    0.0
25.1189       31.6228       0.0000000318429     0.0    0.0
31.6228       39.8107       0.000000069762     0.0    0.0
39.8107       50.1187       0.000000149597     0.0    0.0
50.1187       63.0957       0.000000312117     0.0    0.0
63.0957       79.4328       0.00000062883     0.0    0.0
79.4328       100.       0.00000121259     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N2LP_no_bdryt


==> Plots_Diffs/qTDist_Log_AsyExp_qgHq_YHabs_3.dat <==
# BEGIN PLOT
Title=$q(\bar{q})g\to H q(\bar{q})$ (13 TeV LHC), $|Y_H|=3$
DrawOnly=  qTDist_Log_AsyExp_qgHq_YHabs_3_N0LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_3_N1LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_3_N2LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_3_N0LP_no_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_3_N1LP_no_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_3_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_qgHq_YHabs_3_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_qgHq_YHabs_3_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_qgHq_YHabs_3_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_qgHq_YHabs_3_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_qgHq_YHabs_3_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_qgHq_YHabs_3_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=0.00000000000000000000000000001
YMax=0.01
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_qgHq_YHabs_3
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       86151.5     0.0    0.0
0.00125893       0.00158489       54357.9     0.0    0.0
0.00158489       0.00199526       34297.5     0.0    0.0
0.00199526       0.00251189       21640.3     0.0    0.0
0.00251189       0.00316228       13654.1     0.0    0.0
0.00316228       0.00398107       8615.15     0.0    0.0
0.00398107       0.00501187       5435.79     0.0    0.0
0.00501187       0.00630957       3429.75     0.0    0.0
0.00630957       0.00794328       2164.03     0.0    0.0
0.00794328       0.01       1365.41     0.0    0.0
0.01       0.0125893       861.515     0.0    0.0
0.0125893       0.0158489       543.579     0.0    0.0
0.0158489       0.0199526       342.975     0.0    0.0
0.0199526       0.0251189       216.403     0.0    0.0
0.0251189       0.0316228       136.541     0.0    0.0
0.0316228       0.0398107       86.1514     0.0    0.0
0.0398107       0.0501187       54.3579     0.0    0.0
0.0501187       0.0630957       34.2975     0.0    0.0
0.0630957       0.0794328       21.6402     0.0    0.0
0.0794328       0.1       13.654     0.0    0.0
0.1       0.125893       8.61509     0.0    0.0
0.125893       0.158489       5.43574     0.0    0.0
0.158489       0.199526       3.4297     0.0    0.0
0.199526       0.251189       2.16398     0.0    0.0
0.251189       0.316228       1.36536     0.0    0.0
0.316228       0.398107       0.861466     0.0    0.0
0.398107       0.501187       0.543532     0.0    0.0
0.501187       0.630957       0.342929     0.0    0.0
0.630957       0.794328       0.216358     0.0    0.0
0.794328       1.       0.136498     0.0    0.0
1.       1.25893       0.0861107     0.0    0.0
1.25893       1.58489       0.0543188     0.0    0.0
1.58489       1.99526       0.0342601     0.0    0.0
1.99526       2.51189       0.0216046     0.0    0.0
2.51189       3.16228       0.0136202     0.0    0.0
3.16228       3.98107       0.00858295     0.0    0.0
3.98107       5.01187       0.00540532     0.0    0.0
5.01187       6.30957       0.00340102     0.0    0.0
6.30957       7.94328       0.00213703     0.0    0.0
7.94328       10.       0.00134015     0.0    0.0
10.       12.5893       0.000838     0.0    0.0
12.5893       15.8489       0.000521817     0.0    0.0
15.8489       19.9526       0.000322975     0.0    0.0
19.9526       25.1189       0.000198178     0.0    0.0
25.1189       31.6228       0.000120109     0.0    0.0
31.6228       39.8107       0.0000715309     0.0    0.0
39.8107       50.1187       0.0000415673     0.0    0.0
50.1187       63.0957       0.0000233468     0.0    0.0
63.0957       79.4328       0.0000125173     0.0    0.0
79.4328       100.       0.00000630526     0.0    0.0
# END HISTO1D qTDist_Log_QCD_qgHq_YHabs_3
# BEGIN HISTO1D qTDist_Lin_QCD_qgHq_YHabs_3
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.0861107     0.0    0.0
3.       5.       0.00953979     0.0    0.0
5.       7.       0.00341731     0.0    0.0
7.       9.       0.00173198     0.0    0.0
9.       11.       0.00103928     0.0    0.0
11.       13.       0.000689206     0.0    0.0
13.       15.       0.000488255     0.0    0.0
15.       17.       0.000362473     0.0    0.0
17.       19.       0.000278641     0.0    0.0
19.       21.       0.000220044     0.0    0.0
21.       23.       0.000177527     0.0    0.0
23.       25.       0.000145737     0.0    0.0
25.       27.       0.000121373     0.0    0.0
27.       29.       0.000102312     0.0    0.0
29.       31.       0.0000871353     0.0    0.0
31.       33.       0.0000748699     0.0    0.0
33.       35.       0.0000648276     0.0    0.0
35.       37.       0.0000565116     0.0    0.0
37.       39.       0.0000495561     0.0    0.0
39.       41.       0.0000436867     0.0    0.0
41.       43.       0.0000386945     0.0    0.0
43.       45.       0.0000344184     0.0    0.0
45.       47.       0.0000307322     0.0    0.0
47.       49.       0.0000275361     0.0    0.0
49.       51.       0.0000247505     0.0    0.0
51.       53.       0.0000223109     0.0    0.0
53.       55.       0.0000201652     0.0    0.0
55.       57.       0.0000182702     0.0    0.0
57.       59.       0.0000165905     0.0    0.0
59.       61.       0.0000150966     0.0    0.0
61.       63.       0.0000137638     0.0    0.0
63.       65.       0.0000125712     0.0    0.0
65.       67.       0.0000115011     0.0    0.0
67.       69.       0.0000105386     0.0    0.0
69.       71.       0.00000967085     0.0    0.0
71.       73.       0.00000888672     0.0    0.0
73.       75.       0.00000817672     0.0    0.0
75.       77.       0.00000753261     0.0    0.0
77.       79.       0.0000069472     0.0    0.0
79.       81.       0.00000641424     0.0    0.0
81.       83.       0.00000592825     0.0    0.0
83.       85.       0.00000548441     0.0    0.0
85.       87.       0.00000507848     0.0    0.0
87.       89.       0.00000470672     0.0    0.0
89.       91.       0.00000436581     0.0    0.0
91.       93.       0.00000405281     0.0    0.0
93.       95.       0.0000037651     0.0    0.0
95.       97.       0.00000350034     0.0    0.0
97.       99.       0.00000325644     0.0    0.0
99.       101.       0.00000303154     0.0    0.0
101.       103.       0.00000282395     0.0    0.0
103.       105.       0.00000263216     0.0    0.0
105.       107.       0.00000245483     0.0    0.0
107.       109.       0.00000229071     0.0    0.0
109.       111.       0.0000021387     0.0    0.0
111.       113.       0.0000019978     0.0    0.0
113.       115.       0.0000018671     0.0    0.0
115.       117.       0.00000174578     0.0    0.0
117.       119.       0.00000163308     0.0    0.0
119.       121.       0.00000152832     0.0    0.0
121.       123.       0.00000143089     0.0    0.0
123.       125.       0.0000013402     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qgHq_YHabs_3
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000927295     0.0    0.0
0.00125893       0.00158489       0.0000910003     0.0    0.0
0.00158489       0.00199526       0.0000892712     0.0    0.0
0.00199526       0.00251189       0.000087542     0.0    0.0
0.00251189       0.00316228       0.0000858129     0.0    0.0
0.00316228       0.00398107       0.0000840838     0.0    0.0
0.00398107       0.00501187       0.0000823546     0.0    0.0
0.00501187       0.00630957       0.0000806255     0.0    0.0
0.00630957       0.00794328       0.0000788964     0.0    0.0
0.00794328       0.01       0.0000771672     0.0    0.0
0.01       0.0125893       0.0000754381     0.0    0.0
0.0125893       0.0158489       0.000073709     0.0    0.0
0.0158489       0.0199526       0.0000719798     0.0    0.0
0.0199526       0.0251189       0.0000702507     0.0    0.0
0.0251189       0.0316228       0.0000685216     0.0    0.0
0.0316228       0.0398107       0.0000667924     0.0    0.0
0.0398107       0.0501187       0.0000650633     0.0    0.0
0.0501187       0.0630957       0.0000633341     0.0    0.0
0.0630957       0.0794328       0.000061605     0.0    0.0
0.0794328       0.1       0.0000598759     0.0    0.0
0.1       0.125893       0.0000581467     0.0    0.0
0.125893       0.158489       0.0000564176     0.0    0.0
0.158489       0.199526       0.0000546884     0.0    0.0
0.199526       0.251189       0.0000529593     0.0    0.0
0.251189       0.316228       0.0000512301     0.0    0.0
0.316228       0.398107       0.000049501     0.0    0.0
0.398107       0.501187       0.0000477718     0.0    0.0
0.501187       0.630957       0.0000460426     0.0    0.0
0.630957       0.794328       0.0000443133     0.0    0.0
0.794328       1.       0.000042584     0.0    0.0
1.       1.25893       0.0000408546     0.0    0.0
1.25893       1.58489       0.000039125     0.0    0.0
1.58489       1.99526       0.0000373952     0.0    0.0
1.99526       2.51189       0.0000356651     0.0    0.0
2.51189       3.16228       0.0000339345     0.0    0.0
3.16228       3.98107       0.0000322031     0.0    0.0
3.98107       5.01187       0.0000304706     0.0    0.0
5.01187       6.30957       0.0000287365     0.0    0.0
6.30957       7.94328       0.0000269999     0.0    0.0
7.94328       10.       0.0000252598     0.0    0.0
10.       12.5893       0.0000235147     0.0    0.0
12.5893       15.8489       0.0000217623     0.0    0.0
15.8489       19.9526       0.0000200001     0.0    0.0
19.9526       25.1189       0.0000182245     0.0    0.0
25.1189       31.6228       0.0000164322     0.0    0.0
31.6228       39.8107       0.0000146206     0.0    0.0
39.8107       50.1187       0.0000127906     0.0    0.0
50.1187       63.0957       0.0000109507     0.0    0.0
63.0957       79.4328       0.00000912298     0.0    0.0
79.4328       100.       0.00000734883     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000000000179289     0.0    0.0
0.00125893       0.00158489       0.00000000000000279035     0.0    0.0
0.00158489       0.00199526       0.00000000000000434128     0.0    0.0
0.00199526       0.00251189       0.00000000000000675188     0.0    0.0
0.00251189       0.00316228       0.0000000000000104972     0.0    0.0
0.00316228       0.00398107       0.000000000000016314     0.0    0.0
0.00398107       0.00501187       0.000000000000025344     0.0    0.0
0.00501187       0.00630957       0.0000000000000393562     0.0    0.0
0.00630957       0.00794328       0.0000000000000610895     0.0    0.0
0.00794328       0.01       0.0000000000000947823     0.0    0.0
0.01       0.0125893       0.00000000000014699     0.0    0.0
0.0125893       0.0158489       0.000000000000227844     0.0    0.0
0.0158489       0.0199526       0.000000000000352996     0.0    0.0
0.0199526       0.0251189       0.000000000000546602     0.0    0.0
0.0251189       0.0316228       0.000000000000845926     0.0    0.0
0.0316228       0.0398107       0.0000000000013084     0.0    0.0
0.0398107       0.0501187       0.00000000000202249     0.0    0.0
0.0501187       0.0630957       0.00000000000312429     0.0    0.0
0.0630957       0.0794328       0.00000000000482308     0.0    0.0
0.0794328       0.1       0.00000000000744027     0.0    0.0
0.1       0.125893       0.000000000011469     0.0    0.0
0.125893       0.158489       0.0000000000176653     0.0    0.0
0.158489       0.199526       0.0000000000271862     0.0    0.0
0.199526       0.251189       0.0000000000418013     0.0    0.0
0.251189       0.316228       0.0000000000642123     0.0    0.0
0.316228       0.398107       0.0000000000985391     0.0    0.0
0.398107       0.501187       0.000000000151053     0.0    0.0
0.501187       0.630957       0.000000000231287     0.0    0.0
0.630957       0.794328       0.000000000353698     0.0    0.0
0.794328       1.       0.000000000540174     0.0    0.0
1.       1.25893       0.000000000823771     0.0    0.0
1.25893       1.58489       0.00000000125428     0.0    0.0
1.58489       1.99526       0.0000000019065     0.0    0.0
1.99526       2.51189       0.00000000289237     0.0    0.0
2.51189       3.16228       0.00000000437879     0.0    0.0
3.16228       3.98107       0.00000000661335     0.0    0.0
3.98107       5.01187       0.00000000996118     0.0    0.0
5.01187       6.30957       0.0000000149566     0.0    0.0
6.30957       7.94328       0.0000000223738     0.0    0.0
7.94328       10.       0.000000033319     0.0    0.0
10.       12.5893       0.0000000493425     0.0    0.0
12.5893       15.8489       0.0000000725559     0.0    0.0
15.8489       19.9526       0.000000105711     0.0    0.0
19.9526       25.1189       0.000000152134     0.0    0.0
25.1189       31.6228       0.000000215318     0.0    0.0
31.6228       39.8107       0.000000297777     0.0    0.0
39.8107       50.1187       0.000000398637     0.0    0.0
50.1187       63.0957       0.000000509396     0.0    0.0
63.0957       79.4328       0.000000607967     0.0    0.0
79.4328       100.       0.000000652981     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000000000339309     0.0    0.0
0.00125893       0.00158489       0.000000000000000000000000835711     0.0    0.0
0.00158489       0.00199526       0.00000000000000000000000205753     0.0    0.0
0.00199526       0.00251189       0.00000000000000000000000506358     0.0    0.0
0.00251189       0.00316228       0.0000000000000000000000124561     0.0    0.0
0.00316228       0.00398107       0.0000000000000000000000306278     0.0    0.0
0.00398107       0.00501187       0.0000000000000000000000752741     0.0    0.0
0.00501187       0.00630957       0.000000000000000000000184912     0.0    0.0
0.00630957       0.00794328       0.000000000000000000000454007     0.0    0.0
0.00794328       0.01       0.00000000000000000000111412     0.0    0.0
0.01       0.0125893       0.00000000000000000000273247     0.0    0.0
0.0125893       0.0158489       0.00000000000000000000669771     0.0    0.0
0.0158489       0.0199526       0.0000000000000000000164071     0.0    0.0
0.0199526       0.0251189       0.0000000000000000000401657     0.0    0.0
0.0251189       0.0316228       0.0000000000000000000982617     0.0    0.0
0.0316228       0.0398107       0.000000000000000000240216     0.0    0.0
0.0398107       0.0501187       0.000000000000000000586802     0.0    0.0
0.0501187       0.0630957       0.0000000000000000014323     0.0    0.0
0.0630957       0.0794328       0.00000000000000000349307     0.0    0.0
0.0794328       0.1       0.00000000000000000851119     0.0    0.0
0.1       0.125893       0.0000000000000000207185     0.0    0.0
0.125893       0.158489       0.0000000000000000503832     0.0    0.0
0.158489       0.199526       0.000000000000000122389     0.0    0.0
0.199526       0.251189       0.000000000000000296956     0.0    0.0
0.251189       0.316228       0.00000000000000071962     0.0    0.0
0.316228       0.398107       0.00000000000000174154     0.0    0.0
0.398107       0.501187       0.00000000000000420861     0.0    0.0
0.501187       0.630957       0.0000000000000101547     0.0    0.0
0.630957       0.794328       0.0000000000000244604     0.0    0.0
0.794328       1.       0.0000000000000588115     0.0    0.0
1.       1.25893       0.000000000000141121     0.0    0.0
1.25893       1.58489       0.000000000000337881     0.0    0.0
1.58489       1.99526       0.000000000000807023     0.0    0.0
1.99526       2.51189       0.0000000000019224     0.0    0.0
2.51189       3.16228       0.00000000000456566     0.0    0.0
3.16228       3.98107       0.0000000000108071     0.0    0.0
3.98107       5.01187       0.0000000000254844     0.0    0.0
5.01187       6.30957       0.0000000000598369     0.0    0.0
6.30957       7.94328       0.000000000139803     0.0    0.0
7.94328       10.       0.000000000324762     0.0    0.0
10.       12.5893       0.000000000749347     0.0    0.0
12.5893       15.8489       0.00000000171518     0.0    0.0
15.8489       19.9526       0.00000000388793     0.0    0.0
19.9526       25.1189       0.00000000870895     0.0    0.0
25.1189       31.6228       0.000000019222     0.0    0.0
31.6228       39.8107       0.0000000416448     0.0    0.0
39.8107       50.1187       0.0000000881193     0.0    0.0
50.1187       63.0957       0.000000180928     0.0    0.0
63.0957       79.4328       0.000000357537     0.0    0.0
79.4328       100.       0.000000673444     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000927295     0.0    0.0
0.00125893       0.00158489       0.0000910003     0.0    0.0
0.00158489       0.00199526       0.0000892712     0.0    0.0
0.00199526       0.00251189       0.000087542     0.0    0.0
0.00251189       0.00316228       0.0000858129     0.0    0.0
0.00316228       0.00398107       0.0000840838     0.0    0.0
0.00398107       0.00501187       0.0000823546     0.0    0.0
0.00501187       0.00630957       0.0000806255     0.0    0.0
0.00630957       0.00794328       0.0000788964     0.0    0.0
0.00794328       0.01       0.0000771672     0.0    0.0
0.01       0.0125893       0.0000754381     0.0    0.0
0.0125893       0.0158489       0.000073709     0.0    0.0
0.0158489       0.0199526       0.0000719798     0.0    0.0
0.0199526       0.0251189       0.0000702507     0.0    0.0
0.0251189       0.0316228       0.0000685216     0.0    0.0
0.0316228       0.0398107       0.0000667924     0.0    0.0
0.0398107       0.0501187       0.0000650633     0.0    0.0
0.0501187       0.0630957       0.0000633341     0.0    0.0
0.0630957       0.0794328       0.000061605     0.0    0.0
0.0794328       0.1       0.0000598759     0.0    0.0
0.1       0.125893       0.0000581467     0.0    0.0
0.125893       0.158489       0.0000564176     0.0    0.0
0.158489       0.199526       0.0000546884     0.0    0.0
0.199526       0.251189       0.0000529593     0.0    0.0
0.251189       0.316228       0.0000512301     0.0    0.0
0.316228       0.398107       0.000049501     0.0    0.0
0.398107       0.501187       0.0000477718     0.0    0.0
0.501187       0.630957       0.0000460426     0.0    0.0
0.630957       0.794328       0.0000443133     0.0    0.0
0.794328       1.       0.000042584     0.0    0.0
1.       1.25893       0.0000408546     0.0    0.0
1.25893       1.58489       0.000039125     0.0    0.0
1.58489       1.99526       0.0000373952     0.0    0.0
1.99526       2.51189       0.0000356651     0.0    0.0
2.51189       3.16228       0.0000339345     0.0    0.0
3.16228       3.98107       0.0000322031     0.0    0.0
3.98107       5.01187       0.0000304706     0.0    0.0
5.01187       6.30957       0.0000287365     0.0    0.0
6.30957       7.94328       0.0000269999     0.0    0.0
7.94328       10.       0.0000252598     0.0    0.0
10.       12.5893       0.0000235147     0.0    0.0
12.5893       15.8489       0.0000217623     0.0    0.0
15.8489       19.9526       0.0000200001     0.0    0.0
19.9526       25.1189       0.0000182245     0.0    0.0
25.1189       31.6228       0.0000164322     0.0    0.0
31.6228       39.8107       0.0000146206     0.0    0.0
39.8107       50.1187       0.0000127906     0.0    0.0
50.1187       63.0957       0.0000109507     0.0    0.0
63.0957       79.4328       0.00000912298     0.0    0.0
79.4328       100.       0.00000734883     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000407281     0.0    0.0
0.00125893       0.00158489       0.0000000000407291     0.0    0.0
0.00158489       0.00199526       0.0000000000407306     0.0    0.0
0.00199526       0.00251189       0.0000000000407331     0.0    0.0
0.00251189       0.00316228       0.0000000000407368     0.0    0.0
0.00316228       0.00398107       0.0000000000407426     0.0    0.0
0.00398107       0.00501187       0.0000000000407517     0.0    0.0
0.00501187       0.00630957       0.0000000000407657     0.0    0.0
0.00630957       0.00794328       0.0000000000407874     0.0    0.0
0.00794328       0.01       0.0000000000408211     0.0    0.0
0.01       0.0125893       0.0000000000408733     0.0    0.0
0.0125893       0.0158489       0.0000000000409542     0.0    0.0
0.0158489       0.0199526       0.0000000000410793     0.0    0.0
0.0199526       0.0251189       0.0000000000412729     0.0    0.0
0.0251189       0.0316228       0.0000000000415722     0.0    0.0
0.0316228       0.0398107       0.0000000000420347     0.0    0.0
0.0398107       0.0501187       0.0000000000427488     0.0    0.0
0.0501187       0.0630957       0.0000000000438506     0.0    0.0
0.0630957       0.0794328       0.0000000000455494     0.0    0.0
0.0794328       0.1       0.0000000000481666     0.0    0.0
0.1       0.125893       0.0000000000521953     0.0    0.0
0.125893       0.158489       0.0000000000583916     0.0    0.0
0.158489       0.199526       0.0000000000679125     0.0    0.0
0.199526       0.251189       0.0000000000825276     0.0    0.0
0.251189       0.316228       0.000000000104939     0.0    0.0
0.316228       0.398107       0.000000000139265     0.0    0.0
0.398107       0.501187       0.00000000019178     0.0    0.0
0.501187       0.630957       0.000000000272013     0.0    0.0
0.630957       0.794328       0.000000000394424     0.0    0.0
0.794328       1.       0.0000000005809     0.0    0.0
1.       1.25893       0.000000000864497     0.0    0.0
1.25893       1.58489       0.00000000129501     0.0    0.0
1.58489       1.99526       0.00000000194723     0.0    0.0
1.99526       2.51189       0.0000000029331     0.0    0.0
2.51189       3.16228       0.00000000441951     0.0    0.0
3.16228       3.98107       0.00000000665407     0.0    0.0
3.98107       5.01187       0.0000000100019     0.0    0.0
5.01187       6.30957       0.0000000149974     0.0    0.0
6.30957       7.94328       0.0000000224146     0.0    0.0
7.94328       10.       0.0000000333597     0.0    0.0
10.       12.5893       0.0000000493832     0.0    0.0
12.5893       15.8489       0.0000000725967     0.0    0.0
15.8489       19.9526       0.000000105751     0.0    0.0
19.9526       25.1189       0.000000152175     0.0    0.0
25.1189       31.6228       0.000000215359     0.0    0.0
31.6228       39.8107       0.000000297818     0.0    0.0
39.8107       50.1187       0.000000398677     0.0    0.0
50.1187       63.0957       0.000000509437     0.0    0.0
63.0957       79.4328       0.000000608007     0.0    0.0
79.4328       100.       0.000000653022     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000407263     0.0    0.0
0.00125893       0.00158489       0.0000000000407263     0.0    0.0
0.00158489       0.00199526       0.0000000000407263     0.0    0.0
0.00199526       0.00251189       0.0000000000407263     0.0    0.0
0.00251189       0.00316228       0.0000000000407263     0.0    0.0
0.00316228       0.00398107       0.0000000000407263     0.0    0.0
0.00398107       0.00501187       0.0000000000407263     0.0    0.0
0.00501187       0.00630957       0.0000000000407263     0.0    0.0
0.00630957       0.00794328       0.0000000000407263     0.0    0.0
0.00794328       0.01       0.0000000000407263     0.0    0.0
0.01       0.0125893       0.0000000000407262     0.0    0.0
0.0125893       0.0158489       0.0000000000407262     0.0    0.0
0.0158489       0.0199526       0.0000000000407261     0.0    0.0
0.0199526       0.0251189       0.000000000040726     0.0    0.0
0.0251189       0.0316228       0.0000000000407258     0.0    0.0
0.0316228       0.0398107       0.0000000000407256     0.0    0.0
0.0398107       0.0501187       0.0000000000407251     0.0    0.0
0.0501187       0.0630957       0.0000000000407245     0.0    0.0
0.0630957       0.0794328       0.0000000000407234     0.0    0.0
0.0794328       0.1       0.0000000000407216     0.0    0.0
0.1       0.125893       0.0000000000407189     0.0    0.0
0.125893       0.158489       0.0000000000407146     0.0    0.0
0.158489       0.199526       0.0000000000407077     0.0    0.0
0.199526       0.251189       0.0000000000406967     0.0    0.0
0.251189       0.316228       0.0000000000406791     0.0    0.0
0.316228       0.398107       0.0000000000406508     0.0    0.0
0.398107       0.501187       0.0000000000406053     0.0    0.0
0.501187       0.630957       0.000000000040531     0.0    0.0
0.630957       0.794328       0.0000000000404084     0.0    0.0
0.794328       1.       0.0000000000402024     0.0    0.0
1.       1.25893       0.000000000039848     0.0    0.0
1.25893       1.58489       0.0000000000392201     0.0    0.0
1.58489       1.99526       0.0000000000380676     0.0    0.0
1.99526       2.51189       0.0000000000358692     0.0    0.0
2.51189       3.16228       0.0000000000315094     0.0    0.0
3.16228       3.98107       0.0000000000225475     0.0    0.0
3.98107       5.01187       0.00000000000355861     0.0    0.0
5.01187       6.30957       0.0000000000376274     0.0    0.0
6.30957       7.94328       0.000000000128423     0.0    0.0
7.94328       10.       0.000000000330548     0.0    0.0
10.       12.5893       0.000000000782337     0.0    0.0
12.5893       15.8489       0.00000000179128     0.0    0.0
15.8489       19.9526       0.00000000403237     0.0    0.0
19.9526       25.1189       0.00000000896169     0.0    0.0
25.1189       31.6228       0.0000000196464     0.0    0.0
31.6228       39.8107       0.0000000423413     0.0    0.0
39.8107       50.1187       0.0000000892469     0.0    0.0
50.1187       63.0957       0.000000182739     0.0    0.0
63.0957       79.4328       0.000000360431     0.0    0.0
79.4328       100.       0.000000678054     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N2LP_no_bdryt


==> Plots_Diffs/qTDist_Log_AsyExp_qqHg_YHabs_0.dat <==
# BEGIN PLOT
Title=$q\bar{q}\to H g$ (13 TeV LHC), $|Y_H|=0$
DrawOnly=      qTDist_Log_AsyExp_qqHg_YHabs_0_N1LP_inc_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_0_N2LP_inc_bdryt        qTDist_Log_AsyExp_qqHg_YHabs_0_N1LP_no_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_0_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=   
Legend2Only=   
Legend3Only=  qTDist_Log_AsyExp_qqHg_YHabs_0_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_qqHg_YHabs_0_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_qqHg_YHabs_0_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_qqHg_YHabs_0_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=0.00000000000000000000000000001
YMax=0.1
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_qqHg_YHabs_0
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000246793     0.0    0.0
0.00125893       0.00158489       0.000000246793     0.0    0.0
0.00158489       0.00199526       0.000000246793     0.0    0.0
0.00199526       0.00251189       0.000000246793     0.0    0.0
0.00251189       0.00316228       0.000000246793     0.0    0.0
0.00316228       0.00398107       0.000000246793     0.0    0.0
0.00398107       0.00501187       0.000000246793     0.0    0.0
0.00501187       0.00630957       0.000000246793     0.0    0.0
0.00630957       0.00794328       0.000000246793     0.0    0.0
0.00794328       0.01       0.000000246793     0.0    0.0
0.01       0.0125893       0.000000246793     0.0    0.0
0.0125893       0.0158489       0.000000246793     0.0    0.0
0.0158489       0.0199526       0.000000246793     0.0    0.0
0.0199526       0.0251189       0.000000246793     0.0    0.0
0.0251189       0.0316228       0.000000246793     0.0    0.0
0.0316228       0.0398107       0.000000246793     0.0    0.0
0.0398107       0.0501187       0.000000246793     0.0    0.0
0.0501187       0.0630957       0.000000246793     0.0    0.0
0.0630957       0.0794328       0.000000246793     0.0    0.0
0.0794328       0.1       0.000000246792     0.0    0.0
0.1       0.125893       0.000000246792     0.0    0.0
0.125893       0.158489       0.000000246792     0.0    0.0
0.158489       0.199526       0.000000246791     0.0    0.0
0.199526       0.251189       0.00000024679     0.0    0.0
0.251189       0.316228       0.000000246789     0.0    0.0
0.316228       0.398107       0.000000246787     0.0    0.0
0.398107       0.501187       0.000000246784     0.0    0.0
0.501187       0.630957       0.000000246778     0.0    0.0
0.630957       0.794328       0.00000024677     0.0    0.0
0.794328       1.       0.000000246756     0.0    0.0
1.       1.25893       0.000000246735     0.0    0.0
1.25893       1.58489       0.000000246701     0.0    0.0
1.58489       1.99526       0.000000246647     0.0    0.0
1.99526       2.51189       0.000000246561     0.0    0.0
2.51189       3.16228       0.000000246427     0.0    0.0
3.16228       3.98107       0.000000246214     0.0    0.0
3.98107       5.01187       0.000000245879     0.0    0.0
5.01187       6.30957       0.000000245352     0.0    0.0
6.30957       7.94328       0.000000244527     0.0    0.0
7.94328       10.       0.000000243242     0.0    0.0
10.       12.5893       0.000000241254     0.0    0.0
12.5893       15.8489       0.000000238211     0.0    0.0
15.8489       19.9526       0.000000233614     0.0    0.0
19.9526       25.1189       0.000000226801     0.0    0.0
25.1189       31.6228       0.000000216958     0.0    0.0
31.6228       39.8107       0.000000203208     0.0    0.0
39.8107       50.1187       0.000000184834     0.0    0.0
50.1187       63.0957       0.000000161643     0.0    0.0
63.0957       79.4328       0.000000134397     0.0    0.0
79.4328       100.       0.00000010506     0.0    0.0
# END HISTO1D qTDist_Log_QCD_qqHg_YHabs_0
# BEGIN HISTO1D qTDist_Lin_QCD_qqHg_YHabs_0
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000246735     0.0    0.0
3.       5.       0.000000246272     0.0    0.0
5.       7.       0.000000245359     0.0    0.0
7.       9.       0.000000244017     0.0    0.0
9.       11.       0.000000242271     0.0    0.0
11.       13.       0.000000240147     0.0    0.0
13.       15.       0.000000237676     0.0    0.0
15.       17.       0.000000234887     0.0    0.0
17.       19.       0.000000231809     0.0    0.0
19.       21.       0.000000228473     0.0    0.0
21.       23.       0.000000224907     0.0    0.0
23.       25.       0.000000221139     0.0    0.0
25.       27.       0.000000217197     0.0    0.0
27.       29.       0.000000213106     0.0    0.0
29.       31.       0.000000208889     0.0    0.0
31.       33.       0.00000020457     0.0    0.0
33.       35.       0.000000200171     0.0    0.0
35.       37.       0.00000019571     0.0    0.0
37.       39.       0.000000191205     0.0    0.0
39.       41.       0.000000186675     0.0    0.0
41.       43.       0.000000182133     0.0    0.0
43.       45.       0.000000177595     0.0    0.0
45.       47.       0.000000173072     0.0    0.0
47.       49.       0.000000168576     0.0    0.0
49.       51.       0.000000164117     0.0    0.0
51.       53.       0.000000159705     0.0    0.0
53.       55.       0.000000155347     0.0    0.0
55.       57.       0.00000015105     0.0    0.0
57.       59.       0.000000146821     0.0    0.0
59.       61.       0.000000142664     0.0    0.0
61.       63.       0.000000138585     0.0    0.0
63.       65.       0.000000134586     0.0    0.0
65.       67.       0.000000130672     0.0    0.0
67.       69.       0.000000126843     0.0    0.0
69.       71.       0.000000123103     0.0    0.0
71.       73.       0.000000119452     0.0    0.0
73.       75.       0.000000115892     0.0    0.0
75.       77.       0.000000112423     0.0    0.0
77.       79.       0.000000109046     0.0    0.0
79.       81.       0.000000105759     0.0    0.0
81.       83.       0.000000102563     0.0    0.0
83.       85.       0.000000099457     0.0    0.0
85.       87.       0.0000000964399     0.0    0.0
87.       89.       0.0000000935107     0.0    0.0
89.       91.       0.0000000906682     0.0    0.0
91.       93.       0.0000000879108     0.0    0.0
93.       95.       0.000000085237     0.0    0.0
95.       97.       0.0000000826452     0.0    0.0
97.       99.       0.0000000801336     0.0    0.0
99.       101.       0.0000000777005     0.0    0.0
101.       103.       0.0000000753441     0.0    0.0
103.       105.       0.0000000730623     0.0    0.0
105.       107.       0.0000000708533     0.0    0.0
107.       109.       0.0000000687152     0.0    0.0
109.       111.       0.0000000666461     0.0    0.0
111.       113.       0.0000000646439     0.0    0.0
113.       115.       0.0000000627068     0.0    0.0
115.       117.       0.0000000608329     0.0    0.0
117.       119.       0.0000000590202     0.0    0.0
119.       121.       0.0000000572669     0.0    0.0
121.       123.       0.0000000555711     0.0    0.0
123.       125.       0.0000000539311     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qqHg_YHabs_0
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000246793     0.0    0.0
0.00125893       0.00158489       0.000000246793     0.0    0.0
0.00158489       0.00199526       0.000000246793     0.0    0.0
0.00199526       0.00251189       0.000000246793     0.0    0.0
0.00251189       0.00316228       0.000000246793     0.0    0.0
0.00316228       0.00398107       0.000000246793     0.0    0.0
0.00398107       0.00501187       0.000000246793     0.0    0.0
0.00501187       0.00630957       0.000000246793     0.0    0.0
0.00630957       0.00794328       0.000000246793     0.0    0.0
0.00794328       0.01       0.000000246793     0.0    0.0
0.01       0.0125893       0.000000246793     0.0    0.0
0.0125893       0.0158489       0.000000246793     0.0    0.0
0.0158489       0.0199526       0.000000246793     0.0    0.0
0.0199526       0.0251189       0.000000246793     0.0    0.0
0.0251189       0.0316228       0.000000246793     0.0    0.0
0.0316228       0.0398107       0.000000246793     0.0    0.0
0.0398107       0.0501187       0.000000246793     0.0    0.0
0.0501187       0.0630957       0.000000246793     0.0    0.0
0.0630957       0.0794328       0.000000246793     0.0    0.0
0.0794328       0.1       0.000000246792     0.0    0.0
0.1       0.125893       0.000000246792     0.0    0.0
0.125893       0.158489       0.000000246792     0.0    0.0
0.158489       0.199526       0.000000246791     0.0    0.0
0.199526       0.251189       0.00000024679     0.0    0.0
0.251189       0.316228       0.000000246789     0.0    0.0
0.316228       0.398107       0.000000246787     0.0    0.0
0.398107       0.501187       0.000000246784     0.0    0.0
0.501187       0.630957       0.000000246778     0.0    0.0
0.630957       0.794328       0.00000024677     0.0    0.0
0.794328       1.       0.000000246756     0.0    0.0
1.       1.25893       0.000000246735     0.0    0.0
1.25893       1.58489       0.000000246701     0.0    0.0
1.58489       1.99526       0.000000246647     0.0    0.0
1.99526       2.51189       0.000000246561     0.0    0.0
2.51189       3.16228       0.000000246427     0.0    0.0
3.16228       3.98107       0.000000246214     0.0    0.0
3.98107       5.01187       0.000000245879     0.0    0.0
5.01187       6.30957       0.000000245352     0.0    0.0
6.30957       7.94328       0.000000244527     0.0    0.0
7.94328       10.       0.000000243242     0.0    0.0
10.       12.5893       0.000000241254     0.0    0.0
12.5893       15.8489       0.000000238211     0.0    0.0
15.8489       19.9526       0.000000233614     0.0    0.0
19.9526       25.1189       0.000000226801     0.0    0.0
25.1189       31.6228       0.000000216958     0.0    0.0
31.6228       39.8107       0.000000203208     0.0    0.0
39.8107       50.1187       0.000000184834     0.0    0.0
50.1187       63.0957       0.000000161643     0.0    0.0
63.0957       79.4328       0.000000134397     0.0    0.0
79.4328       100.       0.00000010506     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000000000583152     0.0    0.0
0.00125893       0.00158489       0.0000000000000000924233     0.0    0.0
0.00158489       0.00199526       0.000000000000000146481     0.0    0.0
0.00199526       0.00251189       0.000000000000000232157     0.0    0.0
0.00251189       0.00316228       0.000000000000000367944     0.0    0.0
0.00316228       0.00398107       0.000000000000000583152     0.0    0.0
0.00398107       0.00501187       0.000000000000000924233     0.0    0.0
0.00501187       0.00630957       0.00000000000000146481     0.0    0.0
0.00630957       0.00794328       0.00000000000000232157     0.0    0.0
0.00794328       0.01       0.00000000000000367944     0.0    0.0
0.01       0.0125893       0.00000000000000583152     0.0    0.0
0.0125893       0.0158489       0.00000000000000924233     0.0    0.0
0.0158489       0.0199526       0.0000000000000146481     0.0    0.0
0.0199526       0.0251189       0.0000000000000232157     0.0    0.0
0.0251189       0.0316228       0.0000000000000367943     0.0    0.0
0.0316228       0.0398107       0.0000000000000583151     0.0    0.0
0.0398107       0.0501187       0.0000000000000924231     0.0    0.0
0.0501187       0.0630957       0.00000000000014648     0.0    0.0
0.0630957       0.0794328       0.000000000000232155     0.0    0.0
0.0794328       0.1       0.00000000000036794     0.0    0.0
0.1       0.125893       0.000000000000583143     0.0    0.0
0.125893       0.158489       0.000000000000924211     0.0    0.0
0.158489       0.199526       0.00000000000146476     0.0    0.0
0.199526       0.251189       0.00000000000232144     0.0    0.0
0.251189       0.316228       0.00000000000367912     0.0    0.0
0.316228       0.398107       0.00000000000583076     0.0    0.0
0.398107       0.501187       0.0000000000092405     0.0    0.0
0.501187       0.630957       0.0000000000146437     0.0    0.0
0.630957       0.794328       0.0000000000232051     0.0    0.0
0.794328       1.       0.0000000000367691     0.0    0.0
1.       1.25893       0.0000000000582548     0.0    0.0
1.25893       1.58489       0.0000000000922796     0.0    0.0
1.58489       1.99526       0.00000000014614     0.0    0.0
1.99526       2.51189       0.000000000231349     0.0    0.0
2.51189       3.16228       0.000000000366038     0.0    0.0
3.16228       3.98107       0.000000000578676     0.0    0.0
3.98107       5.01187       0.000000000913771     0.0    0.0
5.01187       6.30957       0.00000000144049     0.0    0.0
6.30957       7.94328       0.00000000226538     0.0    0.0
7.94328       10.       0.00000000355056     0.0    0.0
10.       12.5893       0.0000000055384     0.0    0.0
12.5893       15.8489       0.00000000858229     0.0    0.0
15.8489       19.9526       0.0000000131792     0.0    0.0
19.9526       25.1189       0.0000000199918     0.0    0.0
25.1189       31.6228       0.000000029835     0.0    0.0
31.6228       39.8107       0.0000000435847     0.0    0.0
39.8107       50.1187       0.0000000619586     0.0    0.0
50.1187       63.0957       0.0000000851499     0.0    0.0
63.0957       79.4328       0.000000112396     0.0    0.0
79.4328       100.       0.000000141733     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000000000153901     0.0    0.0
0.00125893       0.00158489       0.000000000000000000000000378747     0.0    0.0
0.00158489       0.00199526       0.00000000000000000000000093169     0.0    0.0
0.00199526       0.00251189       0.00000000000000000000000229087     0.0    0.0
0.00251189       0.00316228       0.00000000000000000000000563022     0.0    0.0
0.00316228       0.00398107       0.0000000000000000000000138306     0.0    0.0
0.00398107       0.00501187       0.0000000000000000000000339574     0.0    0.0
0.00501187       0.00630957       0.0000000000000000000000833291     0.0    0.0
0.00630957       0.00794328       0.00000000000000000000020437     0.0    0.0
0.00794328       0.01       0.000000000000000000000500937     0.0    0.0
0.01       0.0125893       0.00000000000000000000122711     0.0    0.0
0.0125893       0.0158489       0.000000000000000000003004     0.0    0.0
0.0158489       0.0199526       0.00000000000000000000734891     0.0    0.0
0.0199526       0.0251189       0.0000000000000000000179653     0.0    0.0
0.0251189       0.0316228       0.0000000000000000000438851     0.0    0.0
0.0316228       0.0398107       0.000000000000000000107115     0.0    0.0
0.0398107       0.0501187       0.000000000000000000261227     0.0    0.0
0.0501187       0.0630957       0.000000000000000000636492     0.0    0.0
0.0630957       0.0794328       0.00000000000000000154936     0.0    0.0
0.0794328       0.1       0.00000000000000000376765     0.0    0.0
0.1       0.125893       0.000000000000000009152     0.0    0.0
0.125893       0.158489       0.0000000000000000222053     0.0    0.0
0.158489       0.199526       0.0000000000000000538093     0.0    0.0
0.199526       0.251189       0.000000000000000130219     0.0    0.0
0.251189       0.316228       0.00000000000000031468     0.0    0.0
0.316228       0.398107       0.00000000000000075925     0.0    0.0
0.398107       0.501187       0.00000000000000182881     0.0    0.0
0.501187       0.630957       0.00000000000000439697     0.0    0.0
0.630957       0.794328       0.0000000000000105504     0.0    0.0
0.794328       1.       0.00000000000002526     0.0    0.0
1.       1.25893       0.0000000000000603322     0.0    0.0
1.25893       1.58489       0.000000000000143716     0.0    0.0
1.58489       1.99526       0.000000000000341334     0.0    0.0
1.99526       2.51189       0.000000000000808011     0.0    0.0
2.51189       3.16228       0.00000000000190566     0.0    0.0
3.16228       3.98107       0.00000000000447567     0.0    0.0
3.98107       5.01187       0.0000000000104618     0.0    0.0
5.01187       6.30957       0.0000000000243218     0.0    0.0
6.30957       7.94328       0.0000000000561911     0.0    0.0
7.94328       10.       0.000000000128882     0.0    0.0
10.       12.5893       0.000000000293117     0.0    0.0
12.5893       15.8489       0.000000000660043     0.0    0.0
15.8489       19.9526       0.00000000146894     0.0    0.0
19.9526       25.1189       0.00000000322392     0.0    0.0
25.1189       31.6228       0.00000000695939     0.0    0.0
31.6228       39.8107       0.0000000147305     0.0    0.0
39.8107       50.1187       0.0000000304648     0.0    0.0
50.1187       63.0957       0.0000000613312     0.0    0.0
63.0957       79.4328       0.000000119761     0.0    0.0
79.4328       100.       0.000000226211     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000246793     0.0    0.0
0.00125893       0.00158489       0.000000246793     0.0    0.0
0.00158489       0.00199526       0.000000246793     0.0    0.0
0.00199526       0.00251189       0.000000246793     0.0    0.0
0.00251189       0.00316228       0.000000246793     0.0    0.0
0.00316228       0.00398107       0.000000246793     0.0    0.0
0.00398107       0.00501187       0.000000246793     0.0    0.0
0.00501187       0.00630957       0.000000246793     0.0    0.0
0.00630957       0.00794328       0.000000246793     0.0    0.0
0.00794328       0.01       0.000000246793     0.0    0.0
0.01       0.0125893       0.000000246793     0.0    0.0
0.0125893       0.0158489       0.000000246793     0.0    0.0
0.0158489       0.0199526       0.000000246793     0.0    0.0
0.0199526       0.0251189       0.000000246793     0.0    0.0
0.0251189       0.0316228       0.000000246793     0.0    0.0
0.0316228       0.0398107       0.000000246793     0.0    0.0
0.0398107       0.0501187       0.000000246793     0.0    0.0
0.0501187       0.0630957       0.000000246793     0.0    0.0
0.0630957       0.0794328       0.000000246793     0.0    0.0
0.0794328       0.1       0.000000246792     0.0    0.0
0.1       0.125893       0.000000246792     0.0    0.0
0.125893       0.158489       0.000000246792     0.0    0.0
0.158489       0.199526       0.000000246791     0.0    0.0
0.199526       0.251189       0.00000024679     0.0    0.0
0.251189       0.316228       0.000000246789     0.0    0.0
0.316228       0.398107       0.000000246787     0.0    0.0
0.398107       0.501187       0.000000246784     0.0    0.0
0.501187       0.630957       0.000000246778     0.0    0.0
0.630957       0.794328       0.00000024677     0.0    0.0
0.794328       1.       0.000000246756     0.0    0.0
1.       1.25893       0.000000246735     0.0    0.0
1.25893       1.58489       0.000000246701     0.0    0.0
1.58489       1.99526       0.000000246647     0.0    0.0
1.99526       2.51189       0.000000246561     0.0    0.0
2.51189       3.16228       0.000000246427     0.0    0.0
3.16228       3.98107       0.000000246214     0.0    0.0
3.98107       5.01187       0.000000245879     0.0    0.0
5.01187       6.30957       0.000000245352     0.0    0.0
6.30957       7.94328       0.000000244527     0.0    0.0
7.94328       10.       0.000000243242     0.0    0.0
10.       12.5893       0.000000241254     0.0    0.0
12.5893       15.8489       0.000000238211     0.0    0.0
15.8489       19.9526       0.000000233614     0.0    0.0
19.9526       25.1189       0.000000226801     0.0    0.0
25.1189       31.6228       0.000000216958     0.0    0.0
31.6228       39.8107       0.000000203208     0.0    0.0
39.8107       50.1187       0.000000184834     0.0    0.0
50.1187       63.0957       0.000000161643     0.0    0.0
63.0957       79.4328       0.000000134397     0.0    0.0
79.4328       100.       0.00000010506     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000000000583152     0.0    0.0
0.00125893       0.00158489       0.0000000000000000924233     0.0    0.0
0.00158489       0.00199526       0.000000000000000146481     0.0    0.0
0.00199526       0.00251189       0.000000000000000232157     0.0    0.0
0.00251189       0.00316228       0.000000000000000367944     0.0    0.0
0.00316228       0.00398107       0.000000000000000583152     0.0    0.0
0.00398107       0.00501187       0.000000000000000924233     0.0    0.0
0.00501187       0.00630957       0.00000000000000146481     0.0    0.0
0.00630957       0.00794328       0.00000000000000232157     0.0    0.0
0.00794328       0.01       0.00000000000000367944     0.0    0.0
0.01       0.0125893       0.00000000000000583152     0.0    0.0
0.0125893       0.0158489       0.00000000000000924233     0.0    0.0
0.0158489       0.0199526       0.0000000000000146481     0.0    0.0
0.0199526       0.0251189       0.0000000000000232157     0.0    0.0
0.0251189       0.0316228       0.0000000000000367943     0.0    0.0
0.0316228       0.0398107       0.0000000000000583151     0.0    0.0
0.0398107       0.0501187       0.0000000000000924231     0.0    0.0
0.0501187       0.0630957       0.00000000000014648     0.0    0.0
0.0630957       0.0794328       0.000000000000232155     0.0    0.0
0.0794328       0.1       0.00000000000036794     0.0    0.0
0.1       0.125893       0.000000000000583143     0.0    0.0
0.125893       0.158489       0.000000000000924211     0.0    0.0
0.158489       0.199526       0.00000000000146476     0.0    0.0
0.199526       0.251189       0.00000000000232144     0.0    0.0
0.251189       0.316228       0.00000000000367912     0.0    0.0
0.316228       0.398107       0.00000000000583076     0.0    0.0
0.398107       0.501187       0.0000000000092405     0.0    0.0
0.501187       0.630957       0.0000000000146437     0.0    0.0
0.630957       0.794328       0.0000000000232051     0.0    0.0
0.794328       1.       0.0000000000367691     0.0    0.0
1.       1.25893       0.0000000000582548     0.0    0.0
1.25893       1.58489       0.0000000000922796     0.0    0.0
1.58489       1.99526       0.00000000014614     0.0    0.0
1.99526       2.51189       0.000000000231349     0.0    0.0
2.51189       3.16228       0.000000000366038     0.0    0.0
3.16228       3.98107       0.000000000578676     0.0    0.0
3.98107       5.01187       0.000000000913771     0.0    0.0
5.01187       6.30957       0.00000000144049     0.0    0.0
6.30957       7.94328       0.00000000226538     0.0    0.0
7.94328       10.       0.00000000355056     0.0    0.0
10.       12.5893       0.0000000055384     0.0    0.0
12.5893       15.8489       0.00000000858229     0.0    0.0
15.8489       19.9526       0.0000000131792     0.0    0.0
19.9526       25.1189       0.0000000199918     0.0    0.0
25.1189       31.6228       0.000000029835     0.0    0.0
31.6228       39.8107       0.0000000435847     0.0    0.0
39.8107       50.1187       0.0000000619586     0.0    0.0
50.1187       63.0957       0.0000000851499     0.0    0.0
63.0957       79.4328       0.000000112396     0.0    0.0
79.4328       100.       0.000000141733     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000000000183978     0.0    0.0
0.00125893       0.00158489       0.000000000000000000000000426416     0.0    0.0
0.00158489       0.00199526       0.00000000000000000000000100724     0.0    0.0
0.00199526       0.00251189       0.0000000000000000000000024106     0.0    0.0
0.00251189       0.00316228       0.00000000000000000000000582     0.0    0.0
0.00316228       0.00398107       0.0000000000000000000000141313     0.0    0.0
0.00398107       0.00501187       0.0000000000000000000000344341     0.0    0.0
0.00501187       0.00630957       0.0000000000000000000000840846     0.0    0.0
0.00630957       0.00794328       0.000000000000000000000205567     0.0    0.0
0.00794328       0.01       0.000000000000000000000502834     0.0    0.0
0.01       0.0125893       0.00000000000000000000123011     0.0    0.0
0.0125893       0.0158489       0.00000000000000000000300877     0.0    0.0
0.0158489       0.0199526       0.00000000000000000000735647     0.0    0.0
0.0199526       0.0251189       0.0000000000000000000179773     0.0    0.0
0.0251189       0.0316228       0.000000000000000000043904     0.0    0.0
0.0316228       0.0398107       0.000000000000000000107145     0.0    0.0
0.0398107       0.0501187       0.000000000000000000261274     0.0    0.0
0.0501187       0.0630957       0.000000000000000000636567     0.0    0.0
0.0630957       0.0794328       0.00000000000000000154948     0.0    0.0
0.0794328       0.1       0.00000000000000000376784     0.0    0.0
0.1       0.125893       0.0000000000000000091523     0.0    0.0
0.125893       0.158489       0.0000000000000000222058     0.0    0.0
0.158489       0.199526       0.00000000000000005381     0.0    0.0
0.199526       0.251189       0.000000000000000130221     0.0    0.0
0.251189       0.316228       0.000000000000000314681     0.0    0.0
0.316228       0.398107       0.000000000000000759253     0.0    0.0
0.398107       0.501187       0.00000000000000182881     0.0    0.0
0.501187       0.630957       0.00000000000000439698     0.0    0.0
0.630957       0.794328       0.0000000000000105504     0.0    0.0
0.794328       1.       0.00000000000002526     0.0    0.0
1.       1.25893       0.0000000000000603322     0.0    0.0
1.25893       1.58489       0.000000000000143717     0.0    0.0
1.58489       1.99526       0.000000000000341334     0.0    0.0
1.99526       2.51189       0.000000000000808011     0.0    0.0
2.51189       3.16228       0.00000000000190566     0.0    0.0
3.16228       3.98107       0.00000000000447567     0.0    0.0
3.98107       5.01187       0.0000000000104618     0.0    0.0
5.01187       6.30957       0.0000000000243218     0.0    0.0
6.30957       7.94328       0.0000000000561911     0.0    0.0
7.94328       10.       0.000000000128882     0.0    0.0
10.       12.5893       0.000000000293117     0.0    0.0
12.5893       15.8489       0.000000000660043     0.0    0.0
15.8489       19.9526       0.00000000146894     0.0    0.0
19.9526       25.1189       0.00000000322392     0.0    0.0
25.1189       31.6228       0.00000000695939     0.0    0.0
31.6228       39.8107       0.0000000147305     0.0    0.0
39.8107       50.1187       0.0000000304648     0.0    0.0
50.1187       63.0957       0.0000000613312     0.0    0.0
63.0957       79.4328       0.000000119761     0.0    0.0
79.4328       100.       0.000000226211     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N2LP_no_bdryt


==> Plots_Diffs/qTDist_Log_AsyExp_qqHg_YHabs_1.dat <==
# BEGIN PLOT
Title=$q\bar{q}\to H g$ (13 TeV LHC), $|Y_H|=1$
DrawOnly=        qTDist_Log_AsyExp_qqHg_YHabs_1_N1LP_inc_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_1_N2LP_inc_bdryt       qTDist_Log_AsyExp_qqHg_YHabs_1_N1LP_no_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_1_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=   
Legend2Only=   
Legend3Only=  qTDist_Log_AsyExp_qqHg_YHabs_1_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_qqHg_YHabs_1_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_qqHg_YHabs_1_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_qqHg_YHabs_1_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=0.00000000000000000000000000001
YMax=0.1
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_qqHg_YHabs_1
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000472077     0.0    0.0
0.00125893       0.00158489       0.000000472077     0.0    0.0
0.00158489       0.00199526       0.000000472077     0.0    0.0
0.00199526       0.00251189       0.000000472077     0.0    0.0
0.00251189       0.00316228       0.000000472077     0.0    0.0
0.00316228       0.00398107       0.000000472077     0.0    0.0
0.00398107       0.00501187       0.000000472077     0.0    0.0
0.00501187       0.00630957       0.000000472077     0.0    0.0
0.00630957       0.00794328       0.000000472077     0.0    0.0
0.00794328       0.01       0.000000472077     0.0    0.0
0.01       0.0125893       0.000000472077     0.0    0.0
0.0125893       0.0158489       0.000000472077     0.0    0.0
0.0158489       0.0199526       0.000000472077     0.0    0.0
0.0199526       0.0251189       0.000000472077     0.0    0.0
0.0251189       0.0316228       0.000000472077     0.0    0.0
0.0316228       0.0398107       0.000000472077     0.0    0.0
0.0398107       0.0501187       0.000000472077     0.0    0.0
0.0501187       0.0630957       0.000000472077     0.0    0.0
0.0630957       0.0794328       0.000000472077     0.0    0.0
0.0794328       0.1       0.000000472076     0.0    0.0
0.1       0.125893       0.000000472076     0.0    0.0
0.125893       0.158489       0.000000472075     0.0    0.0
0.158489       0.199526       0.000000472074     0.0    0.0
0.199526       0.251189       0.000000472073     0.0    0.0
0.251189       0.316228       0.00000047207     0.0    0.0
0.316228       0.398107       0.000000472066     0.0    0.0
0.398107       0.501187       0.000000472059     0.0    0.0
0.501187       0.630957       0.000000472049     0.0    0.0
0.630957       0.794328       0.000000472032     0.0    0.0
0.794328       1.       0.000000472006     0.0    0.0
1.       1.25893       0.000000471964     0.0    0.0
1.25893       1.58489       0.000000471899     0.0    0.0
1.58489       1.99526       0.000000471794     0.0    0.0
1.99526       2.51189       0.00000047163     0.0    0.0
2.51189       3.16228       0.000000471369     0.0    0.0
3.16228       3.98107       0.000000470958     0.0    0.0
3.98107       5.01187       0.00000047031     0.0    0.0
5.01187       6.30957       0.000000469292     0.0    0.0
6.30957       7.94328       0.000000467697     0.0    0.0
7.94328       10.       0.000000465213     0.0    0.0
10.       12.5893       0.00000046137     0.0    0.0
12.5893       15.8489       0.000000455485     0.0    0.0
15.8489       19.9526       0.000000446599     0.0    0.0
19.9526       25.1189       0.00000043343     0.0    0.0
25.1189       31.6228       0.000000414406     0.0    0.0
31.6228       39.8107       0.000000387837     0.0    0.0
39.8107       50.1187       0.000000352346     0.0    0.0
50.1187       63.0957       0.000000307577     0.0    0.0
63.0957       79.4328       0.000000255036     0.0    0.0
79.4328       100.       0.000000198557     0.0    0.0
# END HISTO1D qTDist_Log_QCD_qqHg_YHabs_1
# BEGIN HISTO1D qTDist_Lin_QCD_qqHg_YHabs_1
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000471964     0.0    0.0
3.       5.       0.000000471069     0.0    0.0
5.       7.       0.000000469305     0.0    0.0
7.       9.       0.000000466711     0.0    0.0
9.       11.       0.000000463335     0.0    0.0
11.       13.       0.00000045923     0.0    0.0
13.       15.       0.000000454452     0.0    0.0
15.       17.       0.00000044906     0.0    0.0
17.       19.       0.00000044311     0.0    0.0
19.       21.       0.000000436661     0.0    0.0
21.       23.       0.000000429769     0.0    0.0
23.       25.       0.000000422487     0.0    0.0
25.       27.       0.000000414868     0.0    0.0
27.       29.       0.000000406961     0.0    0.0
29.       31.       0.000000398814     0.0    0.0
31.       33.       0.000000390469     0.0    0.0
33.       35.       0.000000381969     0.0    0.0
35.       37.       0.000000373351     0.0    0.0
37.       39.       0.00000036465     0.0    0.0
39.       41.       0.0000003559     0.0    0.0
41.       43.       0.00000034713     0.0    0.0
43.       45.       0.000000338367     0.0    0.0
45.       47.       0.000000329635     0.0    0.0
47.       49.       0.000000320957     0.0    0.0
49.       51.       0.000000312352     0.0    0.0
51.       53.       0.000000303838     0.0    0.0
53.       55.       0.00000029543     0.0    0.0
55.       57.       0.000000287142     0.0    0.0
57.       59.       0.000000278986     0.0    0.0
59.       61.       0.000000270971     0.0    0.0
61.       63.       0.000000263107     0.0    0.0
63.       65.       0.000000255401     0.0    0.0
65.       67.       0.000000247858     0.0    0.0
67.       69.       0.000000240482     0.0    0.0
69.       71.       0.000000233279     0.0    0.0
71.       73.       0.00000022625     0.0    0.0
73.       75.       0.000000219397     0.0    0.0
75.       77.       0.000000212721     0.0    0.0
77.       79.       0.000000206223     0.0    0.0
79.       81.       0.000000199902     0.0    0.0
81.       83.       0.000000193756     0.0    0.0
83.       85.       0.000000187786     0.0    0.0
85.       87.       0.000000181988     0.0    0.0
87.       89.       0.000000176361     0.0    0.0
89.       91.       0.000000170902     0.0    0.0
91.       93.       0.000000165608     0.0    0.0
93.       95.       0.000000160477     0.0    0.0
95.       97.       0.000000155505     0.0    0.0
97.       99.       0.000000150688     0.0    0.0
99.       101.       0.000000146023     0.0    0.0
101.       103.       0.000000141507     0.0    0.0
103.       105.       0.000000137136     0.0    0.0
105.       107.       0.000000132906     0.0    0.0
107.       109.       0.000000128813     0.0    0.0
109.       111.       0.000000124853     0.0    0.0
111.       113.       0.000000121024     0.0    0.0
113.       115.       0.00000011732     0.0    0.0
115.       117.       0.000000113738     0.0    0.0
117.       119.       0.000000110275     0.0    0.0
119.       121.       0.000000106927     0.0    0.0
121.       123.       0.00000010369     0.0    0.0
123.       125.       0.00000010056     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qqHg_YHabs_1
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000472077     0.0    0.0
0.00125893       0.00158489       0.000000472077     0.0    0.0
0.00158489       0.00199526       0.000000472077     0.0    0.0
0.00199526       0.00251189       0.000000472077     0.0    0.0
0.00251189       0.00316228       0.000000472077     0.0    0.0
0.00316228       0.00398107       0.000000472077     0.0    0.0
0.00398107       0.00501187       0.000000472077     0.0    0.0
0.00501187       0.00630957       0.000000472077     0.0    0.0
0.00630957       0.00794328       0.000000472077     0.0    0.0
0.00794328       0.01       0.000000472077     0.0    0.0
0.01       0.0125893       0.000000472077     0.0    0.0
0.0125893       0.0158489       0.000000472077     0.0    0.0
0.0158489       0.0199526       0.000000472077     0.0    0.0
0.0199526       0.0251189       0.000000472077     0.0    0.0
0.0251189       0.0316228       0.000000472077     0.0    0.0
0.0316228       0.0398107       0.000000472077     0.0    0.0
0.0398107       0.0501187       0.000000472077     0.0    0.0
0.0501187       0.0630957       0.000000472077     0.0    0.0
0.0630957       0.0794328       0.000000472077     0.0    0.0
0.0794328       0.1       0.000000472076     0.0    0.0
0.1       0.125893       0.000000472076     0.0    0.0
0.125893       0.158489       0.000000472075     0.0    0.0
0.158489       0.199526       0.000000472074     0.0    0.0
0.199526       0.251189       0.000000472073     0.0    0.0
0.251189       0.316228       0.00000047207     0.0    0.0
0.316228       0.398107       0.000000472066     0.0    0.0
0.398107       0.501187       0.000000472059     0.0    0.0
0.501187       0.630957       0.000000472049     0.0    0.0
0.630957       0.794328       0.000000472032     0.0    0.0
0.794328       1.       0.000000472006     0.0    0.0
1.       1.25893       0.000000471964     0.0    0.0
1.25893       1.58489       0.000000471899     0.0    0.0
1.58489       1.99526       0.000000471794     0.0    0.0
1.99526       2.51189       0.00000047163     0.0    0.0
2.51189       3.16228       0.000000471369     0.0    0.0
3.16228       3.98107       0.000000470958     0.0    0.0
3.98107       5.01187       0.00000047031     0.0    0.0
5.01187       6.30957       0.000000469292     0.0    0.0
6.30957       7.94328       0.000000467697     0.0    0.0
7.94328       10.       0.000000465213     0.0    0.0
10.       12.5893       0.00000046137     0.0    0.0
12.5893       15.8489       0.000000455485     0.0    0.0
15.8489       19.9526       0.000000446599     0.0    0.0
19.9526       25.1189       0.00000043343     0.0    0.0
25.1189       31.6228       0.000000414406     0.0    0.0
31.6228       39.8107       0.000000387837     0.0    0.0
39.8107       50.1187       0.000000352346     0.0    0.0
50.1187       63.0957       0.000000307577     0.0    0.0
63.0957       79.4328       0.000000255036     0.0    0.0
79.4328       100.       0.000000198557     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000112741     0.0    0.0
0.00125893       0.00158489       0.000000000000000178683     0.0    0.0
0.00158489       0.00199526       0.000000000000000283194     0.0    0.0
0.00199526       0.00251189       0.000000000000000448832     0.0    0.0
0.00251189       0.00316228       0.00000000000000071135     0.0    0.0
0.00316228       0.00398107       0.00000000000000112741     0.0    0.0
0.00398107       0.00501187       0.00000000000000178683     0.0    0.0
0.00501187       0.00630957       0.00000000000000283194     0.0    0.0
0.00630957       0.00794328       0.00000000000000448832     0.0    0.0
0.00794328       0.01       0.0000000000000071135     0.0    0.0
0.01       0.0125893       0.0000000000000112741     0.0    0.0
0.0125893       0.0158489       0.0000000000000178683     0.0    0.0
0.0158489       0.0199526       0.0000000000000283194     0.0    0.0
0.0199526       0.0251189       0.0000000000000448831     0.0    0.0
0.0251189       0.0316228       0.0000000000000711349     0.0    0.0
0.0316228       0.0398107       0.000000000000112741     0.0    0.0
0.0398107       0.0501187       0.000000000000178683     0.0    0.0
0.0501187       0.0630957       0.000000000000283192     0.0    0.0
0.0630957       0.0794328       0.000000000000448829     0.0    0.0
0.0794328       0.1       0.000000000000711343     0.0    0.0
0.1       0.125893       0.0000000000011274     0.0    0.0
0.125893       0.158489       0.00000000000178679     0.0    0.0
0.158489       0.199526       0.00000000000283183     0.0    0.0
0.199526       0.251189       0.00000000000448807     0.0    0.0
0.251189       0.316228       0.00000000000711289     0.0    0.0
0.316228       0.398107       0.0000000000112727     0.0    0.0
0.398107       0.501187       0.0000000000178648     0.0    0.0
0.501187       0.630957       0.0000000000283109     0.0    0.0
0.630957       0.794328       0.0000000000448628     0.0    0.0
0.794328       1.       0.0000000000710862     0.0    0.0
1.       1.25893       0.000000000112625     0.0    0.0
1.25893       1.58489       0.000000000178405     0.0    0.0
1.58489       1.99526       0.000000000282534     0.0    0.0
1.99526       2.51189       0.00000000044727     0.0    0.0
2.51189       3.16228       0.000000000707666     0.0    0.0
3.16228       3.98107       0.00000000111876     0.0    0.0
3.98107       5.01187       0.0000000017666     0.0    0.0
5.01187       6.30957       0.00000000278491     0.0    0.0
6.30957       7.94328       0.00000000437967     0.0    0.0
7.94328       10.       0.00000000686428     0.0    0.0
10.       12.5893       0.0000000107073     0.0    0.0
12.5893       15.8489       0.0000000165918     0.0    0.0
15.8489       19.9526       0.0000000254781     0.0    0.0
19.9526       25.1189       0.0000000386468     0.0    0.0
25.1189       31.6228       0.0000000576712     0.0    0.0
31.6228       39.8107       0.00000008424     0.0    0.0
39.8107       50.1187       0.000000119731     0.0    0.0
50.1187       63.0957       0.0000001645     0.0    0.0
63.0957       79.4328       0.000000217041     0.0    0.0
79.4328       100.       0.00000027352     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000000000297407     0.0    0.0
0.00125893       0.00158489       0.000000000000000000000000731915     0.0    0.0
0.00158489       0.00199526       0.00000000000000000000000180046     0.0    0.0
0.00199526       0.00251189       0.00000000000000000000000442705     0.0    0.0
0.00251189       0.00316228       0.0000000000000000000000108803     0.0    0.0
0.00316228       0.00398107       0.0000000000000000000000267275     0.0    0.0
0.00398107       0.00501187       0.0000000000000000000000656227     0.0    0.0
0.00501187       0.00630957       0.000000000000000000000161035     0.0    0.0
0.00630957       0.00794328       0.000000000000000000000394949     0.0    0.0
0.00794328       0.01       0.000000000000000000000968076     0.0    0.0
0.01       0.0125893       0.00000000000000000000237143     0.0    0.0
0.0125893       0.0158489       0.0000000000000000000058054     0.0    0.0
0.0158489       0.0199526       0.0000000000000000000142023     0.0    0.0
0.0199526       0.0251189       0.0000000000000000000347194     0.0    0.0
0.0251189       0.0316228       0.000000000000000000084812     0.0    0.0
0.0316228       0.0398107       0.000000000000000000207012     0.0    0.0
0.0398107       0.0501187       0.000000000000000000504852     0.0    0.0
0.0501187       0.0630957       0.00000000000000000123011     0.0    0.0
0.0630957       0.0794328       0.00000000000000000299438     0.0    0.0
0.0794328       0.1       0.00000000000000000728163     0.0    0.0
0.1       0.125893       0.000000000000000017688     0.0    0.0
0.125893       0.158489       0.0000000000000000429165     0.0    0.0
0.158489       0.199526       0.000000000000000103999     0.0    0.0
0.199526       0.251189       0.000000000000000251683     0.0    0.0
0.251189       0.316228       0.000000000000000608208     0.0    0.0
0.316228       0.398107       0.00000000000000146749     0.0    0.0
0.398107       0.501187       0.0000000000000035348     0.0    0.0
0.501187       0.630957       0.0000000000000084988     0.0    0.0
0.630957       0.794328       0.000000000000020393     0.0    0.0
0.794328       1.       0.0000000000000488263     0.0    0.0
1.       1.25893       0.000000000000116622     0.0    0.0
1.25893       1.58489       0.00000000000027781     0.0    0.0
1.58489       1.99526       0.00000000000065983     0.0    0.0
1.99526       2.51189       0.00000000000156201     0.0    0.0
2.51189       3.16228       0.00000000000368406     0.0    0.0
3.16228       3.98107       0.00000000000865279     0.0    0.0
3.98107       5.01187       0.0000000000202266     0.0    0.0
5.01187       6.30957       0.0000000000470255     0.0    0.0
6.30957       7.94328       0.00000000010865     0.0    0.0
7.94328       10.       0.00000000024922     0.0    0.0
10.       12.5893       0.000000000566844     0.0    0.0
12.5893       15.8489       0.00000000127653     0.0    0.0
15.8489       19.9526       0.00000000284122     0.0    0.0
19.9526       25.1189       0.00000000623637     0.0    0.0
25.1189       31.6228       0.0000000134638     0.0    0.0
31.6228       39.8107       0.0000000285015     0.0    0.0
39.8107       50.1187       0.000000058952     0.0    0.0
50.1187       63.0957       0.000000118694     0.0    0.0
63.0957       79.4328       0.000000231791     0.0    0.0
79.4328       100.       0.00000043783     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000472077     0.0    0.0
0.00125893       0.00158489       0.000000472077     0.0    0.0
0.00158489       0.00199526       0.000000472077     0.0    0.0
0.00199526       0.00251189       0.000000472077     0.0    0.0
0.00251189       0.00316228       0.000000472077     0.0    0.0
0.00316228       0.00398107       0.000000472077     0.0    0.0
0.00398107       0.00501187       0.000000472077     0.0    0.0
0.00501187       0.00630957       0.000000472077     0.0    0.0
0.00630957       0.00794328       0.000000472077     0.0    0.0
0.00794328       0.01       0.000000472077     0.0    0.0
0.01       0.0125893       0.000000472077     0.0    0.0
0.0125893       0.0158489       0.000000472077     0.0    0.0
0.0158489       0.0199526       0.000000472077     0.0    0.0
0.0199526       0.0251189       0.000000472077     0.0    0.0
0.0251189       0.0316228       0.000000472077     0.0    0.0
0.0316228       0.0398107       0.000000472077     0.0    0.0
0.0398107       0.0501187       0.000000472077     0.0    0.0
0.0501187       0.0630957       0.000000472077     0.0    0.0
0.0630957       0.0794328       0.000000472077     0.0    0.0
0.0794328       0.1       0.000000472076     0.0    0.0
0.1       0.125893       0.000000472076     0.0    0.0
0.125893       0.158489       0.000000472075     0.0    0.0
0.158489       0.199526       0.000000472074     0.0    0.0
0.199526       0.251189       0.000000472073     0.0    0.0
0.251189       0.316228       0.00000047207     0.0    0.0
0.316228       0.398107       0.000000472066     0.0    0.0
0.398107       0.501187       0.000000472059     0.0    0.0
0.501187       0.630957       0.000000472049     0.0    0.0
0.630957       0.794328       0.000000472032     0.0    0.0
0.794328       1.       0.000000472006     0.0    0.0
1.       1.25893       0.000000471964     0.0    0.0
1.25893       1.58489       0.000000471899     0.0    0.0
1.58489       1.99526       0.000000471794     0.0    0.0
1.99526       2.51189       0.00000047163     0.0    0.0
2.51189       3.16228       0.000000471369     0.0    0.0
3.16228       3.98107       0.000000470958     0.0    0.0
3.98107       5.01187       0.00000047031     0.0    0.0
5.01187       6.30957       0.000000469292     0.0    0.0
6.30957       7.94328       0.000000467697     0.0    0.0
7.94328       10.       0.000000465213     0.0    0.0
10.       12.5893       0.00000046137     0.0    0.0
12.5893       15.8489       0.000000455485     0.0    0.0
15.8489       19.9526       0.000000446599     0.0    0.0
19.9526       25.1189       0.00000043343     0.0    0.0
25.1189       31.6228       0.000000414406     0.0    0.0
31.6228       39.8107       0.000000387837     0.0    0.0
39.8107       50.1187       0.000000352346     0.0    0.0
50.1187       63.0957       0.000000307577     0.0    0.0
63.0957       79.4328       0.000000255036     0.0    0.0
79.4328       100.       0.000000198557     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000112741     0.0    0.0
0.00125893       0.00158489       0.000000000000000178683     0.0    0.0
0.00158489       0.00199526       0.000000000000000283194     0.0    0.0
0.00199526       0.00251189       0.000000000000000448832     0.0    0.0
0.00251189       0.00316228       0.00000000000000071135     0.0    0.0
0.00316228       0.00398107       0.00000000000000112741     0.0    0.0
0.00398107       0.00501187       0.00000000000000178683     0.0    0.0
0.00501187       0.00630957       0.00000000000000283194     0.0    0.0
0.00630957       0.00794328       0.00000000000000448832     0.0    0.0
0.00794328       0.01       0.0000000000000071135     0.0    0.0
0.01       0.0125893       0.0000000000000112741     0.0    0.0
0.0125893       0.0158489       0.0000000000000178683     0.0    0.0
0.0158489       0.0199526       0.0000000000000283194     0.0    0.0
0.0199526       0.0251189       0.0000000000000448831     0.0    0.0
0.0251189       0.0316228       0.0000000000000711349     0.0    0.0
0.0316228       0.0398107       0.000000000000112741     0.0    0.0
0.0398107       0.0501187       0.000000000000178683     0.0    0.0
0.0501187       0.0630957       0.000000000000283192     0.0    0.0
0.0630957       0.0794328       0.000000000000448829     0.0    0.0
0.0794328       0.1       0.000000000000711343     0.0    0.0
0.1       0.125893       0.0000000000011274     0.0    0.0
0.125893       0.158489       0.00000000000178679     0.0    0.0
0.158489       0.199526       0.00000000000283183     0.0    0.0
0.199526       0.251189       0.00000000000448807     0.0    0.0
0.251189       0.316228       0.00000000000711289     0.0    0.0
0.316228       0.398107       0.0000000000112727     0.0    0.0
0.398107       0.501187       0.0000000000178648     0.0    0.0
0.501187       0.630957       0.0000000000283109     0.0    0.0
0.630957       0.794328       0.0000000000448628     0.0    0.0
0.794328       1.       0.0000000000710862     0.0    0.0
1.       1.25893       0.000000000112625     0.0    0.0
1.25893       1.58489       0.000000000178405     0.0    0.0
1.58489       1.99526       0.000000000282534     0.0    0.0
1.99526       2.51189       0.00000000044727     0.0    0.0
2.51189       3.16228       0.000000000707666     0.0    0.0
3.16228       3.98107       0.00000000111876     0.0    0.0
3.98107       5.01187       0.0000000017666     0.0    0.0
5.01187       6.30957       0.00000000278491     0.0    0.0
6.30957       7.94328       0.00000000437967     0.0    0.0
7.94328       10.       0.00000000686428     0.0    0.0
10.       12.5893       0.0000000107073     0.0    0.0
12.5893       15.8489       0.0000000165918     0.0    0.0
15.8489       19.9526       0.0000000254781     0.0    0.0
19.9526       25.1189       0.0000000386468     0.0    0.0
25.1189       31.6228       0.0000000576712     0.0    0.0
31.6228       39.8107       0.00000008424     0.0    0.0
39.8107       50.1187       0.000000119731     0.0    0.0
50.1187       63.0957       0.0000001645     0.0    0.0
63.0957       79.4328       0.000000217041     0.0    0.0
79.4328       100.       0.00000027352     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000000000609156     0.0    0.0
0.00125893       0.00158489       0.000000000000000000000001226     0.0    0.0
0.00158489       0.00199526       0.00000000000000000000000258354     0.0    0.0
0.00199526       0.00251189       0.00000000000000000000000566814     0.0    0.0
0.00251189       0.00316228       0.0000000000000000000000128473     0.0    0.0
0.00316228       0.00398107       0.000000000000000000000029845     0.0    0.0
0.00398107       0.00501187       0.0000000000000000000000705636     0.0    0.0
0.00501187       0.00630957       0.000000000000000000000168865     0.0    0.0
0.00630957       0.00794328       0.00000000000000000000040736     0.0    0.0
0.00794328       0.01       0.000000000000000000000987746     0.0    0.0
0.01       0.0125893       0.00000000000000000000240261     0.0    0.0
0.0125893       0.0158489       0.00000000000000000000585481     0.0    0.0
0.0158489       0.0199526       0.0000000000000000000142806     0.0    0.0
0.0199526       0.0251189       0.0000000000000000000348435     0.0    0.0
0.0251189       0.0316228       0.0000000000000000000850087     0.0    0.0
0.0316228       0.0398107       0.000000000000000000207323     0.0    0.0
0.0398107       0.0501187       0.000000000000000000505346     0.0    0.0
0.0501187       0.0630957       0.00000000000000000123089     0.0    0.0
0.0630957       0.0794328       0.00000000000000000299562     0.0    0.0
0.0794328       0.1       0.0000000000000000072836     0.0    0.0
0.1       0.125893       0.0000000000000000176911     0.0    0.0
0.125893       0.158489       0.0000000000000000429214     0.0    0.0
0.158489       0.199526       0.000000000000000104007     0.0    0.0
0.199526       0.251189       0.000000000000000251695     0.0    0.0
0.251189       0.316228       0.000000000000000608228     0.0    0.0
0.316228       0.398107       0.00000000000000146752     0.0    0.0
0.398107       0.501187       0.00000000000000353485     0.0    0.0
0.501187       0.630957       0.00000000000000849888     0.0    0.0
0.630957       0.794328       0.0000000000000203932     0.0    0.0
0.794328       1.       0.0000000000000488265     0.0    0.0
1.       1.25893       0.000000000000116622     0.0    0.0
1.25893       1.58489       0.00000000000027781     0.0    0.0
1.58489       1.99526       0.000000000000659831     0.0    0.0
1.99526       2.51189       0.00000000000156201     0.0    0.0
2.51189       3.16228       0.00000000000368407     0.0    0.0
3.16228       3.98107       0.00000000000865279     0.0    0.0
3.98107       5.01187       0.0000000000202266     0.0    0.0
5.01187       6.30957       0.0000000000470255     0.0    0.0
6.30957       7.94328       0.00000000010865     0.0    0.0
7.94328       10.       0.00000000024922     0.0    0.0
10.       12.5893       0.000000000566844     0.0    0.0
12.5893       15.8489       0.00000000127653     0.0    0.0
15.8489       19.9526       0.00000000284122     0.0    0.0
19.9526       25.1189       0.00000000623637     0.0    0.0
25.1189       31.6228       0.0000000134638     0.0    0.0
31.6228       39.8107       0.0000000285015     0.0    0.0
39.8107       50.1187       0.000000058952     0.0    0.0
50.1187       63.0957       0.000000118694     0.0    0.0
63.0957       79.4328       0.000000231791     0.0    0.0
79.4328       100.       0.00000043783     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N2LP_no_bdryt


==> Plots_Diffs/qTDist_Log_AsyExp_qqHg_YHabs_2.dat <==
# BEGIN PLOT
Title=$q\bar{q}\to H g$ (13 TeV LHC), $|Y_H|=2$
DrawOnly=  qTDist_Log_AsyExp_qqHg_YHabs_2_N0LP_inc_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_2_N1LP_inc_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_2_N2LP_inc_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_2_N0LP_no_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_2_N1LP_no_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_2_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_qqHg_YHabs_2_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_qqHg_YHabs_2_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_qqHg_YHabs_2_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_qqHg_YHabs_2_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_qqHg_YHabs_2_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_qqHg_YHabs_2_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=0.00000000000000000000000000001
YMax=0.1
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_qqHg_YHabs_2
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000397438     0.0    0.0
0.00125893       0.00158489       0.000000397438     0.0    0.0
0.00158489       0.00199526       0.000000397438     0.0    0.0
0.00199526       0.00251189       0.000000397438     0.0    0.0
0.00251189       0.00316228       0.000000397438     0.0    0.0
0.00316228       0.00398107       0.000000397438     0.0    0.0
0.00398107       0.00501187       0.000000397438     0.0    0.0
0.00501187       0.00630957       0.000000397438     0.0    0.0
0.00630957       0.00794328       0.000000397438     0.0    0.0
0.00794328       0.01       0.000000397438     0.0    0.0
0.01       0.0125893       0.000000397438     0.0    0.0
0.0125893       0.0158489       0.000000397438     0.0    0.0
0.0158489       0.0199526       0.000000397438     0.0    0.0
0.0199526       0.0251189       0.000000397438     0.0    0.0
0.0251189       0.0316228       0.000000397438     0.0    0.0
0.0316228       0.0398107       0.000000397438     0.0    0.0
0.0398107       0.0501187       0.000000397438     0.0    0.0
0.0501187       0.0630957       0.000000397438     0.0    0.0
0.0630957       0.0794328       0.000000397438     0.0    0.0
0.0794328       0.1       0.000000397438     0.0    0.0
0.1       0.125893       0.000000397437     0.0    0.0
0.125893       0.158489       0.000000397437     0.0    0.0
0.158489       0.199526       0.000000397436     0.0    0.0
0.199526       0.251189       0.000000397434     0.0    0.0
0.251189       0.316228       0.000000397432     0.0    0.0
0.316228       0.398107       0.000000397428     0.0    0.0
0.398107       0.501187       0.000000397422     0.0    0.0
0.501187       0.630957       0.000000397413     0.0    0.0
0.630957       0.794328       0.000000397398     0.0    0.0
0.794328       1.       0.000000397375     0.0    0.0
1.       1.25893       0.000000397337     0.0    0.0
1.25893       1.58489       0.000000397279     0.0    0.0
1.58489       1.99526       0.000000397186     0.0    0.0
1.99526       2.51189       0.000000397038     0.0    0.0
2.51189       3.16228       0.000000396806     0.0    0.0
3.16228       3.98107       0.000000396439     0.0    0.0
3.98107       5.01187       0.00000039586     0.0    0.0
5.01187       6.30957       0.00000039495     0.0    0.0
6.30957       7.94328       0.000000393526     0.0    0.0
7.94328       10.       0.000000391308     0.0    0.0
10.       12.5893       0.000000387879     0.0    0.0
12.5893       15.8489       0.000000382631     0.0    0.0
15.8489       19.9526       0.000000374714     0.0    0.0
19.9526       25.1189       0.000000362996     0.0    0.0
25.1189       31.6228       0.0000003461     0.0    0.0
31.6228       39.8107       0.000000322564     0.0    0.0
39.8107       50.1187       0.000000291243     0.0    0.0
50.1187       63.0957       0.000000251946     0.0    0.0
63.0957       79.4328       0.000000206178     0.0    0.0
79.4328       100.       0.000000157516     0.0    0.0
# END HISTO1D qTDist_Log_QCD_qqHg_YHabs_2
# BEGIN HISTO1D qTDist_Lin_QCD_qqHg_YHabs_2
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000397337     0.0    0.0
3.       5.       0.000000396538     0.0    0.0
5.       7.       0.000000394962     0.0    0.0
7.       9.       0.000000392645     0.0    0.0
9.       11.       0.000000389632     0.0    0.0
11.       13.       0.00000038597     0.0    0.0
13.       15.       0.00000038171     0.0    0.0
15.       17.       0.000000376905     0.0    0.0
17.       19.       0.000000371608     0.0    0.0
19.       21.       0.00000036587     0.0    0.0
21.       23.       0.000000359741     0.0    0.0
23.       25.       0.000000353273     0.0    0.0
25.       27.       0.00000034651     0.0    0.0
27.       29.       0.000000339498     0.0    0.0
29.       31.       0.000000332279     0.0    0.0
31.       33.       0.000000324893     0.0    0.0
33.       35.       0.000000317376     0.0    0.0
35.       37.       0.000000309763     0.0    0.0
37.       39.       0.000000302086     0.0    0.0
39.       41.       0.000000294374     0.0    0.0
41.       43.       0.000000286652     0.0    0.0
43.       45.       0.000000278946     0.0    0.0
45.       47.       0.000000271277     0.0    0.0
47.       49.       0.000000263664     0.0    0.0
49.       51.       0.000000256125     0.0    0.0
51.       53.       0.000000248675     0.0    0.0
53.       55.       0.000000241328     0.0    0.0
55.       57.       0.000000234096     0.0    0.0
57.       59.       0.000000226988     0.0    0.0
59.       61.       0.000000220014     0.0    0.0
61.       63.       0.000000213181     0.0    0.0
63.       65.       0.000000206494     0.0    0.0
65.       67.       0.000000199959     0.0    0.0
67.       69.       0.000000193579     0.0    0.0
69.       71.       0.000000187358     0.0    0.0
71.       73.       0.000000181297     0.0    0.0
73.       75.       0.000000175397     0.0    0.0
75.       77.       0.000000169659     0.0    0.0
77.       79.       0.000000164082     0.0    0.0
79.       81.       0.000000158667     0.0    0.0
81.       83.       0.000000153412     0.0    0.0
83.       85.       0.000000148314     0.0    0.0
85.       87.       0.000000143373     0.0    0.0
87.       89.       0.000000138586     0.0    0.0
89.       91.       0.000000133951     0.0    0.0
91.       93.       0.000000129463     0.0    0.0
93.       95.       0.000000125122     0.0    0.0
95.       97.       0.000000120923     0.0    0.0
97.       99.       0.000000116862     0.0    0.0
99.       101.       0.000000112938     0.0    0.0
101.       103.       0.000000109146     0.0    0.0
103.       105.       0.000000105482     0.0    0.0
105.       107.       0.000000101944     0.0    0.0
107.       109.       0.0000000985268     0.0    0.0
109.       111.       0.000000095228     0.0    0.0
111.       113.       0.0000000920437     0.0    0.0
113.       115.       0.0000000889704     0.0    0.0
115.       117.       0.0000000860045     0.0    0.0
117.       119.       0.0000000831426     0.0    0.0
119.       121.       0.0000000803815     0.0    0.0
121.       123.       0.0000000777176     0.0    0.0
123.       125.       0.0000000751478     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qqHg_YHabs_2
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000397438     0.0    0.0
0.00125893       0.00158489       0.000000397438     0.0    0.0
0.00158489       0.00199526       0.000000397438     0.0    0.0
0.00199526       0.00251189       0.000000397438     0.0    0.0
0.00251189       0.00316228       0.000000397438     0.0    0.0
0.00316228       0.00398107       0.000000397438     0.0    0.0
0.00398107       0.00501187       0.000000397438     0.0    0.0
0.00501187       0.00630957       0.000000397438     0.0    0.0
0.00630957       0.00794328       0.000000397438     0.0    0.0
0.00794328       0.01       0.000000397438     0.0    0.0
0.01       0.0125893       0.000000397438     0.0    0.0
0.0125893       0.0158489       0.000000397438     0.0    0.0
0.0158489       0.0199526       0.000000397438     0.0    0.0
0.0199526       0.0251189       0.000000397438     0.0    0.0
0.0251189       0.0316228       0.000000397438     0.0    0.0
0.0316228       0.0398107       0.000000397438     0.0    0.0
0.0398107       0.0501187       0.000000397438     0.0    0.0
0.0501187       0.0630957       0.000000397438     0.0    0.0
0.0630957       0.0794328       0.000000397438     0.0    0.0
0.0794328       0.1       0.000000397438     0.0    0.0
0.1       0.125893       0.000000397437     0.0    0.0
0.125893       0.158489       0.000000397437     0.0    0.0
0.158489       0.199526       0.000000397436     0.0    0.0
0.199526       0.251189       0.000000397434     0.0    0.0
0.251189       0.316228       0.000000397432     0.0    0.0
0.316228       0.398107       0.000000397428     0.0    0.0
0.398107       0.501187       0.000000397422     0.0    0.0
0.501187       0.630957       0.000000397413     0.0    0.0
0.630957       0.794328       0.000000397398     0.0    0.0
0.794328       1.       0.000000397375     0.0    0.0
1.       1.25893       0.000000397337     0.0    0.0
1.25893       1.58489       0.000000397279     0.0    0.0
1.58489       1.99526       0.000000397186     0.0    0.0
1.99526       2.51189       0.000000397038     0.0    0.0
2.51189       3.16228       0.000000396806     0.0    0.0
3.16228       3.98107       0.000000396439     0.0    0.0
3.98107       5.01187       0.00000039586     0.0    0.0
5.01187       6.30957       0.00000039495     0.0    0.0
6.30957       7.94328       0.000000393526     0.0    0.0
7.94328       10.       0.000000391308     0.0    0.0
10.       12.5893       0.000000387879     0.0    0.0
12.5893       15.8489       0.000000382631     0.0    0.0
15.8489       19.9526       0.000000374714     0.0    0.0
19.9526       25.1189       0.000000362996     0.0    0.0
25.1189       31.6228       0.0000003461     0.0    0.0
31.6228       39.8107       0.000000322564     0.0    0.0
39.8107       50.1187       0.000000291243     0.0    0.0
50.1187       63.0957       0.000000251946     0.0    0.0
63.0957       79.4328       0.000000206178     0.0    0.0
79.4328       100.       0.000000157516     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000100752     0.0    0.0
0.00125893       0.00158489       0.000000000000000159681     0.0    0.0
0.00158489       0.00199526       0.000000000000000253078     0.0    0.0
0.00199526       0.00251189       0.000000000000000401101     0.0    0.0
0.00251189       0.00316228       0.000000000000000635702     0.0    0.0
0.00316228       0.00398107       0.00000000000000100752     0.0    0.0
0.00398107       0.00501187       0.00000000000000159681     0.0    0.0
0.00501187       0.00630957       0.00000000000000253078     0.0    0.0
0.00630957       0.00794328       0.00000000000000401101     0.0    0.0
0.00794328       0.01       0.00000000000000635702     0.0    0.0
0.01       0.0125893       0.0000000000000100752     0.0    0.0
0.0125893       0.0158489       0.0000000000000159681     0.0    0.0
0.0158489       0.0199526       0.0000000000000253077     0.0    0.0
0.0199526       0.0251189       0.0000000000000401101     0.0    0.0
0.0251189       0.0316228       0.0000000000000635701     0.0    0.0
0.0316228       0.0398107       0.000000000000100752     0.0    0.0
0.0398107       0.0501187       0.000000000000159681     0.0    0.0
0.0501187       0.0630957       0.000000000000253076     0.0    0.0
0.0630957       0.0794328       0.000000000000401098     0.0    0.0
0.0794328       0.1       0.000000000000635696     0.0    0.0
0.1       0.125893       0.0000000000010075     0.0    0.0
0.125893       0.158489       0.00000000000159677     0.0    0.0
0.158489       0.199526       0.00000000000253068     0.0    0.0
0.199526       0.251189       0.00000000000401078     0.0    0.0
0.251189       0.316228       0.00000000000635647     0.0    0.0
0.316228       0.398107       0.0000000000100739     0.0    0.0
0.398107       0.501187       0.0000000000159649     0.0    0.0
0.501187       0.630957       0.0000000000253     0.0    0.0
0.630957       0.794328       0.0000000000400915     0.0    0.0
0.794328       1.       0.0000000000635258     0.0    0.0
1.       1.25893       0.000000000100646     0.0    0.0
1.25893       1.58489       0.000000000159428     0.0    0.0
1.58489       1.99526       0.000000000252477     0.0    0.0
1.99526       2.51189       0.000000000399679     0.0    0.0
2.51189       3.16228       0.000000000632349     0.0    0.0
3.16228       3.98107       0.000000000999644     0.0    0.0
3.98107       5.01187       0.0000000015784     0.0    0.0
5.01187       6.30957       0.00000000248798     0.0    0.0
6.30957       7.94328       0.00000000391215     0.0    0.0
7.94328       10.       0.00000000613028     0.0    0.0
10.       12.5893       0.00000000955957     0.0    0.0
12.5893       15.8489       0.0000000148072     0.0    0.0
15.8489       19.9526       0.0000000227245     0.0    0.0
19.9526       25.1189       0.0000000344419     0.0    0.0
25.1189       31.6228       0.0000000513385     0.0    0.0
31.6228       39.8107       0.0000000748736     0.0    0.0
39.8107       50.1187       0.000000106195     0.0    0.0
50.1187       63.0957       0.000000145492     0.0    0.0
63.0957       79.4328       0.00000019126     0.0    0.0
79.4328       100.       0.000000239922     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000000000270918     0.0    0.0
0.00125893       0.00158489       0.000000000000000000000000666721     0.0    0.0
0.00158489       0.00199526       0.00000000000000000000000164008     0.0    0.0
0.00199526       0.00251189       0.00000000000000000000000403266     0.0    0.0
0.00251189       0.00316228       0.00000000000000000000000991097     0.0    0.0
0.00316228       0.00398107       0.0000000000000000000000243461     0.0    0.0
0.00398107       0.00501187       0.0000000000000000000000597752     0.0    0.0
0.00501187       0.00630957       0.000000000000000000000146684     0.0    0.0
0.00630957       0.00794328       0.00000000000000000000035975     0.0    0.0
0.00794328       0.01       0.000000000000000000000881788     0.0    0.0
0.01       0.0125893       0.00000000000000000000216004     0.0    0.0
0.0125893       0.0158489       0.00000000000000000000528783     0.0    0.0
0.0158489       0.0199526       0.000000000000000000012936     0.0    0.0
0.0199526       0.0251189       0.0000000000000000000316233     0.0    0.0
0.0251189       0.0316228       0.000000000000000000077248     0.0    0.0
0.0316228       0.0398107       0.000000000000000000188547     0.0    0.0
0.0398107       0.0501187       0.000000000000000000459815     0.0    0.0
0.0501187       0.0630957       0.00000000000000000112035     0.0    0.0
0.0630957       0.0794328       0.00000000000000000272717     0.0    0.0
0.0794328       0.1       0.00000000000000000663172     0.0    0.0
0.1       0.125893       0.000000000000000016109     0.0    0.0
0.125893       0.158489       0.0000000000000000390846     0.0    0.0
0.158489       0.199526       0.0000000000000000947113     0.0    0.0
0.199526       0.251189       0.000000000000000229201     0.0    0.0
0.251189       0.316228       0.000000000000000553865     0.0    0.0
0.316228       0.398107       0.00000000000000133634     0.0    0.0
0.398107       0.501187       0.00000000000000321879     0.0    0.0
0.501187       0.630957       0.00000000000000773879     0.0    0.0
0.630957       0.794328       0.0000000000000185687     0.0    0.0
0.794328       1.       0.0000000000000444568     0.0    0.0
1.       1.25893       0.000000000000106181     0.0    0.0
1.25893       1.58489       0.000000000000252927     0.0    0.0
1.58489       1.99526       0.000000000000600699     0.0    0.0
1.99526       2.51189       0.00000000000142195     0.0    0.0
2.51189       3.16228       0.0000000000033535     0.0    0.0
3.16228       3.98107       0.00000000000787581     0.0    0.0
3.98107       5.01187       0.0000000000184088     0.0    0.0
5.01187       6.30957       0.0000000000427949     0.0    0.0
6.30957       7.94328       0.000000000098864     0.0    0.0
7.94328       10.       0.00000000022674     0.0    0.0
10.       12.5893       0.000000000515625     0.0    0.0
12.5893       15.8489       0.00000000116094     0.0    0.0
15.8489       19.9526       0.00000000258325     0.0    0.0
19.9526       25.1189       0.00000000566817     0.0    0.0
25.1189       31.6228       0.0000000122317     0.0    0.0
31.6228       39.8107       0.0000000258784     0.0    0.0
39.8107       50.1187       0.0000000534863     0.0    0.0
50.1187       63.0957       0.000000107585     0.0    0.0
63.0957       79.4328       0.00000020984     0.0    0.0
79.4328       100.       0.00000039578     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000397438     0.0    0.0
0.00125893       0.00158489       0.000000397438     0.0    0.0
0.00158489       0.00199526       0.000000397438     0.0    0.0
0.00199526       0.00251189       0.000000397438     0.0    0.0
0.00251189       0.00316228       0.000000397438     0.0    0.0
0.00316228       0.00398107       0.000000397438     0.0    0.0
0.00398107       0.00501187       0.000000397438     0.0    0.0
0.00501187       0.00630957       0.000000397438     0.0    0.0
0.00630957       0.00794328       0.000000397438     0.0    0.0
0.00794328       0.01       0.000000397438     0.0    0.0
0.01       0.0125893       0.000000397438     0.0    0.0
0.0125893       0.0158489       0.000000397438     0.0    0.0
0.0158489       0.0199526       0.000000397438     0.0    0.0
0.0199526       0.0251189       0.000000397438     0.0    0.0
0.0251189       0.0316228       0.000000397438     0.0    0.0
0.0316228       0.0398107       0.000000397438     0.0    0.0
0.0398107       0.0501187       0.000000397438     0.0    0.0
0.0501187       0.0630957       0.000000397438     0.0    0.0
0.0630957       0.0794328       0.000000397438     0.0    0.0
0.0794328       0.1       0.000000397438     0.0    0.0
0.1       0.125893       0.000000397437     0.0    0.0
0.125893       0.158489       0.000000397437     0.0    0.0
0.158489       0.199526       0.000000397436     0.0    0.0
0.199526       0.251189       0.000000397434     0.0    0.0
0.251189       0.316228       0.000000397432     0.0    0.0
0.316228       0.398107       0.000000397428     0.0    0.0
0.398107       0.501187       0.000000397422     0.0    0.0
0.501187       0.630957       0.000000397413     0.0    0.0
0.630957       0.794328       0.000000397398     0.0    0.0
0.794328       1.       0.000000397375     0.0    0.0
1.       1.25893       0.000000397337     0.0    0.0
1.25893       1.58489       0.000000397279     0.0    0.0
1.58489       1.99526       0.000000397186     0.0    0.0
1.99526       2.51189       0.000000397038     0.0    0.0
2.51189       3.16228       0.000000396806     0.0    0.0
3.16228       3.98107       0.000000396439     0.0    0.0
3.98107       5.01187       0.00000039586     0.0    0.0
5.01187       6.30957       0.00000039495     0.0    0.0
6.30957       7.94328       0.000000393526     0.0    0.0
7.94328       10.       0.000000391308     0.0    0.0
10.       12.5893       0.000000387879     0.0    0.0
12.5893       15.8489       0.000000382631     0.0    0.0
15.8489       19.9526       0.000000374714     0.0    0.0
19.9526       25.1189       0.000000362996     0.0    0.0
25.1189       31.6228       0.0000003461     0.0    0.0
31.6228       39.8107       0.000000322564     0.0    0.0
39.8107       50.1187       0.000000291243     0.0    0.0
50.1187       63.0957       0.000000251946     0.0    0.0
63.0957       79.4328       0.000000206178     0.0    0.0
79.4328       100.       0.000000157516     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000100752     0.0    0.0
0.00125893       0.00158489       0.000000000000000159681     0.0    0.0
0.00158489       0.00199526       0.000000000000000253078     0.0    0.0
0.00199526       0.00251189       0.000000000000000401101     0.0    0.0
0.00251189       0.00316228       0.000000000000000635702     0.0    0.0
0.00316228       0.00398107       0.00000000000000100752     0.0    0.0
0.00398107       0.00501187       0.00000000000000159681     0.0    0.0
0.00501187       0.00630957       0.00000000000000253078     0.0    0.0
0.00630957       0.00794328       0.00000000000000401101     0.0    0.0
0.00794328       0.01       0.00000000000000635702     0.0    0.0
0.01       0.0125893       0.0000000000000100752     0.0    0.0
0.0125893       0.0158489       0.0000000000000159681     0.0    0.0
0.0158489       0.0199526       0.0000000000000253077     0.0    0.0
0.0199526       0.0251189       0.0000000000000401101     0.0    0.0
0.0251189       0.0316228       0.0000000000000635701     0.0    0.0
0.0316228       0.0398107       0.000000000000100752     0.0    0.0
0.0398107       0.0501187       0.000000000000159681     0.0    0.0
0.0501187       0.0630957       0.000000000000253076     0.0    0.0
0.0630957       0.0794328       0.000000000000401098     0.0    0.0
0.0794328       0.1       0.000000000000635696     0.0    0.0
0.1       0.125893       0.0000000000010075     0.0    0.0
0.125893       0.158489       0.00000000000159677     0.0    0.0
0.158489       0.199526       0.00000000000253068     0.0    0.0
0.199526       0.251189       0.00000000000401078     0.0    0.0
0.251189       0.316228       0.00000000000635647     0.0    0.0
0.316228       0.398107       0.0000000000100739     0.0    0.0
0.398107       0.501187       0.0000000000159649     0.0    0.0
0.501187       0.630957       0.0000000000253     0.0    0.0
0.630957       0.794328       0.0000000000400915     0.0    0.0
0.794328       1.       0.0000000000635258     0.0    0.0
1.       1.25893       0.000000000100646     0.0    0.0
1.25893       1.58489       0.000000000159428     0.0    0.0
1.58489       1.99526       0.000000000252477     0.0    0.0
1.99526       2.51189       0.000000000399679     0.0    0.0
2.51189       3.16228       0.000000000632349     0.0    0.0
3.16228       3.98107       0.000000000999644     0.0    0.0
3.98107       5.01187       0.0000000015784     0.0    0.0
5.01187       6.30957       0.00000000248798     0.0    0.0
6.30957       7.94328       0.00000000391215     0.0    0.0
7.94328       10.       0.00000000613028     0.0    0.0
10.       12.5893       0.00000000955957     0.0    0.0
12.5893       15.8489       0.0000000148072     0.0    0.0
15.8489       19.9526       0.0000000227245     0.0    0.0
19.9526       25.1189       0.0000000344419     0.0    0.0
25.1189       31.6228       0.0000000513385     0.0    0.0
31.6228       39.8107       0.0000000748736     0.0    0.0
39.8107       50.1187       0.000000106195     0.0    0.0
50.1187       63.0957       0.000000145492     0.0    0.0
63.0957       79.4328       0.00000019126     0.0    0.0
79.4328       100.       0.000000239922     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000000000000000000344697     0.0    0.0
0.00125893       0.00158489       0.00000000000000000000000570043     0.0    0.0
0.00158489       0.00199526       0.00000000000000000000000961797     0.0    0.0
0.00199526       0.00251189       0.0000000000000000000000166768     0.0    0.0
0.00251189       0.00316228       0.0000000000000000000000299505     0.0    0.0
0.00316228       0.00398107       0.0000000000000000000000561066     0.0    0.0
0.00398107       0.00501187       0.000000000000000000000110112     0.0    0.0
0.00501187       0.00630957       0.000000000000000000000226463     0.0    0.0
0.00630957       0.00794328       0.000000000000000000000486191     0.0    0.0
0.00794328       0.01       0.00000000000000000000108218     0.0    0.0
0.01       0.0125893       0.00000000000000000000247764     0.0    0.0
0.0125893       0.0158489       0.0000000000000000000057912     0.0    0.0
0.0158489       0.0199526       0.0000000000000000000137337     0.0    0.0
0.0199526       0.0251189       0.0000000000000000000328877     0.0    0.0
0.0251189       0.0316228       0.000000000000000000079252     0.0    0.0
0.0316228       0.0398107       0.000000000000000000191723     0.0    0.0
0.0398107       0.0501187       0.000000000000000000464848     0.0    0.0
0.0501187       0.0630957       0.00000000000000000112833     0.0    0.0
0.0630957       0.0794328       0.00000000000000000273981     0.0    0.0
0.0794328       0.1       0.00000000000000000665176     0.0    0.0
0.1       0.125893       0.0000000000000000161408     0.0    0.0
0.125893       0.158489       0.0000000000000000391349     0.0    0.0
0.158489       0.199526       0.0000000000000000947911     0.0    0.0
0.199526       0.251189       0.000000000000000229327     0.0    0.0
0.251189       0.316228       0.000000000000000554066     0.0    0.0
0.316228       0.398107       0.00000000000000133665     0.0    0.0
0.398107       0.501187       0.0000000000000032193     0.0    0.0
0.501187       0.630957       0.00000000000000773958     0.0    0.0
0.630957       0.794328       0.00000000000001857     0.0    0.0
0.794328       1.       0.0000000000000444588     0.0    0.0
1.       1.25893       0.000000000000106184     0.0    0.0
1.25893       1.58489       0.000000000000252932     0.0    0.0
1.58489       1.99526       0.000000000000600707     0.0    0.0
1.99526       2.51189       0.00000000000142196     0.0    0.0
2.51189       3.16228       0.00000000000335352     0.0    0.0
3.16228       3.98107       0.00000000000787584     0.0    0.0
3.98107       5.01187       0.0000000000184089     0.0    0.0
5.01187       6.30957       0.000000000042795     0.0    0.0
6.30957       7.94328       0.0000000000988641     0.0    0.0
7.94328       10.       0.00000000022674     0.0    0.0
10.       12.5893       0.000000000515625     0.0    0.0
12.5893       15.8489       0.00000000116094     0.0    0.0
15.8489       19.9526       0.00000000258325     0.0    0.0
19.9526       25.1189       0.00000000566818     0.0    0.0
25.1189       31.6228       0.0000000122317     0.0    0.0
31.6228       39.8107       0.0000000258784     0.0    0.0
39.8107       50.1187       0.0000000534863     0.0    0.0
50.1187       63.0957       0.000000107585     0.0    0.0
63.0957       79.4328       0.00000020984     0.0    0.0
79.4328       100.       0.00000039578     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N2LP_no_bdryt


==> Plots_Diffs/qTDist_Log_AsyExp_qqHg_YHabs_3.dat <==
# BEGIN PLOT
Title=$q\bar{q}\to H g$ (13 TeV LHC), $|Y_H|=3$
DrawOnly=      qTDist_Log_AsyExp_qqHg_YHabs_3_N1LP_inc_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_3_N2LP_inc_bdryt        qTDist_Log_AsyExp_qqHg_YHabs_3_N1LP_no_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_3_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=   
Legend2Only=   
Legend3Only=  qTDist_Log_AsyExp_qqHg_YHabs_3_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_qqHg_YHabs_3_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_qqHg_YHabs_3_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_qqHg_YHabs_3_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=0.00000000000000000000000000001
YMax=0.1
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_qqHg_YHabs_3
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000245929     0.0    0.0
0.00125893       0.00158489       0.000000245929     0.0    0.0
0.00158489       0.00199526       0.000000245929     0.0    0.0
0.00199526       0.00251189       0.000000245929     0.0    0.0
0.00251189       0.00316228       0.000000245929     0.0    0.0
0.00316228       0.00398107       0.000000245929     0.0    0.0
0.00398107       0.00501187       0.000000245929     0.0    0.0
0.00501187       0.00630957       0.000000245929     0.0    0.0
0.00630957       0.00794328       0.000000245929     0.0    0.0
0.00794328       0.01       0.000000245929     0.0    0.0
0.01       0.0125893       0.000000245929     0.0    0.0
0.0125893       0.0158489       0.000000245929     0.0    0.0
0.0158489       0.0199526       0.000000245929     0.0    0.0
0.0199526       0.0251189       0.000000245929     0.0    0.0
0.0251189       0.0316228       0.000000245929     0.0    0.0
0.0316228       0.0398107       0.000000245929     0.0    0.0
0.0398107       0.0501187       0.000000245929     0.0    0.0
0.0501187       0.0630957       0.000000245929     0.0    0.0
0.0630957       0.0794328       0.000000245928     0.0    0.0
0.0794328       0.1       0.000000245928     0.0    0.0
0.1       0.125893       0.000000245928     0.0    0.0
0.125893       0.158489       0.000000245928     0.0    0.0
0.158489       0.199526       0.000000245927     0.0    0.0
0.199526       0.251189       0.000000245926     0.0    0.0
0.251189       0.316228       0.000000245924     0.0    0.0
0.316228       0.398107       0.000000245921     0.0    0.0
0.398107       0.501187       0.000000245917     0.0    0.0
0.501187       0.630957       0.00000024591     0.0    0.0
0.630957       0.794328       0.000000245899     0.0    0.0
0.794328       1.       0.000000245881     0.0    0.0
1.       1.25893       0.000000245853     0.0    0.0
1.25893       1.58489       0.000000245809     0.0    0.0
1.58489       1.99526       0.000000245739     0.0    0.0
1.99526       2.51189       0.000000245628     0.0    0.0
2.51189       3.16228       0.000000245452     0.0    0.0
3.16228       3.98107       0.000000245176     0.0    0.0
3.98107       5.01187       0.000000244741     0.0    0.0
5.01187       6.30957       0.000000244057     0.0    0.0
6.30957       7.94328       0.000000242988     0.0    0.0
7.94328       10.       0.000000241326     0.0    0.0
10.       12.5893       0.000000238763     0.0    0.0
12.5893       15.8489       0.000000234853     0.0    0.0
15.8489       19.9526       0.000000228983     0.0    0.0
19.9526       25.1189       0.00000022035     0.0    0.0
25.1189       31.6228       0.00000020801     0.0    0.0
31.6228       39.8107       0.000000191029     0.0    0.0
39.8107       50.1187       0.0000001688     0.0    0.0
50.1187       63.0957       0.000000141529     0.0    0.0
63.0957       79.4328       0.00000011073     0.0    0.0
79.4328       100.       0.0000000793313     0.0    0.0
# END HISTO1D qTDist_Log_QCD_qqHg_YHabs_3
# BEGIN HISTO1D qTDist_Lin_QCD_qqHg_YHabs_3
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000245853     0.0    0.0
3.       5.       0.000000245251     0.0    0.0
5.       7.       0.000000244066     0.0    0.0
7.       9.       0.000000242328     0.0    0.0
9.       11.       0.000000240072     0.0    0.0
11.       13.       0.000000237339     0.0    0.0
13.       15.       0.000000234169     0.0    0.0
15.       17.       0.000000230604     0.0    0.0
17.       19.       0.000000226688     0.0    0.0
19.       21.       0.000000222461     0.0    0.0
21.       23.       0.000000217963     0.0    0.0
23.       25.       0.000000213233     0.0    0.0
25.       27.       0.000000208309     0.0    0.0
27.       29.       0.000000203223     0.0    0.0
29.       31.       0.00000019801     0.0    0.0
31.       33.       0.000000192699     0.0    0.0
33.       35.       0.000000187318     0.0    0.0
35.       37.       0.000000181893     0.0    0.0
37.       39.       0.000000176447     0.0    0.0
39.       41.       0.000000171002     0.0    0.0
41.       43.       0.000000165577     0.0    0.0
43.       45.       0.00000016019     0.0    0.0
45.       47.       0.000000154855     0.0    0.0
47.       49.       0.000000149586     0.0    0.0
49.       51.       0.000000144395     0.0    0.0
51.       53.       0.000000139293     0.0    0.0
53.       55.       0.000000134287     0.0    0.0
55.       57.       0.000000129387     0.0    0.0
57.       59.       0.000000124597     0.0    0.0
59.       61.       0.000000119923     0.0    0.0
61.       63.       0.000000115369     0.0    0.0
63.       65.       0.000000110939     0.0    0.0
65.       67.       0.000000106633     0.0    0.0
67.       69.       0.000000102455     0.0    0.0
69.       71.       0.0000000984045     0.0    0.0
71.       73.       0.0000000944817     0.0    0.0
73.       75.       0.0000000906865     0.0    0.0
75.       77.       0.0000000870178     0.0    0.0
77.       79.       0.0000000834746     0.0    0.0
79.       81.       0.0000000800552     0.0    0.0
81.       83.       0.0000000767576     0.0    0.0
83.       85.       0.0000000735796     0.0    0.0
85.       87.       0.0000000705189     0.0    0.0
87.       89.       0.0000000675728     0.0    0.0
89.       91.       0.0000000647385     0.0    0.0
91.       93.       0.0000000620133     0.0    0.0
93.       95.       0.0000000593941     0.0    0.0
95.       97.       0.0000000568778     0.0    0.0
97.       99.       0.0000000544615     0.0    0.0
99.       101.       0.000000052142     0.0    0.0
101.       103.       0.0000000499162     0.0    0.0
103.       105.       0.0000000477809     0.0    0.0
105.       107.       0.0000000457332     0.0    0.0
107.       109.       0.0000000437699     0.0    0.0
109.       111.       0.000000041888     0.0    0.0
111.       113.       0.0000000400847     0.0    0.0
113.       115.       0.0000000383568     0.0    0.0
115.       117.       0.0000000367017     0.0    0.0
117.       119.       0.0000000351165     0.0    0.0
119.       121.       0.0000000335985     0.0    0.0
121.       123.       0.0000000321451     0.0    0.0
123.       125.       0.0000000307537     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qqHg_YHabs_3
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000245929     0.0    0.0
0.00125893       0.00158489       0.000000245929     0.0    0.0
0.00158489       0.00199526       0.000000245929     0.0    0.0
0.00199526       0.00251189       0.000000245929     0.0    0.0
0.00251189       0.00316228       0.000000245929     0.0    0.0
0.00316228       0.00398107       0.000000245929     0.0    0.0
0.00398107       0.00501187       0.000000245929     0.0    0.0
0.00501187       0.00630957       0.000000245929     0.0    0.0
0.00630957       0.00794328       0.000000245929     0.0    0.0
0.00794328       0.01       0.000000245929     0.0    0.0
0.01       0.0125893       0.000000245929     0.0    0.0
0.0125893       0.0158489       0.000000245929     0.0    0.0
0.0158489       0.0199526       0.000000245929     0.0    0.0
0.0199526       0.0251189       0.000000245929     0.0    0.0
0.0251189       0.0316228       0.000000245929     0.0    0.0
0.0316228       0.0398107       0.000000245929     0.0    0.0
0.0398107       0.0501187       0.000000245929     0.0    0.0
0.0501187       0.0630957       0.000000245929     0.0    0.0
0.0630957       0.0794328       0.000000245928     0.0    0.0
0.0794328       0.1       0.000000245928     0.0    0.0
0.1       0.125893       0.000000245928     0.0    0.0
0.125893       0.158489       0.000000245928     0.0    0.0
0.158489       0.199526       0.000000245927     0.0    0.0
0.199526       0.251189       0.000000245926     0.0    0.0
0.251189       0.316228       0.000000245924     0.0    0.0
0.316228       0.398107       0.000000245921     0.0    0.0
0.398107       0.501187       0.000000245917     0.0    0.0
0.501187       0.630957       0.00000024591     0.0    0.0
0.630957       0.794328       0.000000245899     0.0    0.0
0.794328       1.       0.000000245881     0.0    0.0
1.       1.25893       0.000000245853     0.0    0.0
1.25893       1.58489       0.000000245809     0.0    0.0
1.58489       1.99526       0.000000245739     0.0    0.0
1.99526       2.51189       0.000000245628     0.0    0.0
2.51189       3.16228       0.000000245452     0.0    0.0
3.16228       3.98107       0.000000245176     0.0    0.0
3.98107       5.01187       0.000000244741     0.0    0.0
5.01187       6.30957       0.000000244057     0.0    0.0
6.30957       7.94328       0.000000242988     0.0    0.0
7.94328       10.       0.000000241326     0.0    0.0
10.       12.5893       0.000000238763     0.0    0.0
12.5893       15.8489       0.000000234853     0.0    0.0
15.8489       19.9526       0.000000228983     0.0    0.0
19.9526       25.1189       0.00000022035     0.0    0.0
25.1189       31.6228       0.00000020801     0.0    0.0
31.6228       39.8107       0.000000191029     0.0    0.0
39.8107       50.1187       0.0000001688     0.0    0.0
50.1187       63.0957       0.000000141529     0.0    0.0
63.0957       79.4328       0.00000011073     0.0    0.0
79.4328       100.       0.0000000793313     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000000000759246     0.0    0.0
0.00125893       0.00158489       0.000000000000000120332     0.0    0.0
0.00158489       0.00199526       0.000000000000000190714     0.0    0.0
0.00199526       0.00251189       0.000000000000000302261     0.0    0.0
0.00251189       0.00316228       0.000000000000000479052     0.0    0.0
0.00316228       0.00398107       0.000000000000000759246     0.0    0.0
0.00398107       0.00501187       0.00000000000000120332     0.0    0.0
0.00501187       0.00630957       0.00000000000000190714     0.0    0.0
0.00630957       0.00794328       0.00000000000000302261     0.0    0.0
0.00794328       0.01       0.00000000000000479052     0.0    0.0
0.01       0.0125893       0.00000000000000759245     0.0    0.0
0.0125893       0.0158489       0.0000000000000120332     0.0    0.0
0.0158489       0.0199526       0.0000000000000190714     0.0    0.0
0.0199526       0.0251189       0.0000000000000302261     0.0    0.0
0.0251189       0.0316228       0.0000000000000479051     0.0    0.0
0.0316228       0.0398107       0.0000000000000759244     0.0    0.0
0.0398107       0.0501187       0.000000000000120332     0.0    0.0
0.0501187       0.0630957       0.000000000000190713     0.0    0.0
0.0630957       0.0794328       0.000000000000302259     0.0    0.0
0.0794328       0.1       0.000000000000479046     0.0    0.0
0.1       0.125893       0.000000000000759232     0.0    0.0
0.125893       0.158489       0.00000000000120329     0.0    0.0
0.158489       0.199526       0.00000000000190706     0.0    0.0
0.199526       0.251189       0.00000000000302242     0.0    0.0
0.251189       0.316228       0.00000000000479005     0.0    0.0
0.316228       0.398107       0.00000000000759134     0.0    0.0
0.398107       0.501187       0.0000000000120305     0.0    0.0
0.501187       0.630957       0.0000000000190649     0.0    0.0
0.630957       0.794328       0.0000000000302106     0.0    0.0
0.794328       1.       0.0000000000478679     0.0    0.0
1.       1.25893       0.0000000000758357     0.0    0.0
1.25893       1.58489       0.000000000120121     0.0    0.0
1.58489       1.99526       0.000000000190212     0.0    0.0
1.99526       2.51189       0.000000000301073     0.0    0.0
2.51189       3.16228       0.000000000476253     0.0    0.0
3.16228       3.98107       0.00000000075268     0.0    0.0
3.98107       5.01187       0.00000000118799     0.0    0.0
5.01187       6.30957       0.00000000187155     0.0    0.0
6.30957       7.94328       0.00000000294052     0.0    0.0
7.94328       10.       0.00000000460258     0.0    0.0
10.       12.5893       0.00000000716596     0.0    0.0
12.5893       15.8489       0.0000000110753     0.0    0.0
15.8489       19.9526       0.0000000169461     0.0    0.0
19.9526       25.1189       0.000000025579     0.0    0.0
25.1189       31.6228       0.0000000379183     0.0    0.0
31.6228       39.8107       0.0000000548994     0.0    0.0
39.8107       50.1187       0.0000000771289     0.0    0.0
50.1187       63.0957       0.000000104399     0.0    0.0
63.0957       79.4328       0.000000135199     0.0    0.0
79.4328       100.       0.000000166597     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000000000228379     0.0    0.0
0.00125893       0.00158489       0.00000000000000000000000056198     0.0    0.0
0.00158489       0.00199526       0.00000000000000000000000138229     0.0    0.0
0.00199526       0.00251189       0.00000000000000000000000339845     0.0    0.0
0.00251189       0.00316228       0.0000000000000000000000083514     0.0    0.0
0.00316228       0.00398107       0.0000000000000000000000205128     0.0    0.0
0.00398107       0.00501187       0.0000000000000000000000503576     0.0    0.0
0.00501187       0.00630957       0.000000000000000000000123559     0.0    0.0
0.00630957       0.00794328       0.000000000000000000000302995     0.0    0.0
0.00794328       0.01       0.000000000000000000000742576     0.0    0.0
0.01       0.0125893       0.00000000000000000000181877     0.0    0.0
0.0125893       0.0158489       0.00000000000000000000445172     0.0    0.0
0.0158489       0.0199526       0.0000000000000000000108888     0.0    0.0
0.0199526       0.0251189       0.0000000000000000000266145     0.0    0.0
0.0251189       0.0316228       0.0000000000000000000650012     0.0    0.0
0.0316228       0.0398107       0.000000000000000000158626     0.0    0.0
0.0398107       0.0501187       0.000000000000000000386769     0.0    0.0
0.0501187       0.0630957       0.000000000000000000942178     0.0    0.0
0.0630957       0.0794328       0.00000000000000000229294     0.0    0.0
0.0794328       0.1       0.00000000000000000557449     0.0    0.0
0.1       0.125893       0.0000000000000000135375     0.0    0.0
0.125893       0.158489       0.0000000000000000328365     0.0    0.0
0.158489       0.199526       0.0000000000000000795475     0.0    0.0
0.199526       0.251189       0.000000000000000192444     0.0    0.0
0.251189       0.316228       0.000000000000000464886     0.0    0.0
0.316228       0.398107       0.00000000000000112124     0.0    0.0
0.398107       0.501187       0.00000000000000269963     0.0    0.0
0.501187       0.630957       0.00000000000000648778     0.0    0.0
0.630957       0.794328       0.0000000000000155597     0.0    0.0
0.794328       1.       0.0000000000000372332     0.0    0.0
1.       1.25893       0.000000000000088877     0.0    0.0
1.25893       1.58489       0.000000000000211574     0.0    0.0
1.58489       1.99526       0.000000000000502132     0.0    0.0
1.99526       2.51189       0.00000000000118768     0.0    0.0
2.51189       3.16228       0.00000000000279852     0.0    0.0
3.16228       3.98107       0.00000000000656579     0.0    0.0
3.98107       5.01187       0.0000000000153291     0.0    0.0
5.01187       6.30957       0.0000000000355886     0.0    0.0
6.30957       7.94328       0.0000000000820905     0.0    0.0
7.94328       10.       0.000000000187937     0.0    0.0
10.       12.5893       0.000000000426494     0.0    0.0
12.5893       15.8489       0.000000000957901     0.0    0.0
15.8489       19.9526       0.00000000212526     0.0    0.0
19.9526       25.1189       0.0000000046471     0.0    0.0
25.1189       31.6228       0.00000000998687     0.0    0.0
31.6228       39.8107       0.0000000210252     0.0    0.0
39.8107       50.1187       0.0000000432034     0.0    0.0
50.1187       63.0957       0.0000000863146     0.0    0.0
63.0957       79.4328       0.000000167062     0.0    0.0
79.4328       100.       0.000000312454     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000245929     0.0    0.0
0.00125893       0.00158489       0.000000245929     0.0    0.0
0.00158489       0.00199526       0.000000245929     0.0    0.0
0.00199526       0.00251189       0.000000245929     0.0    0.0
0.00251189       0.00316228       0.000000245929     0.0    0.0
0.00316228       0.00398107       0.000000245929     0.0    0.0
0.00398107       0.00501187       0.000000245929     0.0    0.0
0.00501187       0.00630957       0.000000245929     0.0    0.0
0.00630957       0.00794328       0.000000245929     0.0    0.0
0.00794328       0.01       0.000000245929     0.0    0.0
0.01       0.0125893       0.000000245929     0.0    0.0
0.0125893       0.0158489       0.000000245929     0.0    0.0
0.0158489       0.0199526       0.000000245929     0.0    0.0
0.0199526       0.0251189       0.000000245929     0.0    0.0
0.0251189       0.0316228       0.000000245929     0.0    0.0
0.0316228       0.0398107       0.000000245929     0.0    0.0
0.0398107       0.0501187       0.000000245929     0.0    0.0
0.0501187       0.0630957       0.000000245929     0.0    0.0
0.0630957       0.0794328       0.000000245928     0.0    0.0
0.0794328       0.1       0.000000245928     0.0    0.0
0.1       0.125893       0.000000245928     0.0    0.0
0.125893       0.158489       0.000000245928     0.0    0.0
0.158489       0.199526       0.000000245927     0.0    0.0
0.199526       0.251189       0.000000245926     0.0    0.0
0.251189       0.316228       0.000000245924     0.0    0.0
0.316228       0.398107       0.000000245921     0.0    0.0
0.398107       0.501187       0.000000245917     0.0    0.0
0.501187       0.630957       0.00000024591     0.0    0.0
0.630957       0.794328       0.000000245899     0.0    0.0
0.794328       1.       0.000000245881     0.0    0.0
1.       1.25893       0.000000245853     0.0    0.0
1.25893       1.58489       0.000000245809     0.0    0.0
1.58489       1.99526       0.000000245739     0.0    0.0
1.99526       2.51189       0.000000245628     0.0    0.0
2.51189       3.16228       0.000000245452     0.0    0.0
3.16228       3.98107       0.000000245176     0.0    0.0
3.98107       5.01187       0.000000244741     0.0    0.0
5.01187       6.30957       0.000000244057     0.0    0.0
6.30957       7.94328       0.000000242988     0.0    0.0
7.94328       10.       0.000000241326     0.0    0.0
10.       12.5893       0.000000238763     0.0    0.0
12.5893       15.8489       0.000000234853     0.0    0.0
15.8489       19.9526       0.000000228983     0.0    0.0
19.9526       25.1189       0.00000022035     0.0    0.0
25.1189       31.6228       0.00000020801     0.0    0.0
31.6228       39.8107       0.000000191029     0.0    0.0
39.8107       50.1187       0.0000001688     0.0    0.0
50.1187       63.0957       0.000000141529     0.0    0.0
63.0957       79.4328       0.00000011073     0.0    0.0
79.4328       100.       0.0000000793313     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000000000759246     0.0    0.0
0.00125893       0.00158489       0.000000000000000120332     0.0    0.0
0.00158489       0.00199526       0.000000000000000190714     0.0    0.0
0.00199526       0.00251189       0.000000000000000302261     0.0    0.0
0.00251189       0.00316228       0.000000000000000479052     0.0    0.0
0.00316228       0.00398107       0.000000000000000759246     0.0    0.0
0.00398107       0.00501187       0.00000000000000120332     0.0    0.0
0.00501187       0.00630957       0.00000000000000190714     0.0    0.0
0.00630957       0.00794328       0.00000000000000302261     0.0    0.0
0.00794328       0.01       0.00000000000000479052     0.0    0.0
0.01       0.0125893       0.00000000000000759245     0.0    0.0
0.0125893       0.0158489       0.0000000000000120332     0.0    0.0
0.0158489       0.0199526       0.0000000000000190714     0.0    0.0
0.0199526       0.0251189       0.0000000000000302261     0.0    0.0
0.0251189       0.0316228       0.0000000000000479051     0.0    0.0
0.0316228       0.0398107       0.0000000000000759244     0.0    0.0
0.0398107       0.0501187       0.000000000000120332     0.0    0.0
0.0501187       0.0630957       0.000000000000190713     0.0    0.0
0.0630957       0.0794328       0.000000000000302259     0.0    0.0
0.0794328       0.1       0.000000000000479046     0.0    0.0
0.1       0.125893       0.000000000000759232     0.0    0.0
0.125893       0.158489       0.00000000000120329     0.0    0.0
0.158489       0.199526       0.00000000000190706     0.0    0.0
0.199526       0.251189       0.00000000000302242     0.0    0.0
0.251189       0.316228       0.00000000000479005     0.0    0.0
0.316228       0.398107       0.00000000000759134     0.0    0.0
0.398107       0.501187       0.0000000000120305     0.0    0.0
0.501187       0.630957       0.0000000000190649     0.0    0.0
0.630957       0.794328       0.0000000000302106     0.0    0.0
0.794328       1.       0.0000000000478679     0.0    0.0
1.       1.25893       0.0000000000758357     0.0    0.0
1.25893       1.58489       0.000000000120121     0.0    0.0
1.58489       1.99526       0.000000000190212     0.0    0.0
1.99526       2.51189       0.000000000301073     0.0    0.0
2.51189       3.16228       0.000000000476253     0.0    0.0
3.16228       3.98107       0.00000000075268     0.0    0.0
3.98107       5.01187       0.00000000118799     0.0    0.0
5.01187       6.30957       0.00000000187155     0.0    0.0
6.30957       7.94328       0.00000000294052     0.0    0.0
7.94328       10.       0.00000000460258     0.0    0.0
10.       12.5893       0.00000000716596     0.0    0.0
12.5893       15.8489       0.0000000110753     0.0    0.0
15.8489       19.9526       0.0000000169461     0.0    0.0
19.9526       25.1189       0.000000025579     0.0    0.0
25.1189       31.6228       0.0000000379183     0.0    0.0
31.6228       39.8107       0.0000000548994     0.0    0.0
39.8107       50.1187       0.0000000771289     0.0    0.0
50.1187       63.0957       0.000000104399     0.0    0.0
63.0957       79.4328       0.000000135199     0.0    0.0
79.4328       100.       0.000000166597     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000000000000000297057     0.0    0.0
0.00125893       0.00158489       0.0000000000000000000000472803     0.0    0.0
0.00158489       0.00199526       0.0000000000000000000000754259     0.0    0.0
0.00199526       0.00251189       0.00000000000000000000012075     0.0    0.0
0.00251189       0.00316228       0.00000000000000000000019434     0.0    0.0
0.00316228       0.00398107       0.000000000000000000000315286     0.0    0.0
0.00398107       0.00501187       0.000000000000000000000517541     0.0    0.0
0.00501187       0.00630957       0.000000000000000000000863994     0.0    0.0
0.00630957       0.00794328       0.00000000000000000000147651     0.0    0.0
0.00794328       0.01       0.00000000000000000000260247     0.0    0.0
0.01       0.0125893       0.00000000000000000000476649     0.0    0.0
0.0125893       0.0158489       0.00000000000000000000912356     0.0    0.0
0.0158489       0.0199526       0.0000000000000000000182932     0.0    0.0
0.0199526       0.0251189       0.0000000000000000000383496     0.0    0.0
0.0251189       0.0316228       0.0000000000000000000836001     0.0    0.0
0.0316228       0.0398107       0.000000000000000000188103     0.0    0.0
0.0398107       0.0501187       0.000000000000000000433487     0.0    0.0
0.0501187       0.0630957       0.00000000000000000101622     0.0    0.0
0.0630957       0.0794328       0.00000000000000000241029     0.0    0.0
0.0794328       0.1       0.00000000000000000576047     0.0    0.0
0.1       0.125893       0.0000000000000000138322     0.0    0.0
0.125893       0.158489       0.0000000000000000333037     0.0    0.0
0.158489       0.199526       0.0000000000000000802879     0.0    0.0
0.199526       0.251189       0.000000000000000193618     0.0    0.0
0.251189       0.316228       0.000000000000000466746     0.0    0.0
0.316228       0.398107       0.00000000000000112419     0.0    0.0
0.398107       0.501187       0.0000000000000027043     0.0    0.0
0.501187       0.630957       0.00000000000000649518     0.0    0.0
0.630957       0.794328       0.0000000000000155714     0.0    0.0
0.794328       1.       0.0000000000000372518     0.0    0.0
1.       1.25893       0.0000000000000889064     0.0    0.0
1.25893       1.58489       0.000000000000211621     0.0    0.0
1.58489       1.99526       0.000000000000502206     0.0    0.0
1.99526       2.51189       0.0000000000011878     0.0    0.0
2.51189       3.16228       0.00000000000279871     0.0    0.0
3.16228       3.98107       0.00000000000656609     0.0    0.0
3.98107       5.01187       0.0000000000153296     0.0    0.0
5.01187       6.30957       0.0000000000355893     0.0    0.0
6.30957       7.94328       0.0000000000820917     0.0    0.0
7.94328       10.       0.000000000187938     0.0    0.0
10.       12.5893       0.000000000426496     0.0    0.0
12.5893       15.8489       0.000000000957906     0.0    0.0
15.8489       19.9526       0.00000000212526     0.0    0.0
19.9526       25.1189       0.00000000464711     0.0    0.0
25.1189       31.6228       0.00000000998689     0.0    0.0
31.6228       39.8107       0.0000000210252     0.0    0.0
39.8107       50.1187       0.0000000432034     0.0    0.0
50.1187       63.0957       0.0000000863146     0.0    0.0
63.0957       79.4328       0.000000167062     0.0    0.0
79.4328       100.       0.000000312454     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N2LP_no_bdryt


==> Plots_Diffs/qTDist_wt_Log_AsyExp_ggHg_YHabs_0.dat <==
# BEGIN PLOT
Title=$gg\to Hg$ (13 TeV LHC), $|Y_H|=0$
DrawOnly=  qTDist_Log_AsyExp_ggHg_YHabs_0_N0LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_0_N1LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_0_N2LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_0_N0LP_no_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_0_N1LP_no_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_0_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1	1	1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_ggHg_YHabs_0_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_ggHg_YHabs_0_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_ggHg_YHabs_0_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_ggHg_YHabs_0_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_ggHg_YHabs_0_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_ggHg_YHabs_0_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$(1/q^2_{\mathrm{T}})\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=1e-25
YMax=1e+5
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_ggHg_YHabs_0
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       7506214.     0.0    0.0
0.00125893       0.00158489       4636868.     0.0    0.0
0.00158489       0.00199526       2863054.     0.0    0.0
0.00199526       0.00251189       1766960.     0.0    0.0
0.00251189       0.00316228       1089950.     0.0    0.0
0.00316228       0.00398107       671985.     0.0    0.0
0.00398107       0.00501187       414070.     0.0    0.0
0.00501187       0.00630957       255000.     0.0    0.0
0.00630957       0.00794328       156943.     0.0    0.0
0.00794328       0.01       96531.9     0.0    0.0
0.01       0.0125893       59334.8     0.0    0.0
0.0125893       0.0158489       36445.4     0.0    0.0
0.0158489       0.0199526       22369.4     0.0    0.0
0.0199526       0.0251189       13719.1     0.0    0.0
0.0251189       0.0316228       8406.89     0.0    0.0
0.0316228       0.0398107       5147.12     0.0    0.0
0.0398107       0.0501187       3148.38     0.0    0.0
0.0501187       0.0630957       1923.88     0.0    0.0
0.0630957       0.0794328       1174.38     0.0    0.0
0.0794328       0.1       716.06     0.0    0.0
0.1       0.125893       436.077     0.0    0.0
0.125893       0.158489       265.223     0.0    0.0
0.158489       0.199526       161.084     0.0    0.0
0.199526       0.251189       97.6874     0.0    0.0
0.251189       0.316228       59.1447     0.0    0.0
0.316228       0.398107       35.7457     0.0    0.0
0.398107       0.501187       21.5623     0.0    0.0
0.501187       0.630957       12.9793     0.0    0.0
0.630957       0.794328       7.79488     0.0    0.0
0.794328       1.       4.66948     0.0    0.0
1.       1.25893       2.78944     0.0    0.0
1.25893       1.58489       1.66123     0.0    0.0
1.58489       1.99526       0.985962     0.0    0.0
1.99526       2.51189       0.582974     0.0    0.0
2.51189       3.16228       0.343253     0.0    0.0
3.16228       3.98107       0.201167     0.0    0.0
3.98107       5.01187       0.117291     0.0    0.0
5.01187       6.30957       0.0679996     0.0    0.0
6.30957       7.94328       0.0391798     0.0    0.0
7.94328       10.       0.0224244     0.0    0.0
10.       12.5893       0.012744     0.0    0.0
12.5893       15.8489       0.00718948     0.0    0.0
15.8489       19.9526       0.00402563     0.0    0.0
19.9526       25.1189       0.00223711     0.0    0.0
25.1189       31.6228       0.00123359     0.0    0.0
31.6228       39.8107       0.000674457     0.0    0.0
39.8107       50.1187       0.000364923     0.0    0.0
50.1187       63.0957       0.00019467     0.0    0.0
63.0957       79.4328       0.000101797     0.0    0.0
79.4328       100.       0.0000517934     0.0    0.0
# END HISTO1D qTDist_Log_QCD_ggHg_YHabs_0
# BEGIN HISTO1D qTDist_Lin_QCD_ggHg_YHabs_0
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       2.78944     0.0    0.0
3.       5.       0.227425     0.0    0.0
5.       7.       0.0683846     0.0    0.0
7.       9.       0.0304888     0.0    0.0
9.       11.       0.0165193     0.0    0.0
11.       13.       0.0100645     0.0    0.0
13.       15.       0.006634     0.0    0.0
15.       17.       0.00462753     0.0    0.0
17.       19.       0.00336895     0.0    0.0
19.       21.       0.00253614     0.0    0.0
21.       23.       0.0019613     0.0    0.0
23.       25.       0.00155068     0.0    0.0
25.       27.       0.00124891     0.0    0.0
27.       29.       0.00102177     0.0    0.0
29.       31.       0.000847277     0.0    0.0
31.       33.       0.000710833     0.0    0.0
33.       35.       0.000602485     0.0    0.0
35.       37.       0.000515271     0.0    0.0
37.       39.       0.000444218     0.0    0.0
39.       41.       0.000385707     0.0    0.0
41.       43.       0.000337055     0.0    0.0
43.       45.       0.000296249     0.0    0.0
45.       47.       0.000261751     0.0    0.0
47.       49.       0.000232376     0.0    0.0
49.       51.       0.0002072     0.0    0.0
51.       53.       0.000185492     0.0    0.0
53.       55.       0.00016667     0.0    0.0
55.       57.       0.000150268     0.0    0.0
57.       59.       0.000135906     0.0    0.0
59.       61.       0.000123277     0.0    0.0
61.       63.       0.000112125     0.0    0.0
63.       65.       0.000102242     0.0    0.0
65.       67.       0.000093451     0.0    0.0
67.       69.       0.0000856063     0.0    0.0
69.       71.       0.0000785843     0.0    0.0
71.       73.       0.0000722804     0.0    0.0
73.       75.       0.0000666058     0.0    0.0
75.       77.       0.0000614846     0.0    0.0
77.       79.       0.0000568515     0.0    0.0
79.       81.       0.0000526505     0.0    0.0
81.       83.       0.000048833     0.0    0.0
83.       85.       0.0000453569     0.0    0.0
85.       87.       0.0000421854     0.0    0.0
87.       89.       0.0000392866     0.0    0.0
89.       91.       0.0000366322     0.0    0.0
91.       93.       0.0000341977     0.0    0.0
93.       95.       0.0000319612     0.0    0.0
95.       97.       0.0000299035     0.0    0.0
97.       99.       0.0000280074     0.0    0.0
99.       101.       0.000026258     0.0    0.0
101.       103.       0.0000246416     0.0    0.0
103.       105.       0.0000231462     0.0    0.0
105.       107.       0.000021761     0.0    0.0
107.       109.       0.0000204765     0.0    0.0
109.       111.       0.0000192838     0.0    0.0
111.       113.       0.0000181753     0.0    0.0
113.       115.       0.0000171439     0.0    0.0
115.       117.       0.0000161833     0.0    0.0
117.       119.       0.0000152876     0.0    0.0
119.       121.       0.0000144518     0.0    0.0
121.       123.       0.000013671     0.0    0.0
123.       125.       0.0000129411     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_ggHg_YHabs_0
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       3998.06     0.0    0.0
0.00125893       0.00158489       2468.56     0.0    0.0
0.00158489       0.00199526       1523.45     0.0    0.0
0.00199526       0.00251189       939.714     0.0    0.0
0.00251189       0.00316228       579.343     0.0    0.0
0.00316228       0.00398107       356.974     0.0    0.0
0.00398107       0.00501187       219.831     0.0    0.0
0.00501187       0.00630957       135.293     0.0    0.0
0.00630957       0.00794328       83.2126     0.0    0.0
0.00794328       0.01       51.1459     0.0    0.0
0.01       0.0125893       31.4143     0.0    0.0
0.0125893       0.0158489       19.2806     0.0    0.0
0.0158489       0.0199526       11.8242     0.0    0.0
0.0199526       0.0251189       7.24537     0.0    0.0
0.0251189       0.0316228       4.43575     0.0    0.0
0.0316228       0.0398107       2.71311     0.0    0.0
0.0398107       0.0501187       1.65781     0.0    0.0
0.0501187       0.0630957       1.0119     0.0    0.0
0.0630957       0.0794328       0.616949     0.0    0.0
0.0794328       0.1       0.375692     0.0    0.0
0.1       0.125893       0.22848     0.0    0.0
0.125893       0.158489       0.138756     0.0    0.0
0.158489       0.199526       0.084139     0.0    0.0
0.199526       0.251189       0.0509366     0.0    0.0
0.251189       0.316228       0.0307813     0.0    0.0
0.316228       0.398107       0.0185652     0.0    0.0
0.398107       0.501187       0.0111735     0.0    0.0
0.501187       0.630957       0.00670915     0.0    0.0
0.630957       0.794328       0.00401816     0.0    0.0
0.794328       1.       0.00239966     0.0    0.0
1.       1.25893       0.00142856     0.0    0.0
1.25893       1.58489       0.000847437     0.0    0.0
1.58489       1.99526       0.000500713     0.0    0.0
1.99526       2.51189       0.000294524     0.0    0.0
2.51189       3.16228       0.00017236     0.0    0.0
3.16228       3.98107       0.000100283     0.0    0.0
3.98107       5.01187       0.0000579591     0.0    0.0
5.01187       6.30957       0.0000332417     0.0    0.0
6.30957       7.94328       0.000018897     0.0    0.0
7.94328       10.       0.0000106329     0.0    0.0
10.       12.5893       0.00000591221     0.0    0.0
12.5893       15.8489       0.00000324262     0.0    0.0
15.8489       19.9526       0.00000175069     0.0    0.0
19.9526       25.1189       0.000000928459     0.0    0.0
25.1189       31.6228       0.000000482676     0.0    0.0
31.6228       39.8107       0.000000245545     0.0    0.0
39.8107       50.1187       0.00000012211     0.0    0.0
50.1187       63.0957       0.0000000593739     0.0    0.0
63.0957       79.4328       0.0000000282777     0.0    0.0
79.4328       100.       0.000000013237     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000102681     0.0    0.0
0.00125893       0.00158489       0.00000100602     0.0    0.0
0.00158489       0.00199526       0.000000985226     0.0    0.0
0.00199526       0.00251189       0.000000964435     0.0    0.0
0.00251189       0.00316228       0.000000943643     0.0    0.0
0.00316228       0.00398107       0.000000922852     0.0    0.0
0.00398107       0.00501187       0.00000090206     0.0    0.0
0.00501187       0.00630957       0.000000881269     0.0    0.0
0.00630957       0.00794328       0.000000860477     0.0    0.0
0.00794328       0.01       0.000000839686     0.0    0.0
0.01       0.0125893       0.000000818894     0.0    0.0
0.0125893       0.0158489       0.000000798103     0.0    0.0
0.0158489       0.0199526       0.000000777311     0.0    0.0
0.0199526       0.0251189       0.00000075652     0.0    0.0
0.0251189       0.0316228       0.000000735728     0.0    0.0
0.0316228       0.0398107       0.000000714937     0.0    0.0
0.0398107       0.0501187       0.000000694146     0.0    0.0
0.0501187       0.0630957       0.000000673354     0.0    0.0
0.0630957       0.0794328       0.000000652563     0.0    0.0
0.0794328       0.1       0.000000631771     0.0    0.0
0.1       0.125893       0.00000061098     0.0    0.0
0.125893       0.158489       0.000000590189     0.0    0.0
0.158489       0.199526       0.000000569398     0.0    0.0
0.199526       0.251189       0.000000548607     0.0    0.0
0.251189       0.316228       0.000000527816     0.0    0.0
0.316228       0.398107       0.000000507026     0.0    0.0
0.398107       0.501187       0.000000486237     0.0    0.0
0.501187       0.630957       0.000000465449     0.0    0.0
0.630957       0.794328       0.000000444663     0.0    0.0
0.794328       1.       0.000000423879     0.0    0.0
1.       1.25893       0.000000403099     0.0    0.0
1.25893       1.58489       0.000000382325     0.0    0.0
1.58489       1.99526       0.00000036156     0.0    0.0
1.99526       2.51189       0.000000340808     0.0    0.0
2.51189       3.16228       0.000000320076     0.0    0.0
3.16228       3.98107       0.000000299373     0.0    0.0
3.98107       5.01187       0.000000278712     0.0    0.0
5.01187       6.30957       0.000000258113     0.0    0.0
6.30957       7.94328       0.000000237604     0.0    0.0
7.94328       10.       0.000000217223     0.0    0.0
10.       12.5893       0.000000197025     0.0    0.0
12.5893       15.8489       0.000000177084     0.0    0.0
15.8489       19.9526       0.0000001575     0.0    0.0
19.9526       25.1189       0.000000138401     0.0    0.0
25.1189       31.6228       0.00000011995     0.0    0.0
31.6228       39.8107       0.000000102344     0.0    0.0
39.8107       50.1187       0.0000000858063     0.0    0.0
50.1187       63.0957       0.0000000705713     0.0    0.0
63.0957       79.4328       0.0000000568604     0.0    0.0
79.4328       100.       0.0000000448483     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000000000817473     0.0    0.0
0.00125893       0.00158489       0.000000000000000127063     0.0    0.0
0.00158489       0.00199526       0.000000000000000197422     0.0    0.0
0.00199526       0.00251189       0.000000000000000306619     0.0    0.0
0.00251189       0.00316228       0.000000000000000476015     0.0    0.0
0.00316228       0.00398107       0.000000000000000738672     0.0    0.0
0.00398107       0.00501187       0.00000000000000114574     0.0    0.0
0.00501187       0.00630957       0.00000000000000177628     0.0    0.0
0.00630957       0.00794328       0.00000000000000275248     0.0    0.0
0.00794328       0.01       0.00000000000000426295     0.0    0.0
0.01       0.0125893       0.00000000000000659871     0.0    0.0
0.0125893       0.0158489       0.0000000000000102085     0.0    0.0
0.0158489       0.0199526       0.0000000000000157835     0.0    0.0
0.0199526       0.0251189       0.0000000000000243877     0.0    0.0
0.0251189       0.0316228       0.0000000000000376575     0.0    0.0
0.0316228       0.0398107       0.0000000000000581071     0.0    0.0
0.0398107       0.0501187       0.0000000000000895957     0.0    0.0
0.0501187       0.0630957       0.000000000000138041     0.0    0.0
0.0630957       0.0794328       0.000000000000212506     0.0    0.0
0.0794328       0.1       0.000000000000326855     0.0    0.0
0.1       0.125893       0.00000000000050227     0.0    0.0
0.125893       0.158489       0.000000000000771066     0.0    0.0
0.158489       0.199526       0.00000000000118247     0.0    0.0
0.199526       0.251189       0.00000000000181135     0.0    0.0
0.251189       0.316228       0.00000000000277135     0.0    0.0
0.316228       0.398107       0.0000000000042347     0.0    0.0
0.398107       0.501187       0.00000000000646177     0.0    0.0
0.501187       0.630957       0.00000000000984536     0.0    0.0
0.630957       0.794328       0.0000000000149765     0.0    0.0
0.794328       1.       0.0000000000227418     0.0    0.0
1.       1.25893       0.0000000000344676     0.0    0.0
1.25893       1.58489       0.0000000000521302     0.0    0.0
1.58489       1.99526       0.0000000000786636     0.0    0.0
1.99526       2.51189       0.000000000118403     0.0    0.0
2.51189       3.16228       0.00000000017772     0.0    0.0
3.16228       3.98107       0.000000000265929     0.0    0.0
3.98107       5.01187       0.00000000039654     0.0    0.0
5.01187       6.30957       0.000000000589004     0.0    0.0
6.30957       7.94328       0.000000000871046     0.0    0.0
7.94328       10.       0.00000000128174     0.0    0.0
10.       12.5893       0.00000000187537     0.0    0.0
12.5893       15.8489       0.00000000272611     0.0    0.0
15.8489       19.9526       0.00000000393318     0.0    0.0
19.9526       25.1189       0.00000000562581     0.0    0.0
25.1189       31.6228       0.00000000796676     0.0    0.0
31.6228       39.8107       0.0000000111523     0.0    0.0
39.8107       50.1187       0.0000000154057     0.0    0.0
50.1187       63.0957       0.0000000209621     0.0    0.0
63.0957       79.4328       0.0000000280428     0.0    0.0
79.4328       100.       0.0000000368221     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       3998.06     0.0    0.0
0.00125893       0.00158489       2468.56     0.0    0.0
0.00158489       0.00199526       1523.45     0.0    0.0
0.00199526       0.00251189       939.714     0.0    0.0
0.00251189       0.00316228       579.343     0.0    0.0
0.00316228       0.00398107       356.974     0.0    0.0
0.00398107       0.00501187       219.831     0.0    0.0
0.00501187       0.00630957       135.293     0.0    0.0
0.00630957       0.00794328       83.2126     0.0    0.0
0.00794328       0.01       51.1459     0.0    0.0
0.01       0.0125893       31.4143     0.0    0.0
0.0125893       0.0158489       19.2806     0.0    0.0
0.0158489       0.0199526       11.8242     0.0    0.0
0.0199526       0.0251189       7.24537     0.0    0.0
0.0251189       0.0316228       4.43575     0.0    0.0
0.0316228       0.0398107       2.71311     0.0    0.0
0.0398107       0.0501187       1.65781     0.0    0.0
0.0501187       0.0630957       1.0119     0.0    0.0
0.0630957       0.0794328       0.616949     0.0    0.0
0.0794328       0.1       0.375692     0.0    0.0
0.1       0.125893       0.22848     0.0    0.0
0.125893       0.158489       0.138756     0.0    0.0
0.158489       0.199526       0.084139     0.0    0.0
0.199526       0.251189       0.0509366     0.0    0.0
0.251189       0.316228       0.0307813     0.0    0.0
0.316228       0.398107       0.0185652     0.0    0.0
0.398107       0.501187       0.0111735     0.0    0.0
0.501187       0.630957       0.00670915     0.0    0.0
0.630957       0.794328       0.00401816     0.0    0.0
0.794328       1.       0.00239966     0.0    0.0
1.       1.25893       0.00142856     0.0    0.0
1.25893       1.58489       0.000847437     0.0    0.0
1.58489       1.99526       0.000500713     0.0    0.0
1.99526       2.51189       0.000294524     0.0    0.0
2.51189       3.16228       0.00017236     0.0    0.0
3.16228       3.98107       0.000100283     0.0    0.0
3.98107       5.01187       0.0000579591     0.0    0.0
5.01187       6.30957       0.0000332417     0.0    0.0
6.30957       7.94328       0.000018897     0.0    0.0
7.94328       10.       0.0000106329     0.0    0.0
10.       12.5893       0.00000591221     0.0    0.0
12.5893       15.8489       0.00000324262     0.0    0.0
15.8489       19.9526       0.00000175069     0.0    0.0
19.9526       25.1189       0.000000928459     0.0    0.0
25.1189       31.6228       0.000000482676     0.0    0.0
31.6228       39.8107       0.000000245545     0.0    0.0
39.8107       50.1187       0.00000012211     0.0    0.0
50.1187       63.0957       0.0000000593739     0.0    0.0
63.0957       79.4328       0.0000000282777     0.0    0.0
79.4328       100.       0.000000013237     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000112831     0.0    0.0
0.00125893       0.00158489       0.00000107006     0.0    0.0
0.00158489       0.00199526       0.00000102563     0.0    0.0
0.00199526       0.00251189       0.00000098993     0.0    0.0
0.00251189       0.00316228       0.000000959729     0.0    0.0
0.00316228       0.00398107       0.000000933001     0.0    0.0
0.00398107       0.00501187       0.000000908464     0.0    0.0
0.00501187       0.00630957       0.000000885309     0.0    0.0
0.00630957       0.00794328       0.000000863027     0.0    0.0
0.00794328       0.01       0.000000841294     0.0    0.0
0.01       0.0125893       0.000000819909     0.0    0.0
0.0125893       0.0158489       0.000000798743     0.0    0.0
0.0158489       0.0199526       0.000000777715     0.0    0.0
0.0199526       0.0251189       0.000000756775     0.0    0.0
0.0251189       0.0316228       0.000000735889     0.0    0.0
0.0316228       0.0398107       0.000000715038     0.0    0.0
0.0398107       0.0501187       0.00000069421     0.0    0.0
0.0501187       0.0630957       0.000000673394     0.0    0.0
0.0630957       0.0794328       0.000000652588     0.0    0.0
0.0794328       0.1       0.000000631787     0.0    0.0
0.1       0.125893       0.00000061099     0.0    0.0
0.125893       0.158489       0.000000590195     0.0    0.0
0.158489       0.199526       0.000000569402     0.0    0.0
0.199526       0.251189       0.000000548609     0.0    0.0
0.251189       0.316228       0.000000527818     0.0    0.0
0.316228       0.398107       0.000000507027     0.0    0.0
0.398107       0.501187       0.000000486238     0.0    0.0
0.501187       0.630957       0.000000465449     0.0    0.0
0.630957       0.794328       0.000000444663     0.0    0.0
0.794328       1.       0.000000423879     0.0    0.0
1.       1.25893       0.000000403099     0.0    0.0
1.25893       1.58489       0.000000382325     0.0    0.0
1.58489       1.99526       0.00000036156     0.0    0.0
1.99526       2.51189       0.000000340808     0.0    0.0
2.51189       3.16228       0.000000320076     0.0    0.0
3.16228       3.98107       0.000000299373     0.0    0.0
3.98107       5.01187       0.000000278712     0.0    0.0
5.01187       6.30957       0.000000258113     0.0    0.0
6.30957       7.94328       0.000000237604     0.0    0.0
7.94328       10.       0.000000217223     0.0    0.0
10.       12.5893       0.000000197025     0.0    0.0
12.5893       15.8489       0.000000177084     0.0    0.0
15.8489       19.9526       0.0000001575     0.0    0.0
19.9526       25.1189       0.000000138401     0.0    0.0
25.1189       31.6228       0.00000011995     0.0    0.0
31.6228       39.8107       0.000000102344     0.0    0.0
39.8107       50.1187       0.0000000858063     0.0    0.0
50.1187       63.0957       0.0000000705713     0.0    0.0
63.0957       79.4328       0.0000000568604     0.0    0.0
79.4328       100.       0.0000000448483     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000101496     0.0    0.0
0.00125893       0.00158489       0.0000000640398     0.0    0.0
0.00158489       0.00199526       0.0000000404064     0.0    0.0
0.00199526       0.00251189       0.0000000254947     0.0    0.0
0.00251189       0.00316228       0.0000000160861     0.0    0.0
0.00316228       0.00398107       0.0000000101496     0.0    0.0
0.00398107       0.00501187       0.00000000640398     0.0    0.0
0.00501187       0.00630957       0.00000000404064     0.0    0.0
0.00630957       0.00794328       0.00000000254947     0.0    0.0
0.00794328       0.01       0.00000000160861     0.0    0.0
0.01       0.0125893       0.00000000101497     0.0    0.0
0.0125893       0.0158489       0.000000000640408     0.0    0.0
0.0158489       0.0199526       0.000000000404079     0.0    0.0
0.0199526       0.0251189       0.000000000254971     0.0    0.0
0.0251189       0.0316228       0.000000000160898     0.0    0.0
0.0316228       0.0398107       0.000000000101554     0.0    0.0
0.0398107       0.0501187       0.0000000000641294     0.0    0.0
0.0501187       0.0630957       0.0000000000405444     0.0    0.0
0.0630957       0.0794328       0.0000000000257072     0.0    0.0
0.0794328       0.1       0.000000000016413     0.0    0.0
0.1       0.125893       0.0000000000106519     0.0    0.0
0.125893       0.158489       0.00000000000717509     0.0    0.0
0.158489       0.199526       0.00000000000522315     0.0    0.0
0.199526       0.251189       0.00000000000436086     0.0    0.0
0.251189       0.316228       0.00000000000438     0.0    0.0
0.316228       0.398107       0.00000000000524971     0.0    0.0
0.398107       0.501187       0.00000000000710221     0.0    0.0
0.501187       0.630957       0.0000000000102495     0.0    0.0
0.630957       0.794328       0.0000000000152315     0.0    0.0
0.794328       1.       0.0000000000229027     0.0    0.0
1.       1.25893       0.0000000000345691     0.0    0.0
1.25893       1.58489       0.0000000000521943     0.0    0.0
1.58489       1.99526       0.000000000078704     0.0    0.0
1.99526       2.51189       0.000000000118428     0.0    0.0
2.51189       3.16228       0.000000000177737     0.0    0.0
3.16228       3.98107       0.000000000265939     0.0    0.0
3.98107       5.01187       0.000000000396546     0.0    0.0
5.01187       6.30957       0.000000000589008     0.0    0.0
6.30957       7.94328       0.000000000871048     0.0    0.0
7.94328       10.       0.00000000128174     0.0    0.0
10.       12.5893       0.00000000187537     0.0    0.0
12.5893       15.8489       0.00000000272611     0.0    0.0
15.8489       19.9526       0.00000000393318     0.0    0.0
19.9526       25.1189       0.00000000562581     0.0    0.0
25.1189       31.6228       0.00000000796676     0.0    0.0
31.6228       39.8107       0.0000000111523     0.0    0.0
39.8107       50.1187       0.0000000154057     0.0    0.0
50.1187       63.0957       0.0000000209621     0.0    0.0
63.0957       79.4328       0.0000000280428     0.0    0.0
79.4328       100.       0.0000000368221     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_0_N2LP_no_bdryt


==> Plots_Diffs/qTDist_wt_Log_AsyExp_ggHg_YHabs_1.dat <==
# BEGIN PLOT
Title=$gg\to Hg$ (13 TeV LHC), $|Y_H|=1$
DrawOnly=  qTDist_Log_AsyExp_ggHg_YHabs_1_N0LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_1_N1LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_1_N2LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_1_N0LP_no_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_1_N1LP_no_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_1_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1	1	1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_ggHg_YHabs_1_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_ggHg_YHabs_1_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_ggHg_YHabs_1_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_ggHg_YHabs_1_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_ggHg_YHabs_1_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_ggHg_YHabs_1_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$(1/q^2_{\mathrm{T}})\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=1e-25
YMax=1e+5
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_ggHg_YHabs_1
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       12979002.     0.0    0.0
0.00125893       0.00158489       8017353.     0.0    0.0
0.00158489       0.00199526       4950181.     0.0    0.0
0.00199526       0.00251189       3054941.     0.0    0.0
0.00251189       0.00316228       1884372.     0.0    0.0
0.00316228       0.00398107       1161723.     0.0    0.0
0.00398107       0.00501187       715813.     0.0    0.0
0.00501187       0.00630957       440805.     0.0    0.0
0.00630957       0.00794328       271288.     0.0    0.0
0.00794328       0.01       166855.     0.0    0.0
0.01       0.0125893       102555.     0.0    0.0
0.0125893       0.0158489       62989.1     0.0    0.0
0.0158489       0.0199526       38659.2     0.0    0.0
0.0199526       0.0251189       23708.2     0.0    0.0
0.0251189       0.0316228       14527.2     0.0    0.0
0.0316228       0.0398107       8893.69     0.0    0.0
0.0398107       0.0501187       5439.69     0.0    0.0
0.0501187       0.0630957       3323.79     0.0    0.0
0.0630957       0.0794328       2028.76     0.0    0.0
0.0794328       0.1       1236.9     0.0    0.0
0.1       0.125893       753.195     0.0    0.0
0.125893       0.158489       458.051     0.0    0.0
0.158489       0.199526       278.169     0.0    0.0
0.199526       0.251189       168.673     0.0    0.0
0.251189       0.316228       102.11     0.0    0.0
0.316228       0.398107       61.7046     0.0    0.0
0.398107       0.501187       37.2156     0.0    0.0
0.501187       0.630957       22.3982     0.0    0.0
0.630957       0.794328       13.4491     0.0    0.0
0.794328       1.       8.05505     0.0    0.0
1.       1.25893       4.81087     0.0    0.0
1.25893       1.58489       2.86439     0.0    0.0
1.58489       1.99526       1.6996     0.0    0.0
1.99526       2.51189       1.00463     0.0    0.0
2.51189       3.16228       0.591324     0.0    0.0
3.16228       3.98107       0.346421     0.0    0.0
3.98107       5.01187       0.201894     0.0    0.0
5.01187       6.30957       0.116992     0.0    0.0
6.30957       7.94328       0.0673711     0.0    0.0
7.94328       10.       0.0385356     0.0    0.0
10.       12.5893       0.0218848     0.0    0.0
12.5893       15.8489       0.0123364     0.0    0.0
15.8489       19.9526       0.00690127     0.0    0.0
19.9526       25.1189       0.00383111     0.0    0.0
25.1189       31.6228       0.00210989     0.0    0.0
31.6228       39.8107       0.00115176     0.0    0.0
39.8107       50.1187       0.00062189     0.0    0.0
50.1187       63.0957       0.000330811     0.0    0.0
63.0957       79.4328       0.000172298     0.0    0.0
79.4328       100.       0.0000871651     0.0    0.0
# END HISTO1D qTDist_Log_QCD_ggHg_YHabs_1
# BEGIN HISTO1D qTDist_Lin_QCD_ggHg_YHabs_1
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       4.81087     0.0    0.0
3.       5.       0.391674     0.0    0.0
5.       7.       0.117655     0.0    0.0
7.       9.       0.0524125     0.0    0.0
9.       11.       0.0283774     0.0    0.0
11.       13.       0.0172779     0.0    0.0
13.       15.       0.0113819     0.0    0.0
15.       17.       0.00793494     0.0    0.0
17.       19.       0.00577374     0.0    0.0
19.       21.       0.00434424     0.0    0.0
21.       23.       0.0033579     0.0    0.0
23.       25.       0.00265359     0.0    0.0
25.       27.       0.00213616     0.0    0.0
27.       29.       0.00174682     0.0    0.0
29.       31.       0.0014478     0.0    0.0
31.       33.       0.00121406     0.0    0.0
33.       35.       0.00102851     0.0    0.0
35.       37.       0.000879187     0.0    0.0
37.       39.       0.00075757     0.0    0.0
39.       41.       0.000657446     0.0    0.0
41.       43.       0.000574218     0.0    0.0
43.       45.       0.00050443     0.0    0.0
45.       47.       0.000445447     0.0    0.0
47.       49.       0.000395238     0.0    0.0
49.       51.       0.000352217     0.0    0.0
51.       53.       0.000315133     0.0    0.0
53.       55.       0.00028299     0.0    0.0
55.       57.       0.000254987     0.0    0.0
57.       59.       0.000230476     0.0    0.0
59.       61.       0.000208928     0.0    0.0
61.       63.       0.000189907     0.0    0.0
63.       65.       0.000173055     0.0    0.0
65.       67.       0.000158072     0.0    0.0
67.       69.       0.000144706     0.0    0.0
69.       71.       0.000132745     0.0    0.0
71.       73.       0.000122012     0.0    0.0
73.       75.       0.000112355     0.0    0.0
75.       77.       0.000103642     0.0    0.0
77.       79.       0.000095763     0.0    0.0
79.       81.       0.0000886218     0.0    0.0
81.       83.       0.0000821352     0.0    0.0
83.       85.       0.0000762312     0.0    0.0
85.       87.       0.0000708471     0.0    0.0
87.       89.       0.0000659281     0.0    0.0
89.       91.       0.000061426     0.0    0.0
91.       93.       0.0000572987     0.0    0.0
93.       95.       0.0000535089     0.0    0.0
95.       97.       0.0000500237     0.0    0.0
97.       99.       0.0000468141     0.0    0.0
99.       101.       0.000043854     0.0    0.0
101.       103.       0.0000411205     0.0    0.0
103.       105.       0.000038593     0.0    0.0
105.       107.       0.000036253     0.0    0.0
107.       109.       0.0000340842     0.0    0.0
109.       111.       0.0000320717     0.0    0.0
111.       113.       0.0000302021     0.0    0.0
113.       115.       0.0000284636     0.0    0.0
115.       117.       0.0000268453     0.0    0.0
117.       119.       0.0000253373     0.0    0.0
119.       121.       0.0000239309     0.0    0.0
121.       123.       0.000022618     0.0    0.0
123.       125.       0.0000213913     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_ggHg_YHabs_1
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       7043.48     0.0    0.0
0.00125893       0.00158489       4348.83     0.0    0.0
0.00158489       0.00199526       2683.79     0.0    0.0
0.00199526       0.00251189       1655.41     0.0    0.0
0.00251189       0.00316228       1020.56     0.0    0.0
0.00316228       0.00398107       628.822     0.0    0.0
0.00398107       0.00501187       387.229     0.0    0.0
0.00501187       0.00630957       238.312     0.0    0.0
0.00630957       0.00794328       146.57     0.0    0.0
0.00794328       0.01       90.0856     0.0    0.0
0.01       0.0125893       55.3297     0.0    0.0
0.0125893       0.0158489       33.9576     0.0    0.0
0.0158489       0.0199526       20.8244     0.0    0.0
0.0199526       0.0251189       12.7599     0.0    0.0
0.0251189       0.0316228       7.81156     0.0    0.0
0.0316228       0.0398107       4.77771     0.0    0.0
0.0398107       0.0501187       2.91923     0.0    0.0
0.0501187       0.0630957       1.78177     0.0    0.0
0.0630957       0.0794328       1.08628     0.0    0.0
0.0794328       0.1       0.661457     0.0    0.0
0.1       0.125893       0.402246     0.0    0.0
0.125893       0.158489       0.24427     0.0    0.0
0.158489       0.199526       0.148111     0.0    0.0
0.199526       0.251189       0.0896578     0.0    0.0
0.251189       0.316228       0.0541765     0.0    0.0
0.316228       0.398107       0.0326729     0.0    0.0
0.398107       0.501187       0.0196624     0.0    0.0
0.501187       0.630957       0.0118051     0.0    0.0
0.630957       0.794328       0.00706936     0.0    0.0
0.794328       1.       0.00422132     0.0    0.0
1.       1.25893       0.00251266     0.0    0.0
1.25893       1.58489       0.00149031     0.0    0.0
1.58489       1.99526       0.0008804     0.0    0.0
1.99526       2.51189       0.000517754     0.0    0.0
2.51189       3.16228       0.000302929     0.0    0.0
3.16228       3.98107       0.000176205     0.0    0.0
3.98107       5.01187       0.000101808     0.0    0.0
5.01187       6.30957       0.0000583699     0.0    0.0
6.30957       7.94328       0.0000331683     0.0    0.0
7.94328       10.       0.0000186541     0.0    0.0
10.       12.5893       0.0000103666     0.0    0.0
12.5893       15.8489       0.00000568203     0.0    0.0
15.8489       19.9526       0.00000306546     0.0    0.0
19.9526       25.1189       0.00000162435     0.0    0.0
25.1189       31.6228       0.000000843639     0.0    0.0
31.6228       39.8107       0.000000428721     0.0    0.0
39.8107       50.1187       0.000000212965     0.0    0.0
50.1187       63.0957       0.000000103435     0.0    0.0
63.0957       79.4328       0.0000000492118     0.0    0.0
79.4328       100.       0.0000000230178     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000184167     0.0    0.0
0.00125893       0.00158489       0.00000180435     0.0    0.0
0.00158489       0.00199526       0.00000176703     0.0    0.0
0.00199526       0.00251189       0.00000172971     0.0    0.0
0.00251189       0.00316228       0.00000169239     0.0    0.0
0.00316228       0.00398107       0.00000165507     0.0    0.0
0.00398107       0.00501187       0.00000161775     0.0    0.0
0.00501187       0.00630957       0.00000158043     0.0    0.0
0.00630957       0.00794328       0.00000154311     0.0    0.0
0.00794328       0.01       0.00000150579     0.0    0.0
0.01       0.0125893       0.00000146847     0.0    0.0
0.0125893       0.0158489       0.00000143115     0.0    0.0
0.0158489       0.0199526       0.00000139383     0.0    0.0
0.0199526       0.0251189       0.00000135651     0.0    0.0
0.0251189       0.0316228       0.00000131919     0.0    0.0
0.0316228       0.0398107       0.00000128187     0.0    0.0
0.0398107       0.0501187       0.00000124455     0.0    0.0
0.0501187       0.0630957       0.00000120723     0.0    0.0
0.0630957       0.0794328       0.00000116991     0.0    0.0
0.0794328       0.1       0.00000113259     0.0    0.0
0.1       0.125893       0.00000109527     0.0    0.0
0.125893       0.158489       0.00000105795     0.0    0.0
0.158489       0.199526       0.00000102063     0.0    0.0
0.199526       0.251189       0.000000983308     0.0    0.0
0.251189       0.316228       0.000000945989     0.0    0.0
0.316228       0.398107       0.000000908672     0.0    0.0
0.398107       0.501187       0.000000871355     0.0    0.0
0.501187       0.630957       0.000000834041     0.0    0.0
0.630957       0.794328       0.00000079673     0.0    0.0
0.794328       1.       0.000000759424     0.0    0.0
1.       1.25893       0.000000722125     0.0    0.0
1.25893       1.58489       0.000000684837     0.0    0.0
1.58489       1.99526       0.000000647565     0.0    0.0
1.99526       2.51189       0.000000610317     0.0    0.0
2.51189       3.16228       0.000000573105     0.0    0.0
3.16228       3.98107       0.000000535946     0.0    0.0
3.98107       5.01187       0.000000498864     0.0    0.0
5.01187       6.30957       0.000000461894     0.0    0.0
6.30957       7.94328       0.000000425088     0.0    0.0
7.94328       10.       0.000000388517     0.0    0.0
10.       12.5893       0.000000352278     0.0    0.0
12.5893       15.8489       0.000000316508     0.0    0.0
15.8489       19.9526       0.000000281385     0.0    0.0
19.9526       25.1189       0.000000247145     0.0    0.0
25.1189       31.6228       0.000000214081     0.0    0.0
31.6228       39.8107       0.000000182548     0.0    0.0
39.8107       50.1187       0.000000152947     0.0    0.0
50.1187       63.0957       0.000000125701     0.0    0.0
63.0957       79.4328       0.000000101203     0.0    0.0
79.4328       100.       0.000000079762     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000149604     0.0    0.0
0.00125893       0.00158489       0.000000000000000232531     0.0    0.0
0.00158489       0.00199526       0.000000000000000361284     0.0    0.0
0.00199526       0.00251189       0.000000000000000561102     0.0    0.0
0.00251189       0.00316228       0.00000000000000087107     0.0    0.0
0.00316228       0.00398107       0.00000000000000135168     0.0    0.0
0.00398107       0.00501187       0.00000000000000209651     0.0    0.0
0.00501187       0.00630957       0.00000000000000325022     0.0    0.0
0.00630957       0.00794328       0.00000000000000503632     0.0    0.0
0.00794328       0.01       0.00000000000000779985     0.0    0.0
0.01       0.0125893       0.0000000000000120732     0.0    0.0
0.0125893       0.0158489       0.0000000000000186772     0.0    0.0
0.0158489       0.0199526       0.0000000000000288761     0.0    0.0
0.0199526       0.0251189       0.0000000000000446161     0.0    0.0
0.0251189       0.0316228       0.0000000000000688901     0.0    0.0
0.0316228       0.0398107       0.000000000000106296     0.0    0.0
0.0398107       0.0501187       0.000000000000163892     0.0    0.0
0.0501187       0.0630957       0.000000000000252499     0.0    0.0
0.0630957       0.0794328       0.00000000000038869     0.0    0.0
0.0794328       0.1       0.000000000000597816     0.0    0.0
0.1       0.125893       0.000000000000918602     0.0    0.0
0.125893       0.158489       0.00000000000141013     0.0    0.0
0.158489       0.199526       0.00000000000216238     0.0    0.0
0.199526       0.251189       0.0000000000033122     0.0    0.0
0.251189       0.316228       0.00000000000506732     0.0    0.0
0.316228       0.398107       0.00000000000774244     0.0    0.0
0.398107       0.501187       0.0000000000118134     0.0    0.0
0.501187       0.630957       0.0000000000179977     0.0    0.0
0.630957       0.794328       0.0000000000273751     0.0    0.0
0.794328       1.       0.0000000000415652     0.0    0.0
1.       1.25893       0.0000000000629897     0.0    0.0
1.25893       1.58489       0.0000000000952572     0.0    0.0
1.58489       1.99526       0.000000000143723     0.0    0.0
1.99526       2.51189       0.000000000216298     0.0    0.0
2.51189       3.16228       0.000000000324609     0.0    0.0
3.16228       3.98107       0.000000000485638     0.0    0.0
3.98107       5.01187       0.00000000072402     0.0    0.0
5.01187       6.30957       0.00000000107519     0.0    0.0
6.30957       7.94328       0.00000000158965     0.0    0.0
7.94328       10.       0.00000000233851     0.0    0.0
10.       12.5893       0.00000000342049     0.0    0.0
12.5893       15.8489       0.00000000497036     0.0    0.0
15.8489       19.9526       0.00000000716817     0.0    0.0
19.9526       25.1189       0.0000000102481     0.0    0.0
25.1189       31.6228       0.0000000145046     0.0    0.0
31.6228       39.8107       0.0000000202918     0.0    0.0
39.8107       50.1187       0.0000000280116     0.0    0.0
50.1187       63.0957       0.0000000380856     0.0    0.0
63.0957       79.4328       0.0000000509082     0.0    0.0
79.4328       100.       0.0000000667876     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       7043.48     0.0    0.0
0.00125893       0.00158489       4348.83     0.0    0.0
0.00158489       0.00199526       2683.79     0.0    0.0
0.00199526       0.00251189       1655.41     0.0    0.0
0.00251189       0.00316228       1020.56     0.0    0.0
0.00316228       0.00398107       628.822     0.0    0.0
0.00398107       0.00501187       387.229     0.0    0.0
0.00501187       0.00630957       238.312     0.0    0.0
0.00630957       0.00794328       146.57     0.0    0.0
0.00794328       0.01       90.0856     0.0    0.0
0.01       0.0125893       55.3297     0.0    0.0
0.0125893       0.0158489       33.9576     0.0    0.0
0.0158489       0.0199526       20.8244     0.0    0.0
0.0199526       0.0251189       12.7599     0.0    0.0
0.0251189       0.0316228       7.81156     0.0    0.0
0.0316228       0.0398107       4.77771     0.0    0.0
0.0398107       0.0501187       2.91923     0.0    0.0
0.0501187       0.0630957       1.78177     0.0    0.0
0.0630957       0.0794328       1.08628     0.0    0.0
0.0794328       0.1       0.661457     0.0    0.0
0.1       0.125893       0.402246     0.0    0.0
0.125893       0.158489       0.24427     0.0    0.0
0.158489       0.199526       0.148111     0.0    0.0
0.199526       0.251189       0.0896578     0.0    0.0
0.251189       0.316228       0.0541765     0.0    0.0
0.316228       0.398107       0.0326729     0.0    0.0
0.398107       0.501187       0.0196624     0.0    0.0
0.501187       0.630957       0.0118051     0.0    0.0
0.630957       0.794328       0.00706936     0.0    0.0
0.794328       1.       0.00422132     0.0    0.0
1.       1.25893       0.00251266     0.0    0.0
1.25893       1.58489       0.00149031     0.0    0.0
1.58489       1.99526       0.0008804     0.0    0.0
1.99526       2.51189       0.000517754     0.0    0.0
2.51189       3.16228       0.000302929     0.0    0.0
3.16228       3.98107       0.000176205     0.0    0.0
3.98107       5.01187       0.000101808     0.0    0.0
5.01187       6.30957       0.0000583699     0.0    0.0
6.30957       7.94328       0.0000331683     0.0    0.0
7.94328       10.       0.0000186541     0.0    0.0
10.       12.5893       0.0000103666     0.0    0.0
12.5893       15.8489       0.00000568203     0.0    0.0
15.8489       19.9526       0.00000306546     0.0    0.0
19.9526       25.1189       0.00000162435     0.0    0.0
25.1189       31.6228       0.000000843639     0.0    0.0
31.6228       39.8107       0.000000428721     0.0    0.0
39.8107       50.1187       0.000000212965     0.0    0.0
50.1187       63.0957       0.000000103435     0.0    0.0
63.0957       79.4328       0.0000000492118     0.0    0.0
79.4328       100.       0.0000000230178     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000236939     0.0    0.0
0.00125893       0.00158489       0.00000213732     0.0    0.0
0.00158489       0.00199526       0.00000197712     0.0    0.0
0.00199526       0.00251189       0.00000186227     0.0    0.0
0.00251189       0.00316228       0.00000177603     0.0    0.0
0.00316228       0.00398107       0.00000170784     0.0    0.0
0.00398107       0.00501187       0.00000165105     0.0    0.0
0.00501187       0.00630957       0.00000160144     0.0    0.0
0.00630957       0.00794328       0.00000155637     0.0    0.0
0.00794328       0.01       0.00000151415     0.0    0.0
0.01       0.0125893       0.00000147375     0.0    0.0
0.0125893       0.0158489       0.00000143448     0.0    0.0
0.0158489       0.0199526       0.00000139593     0.0    0.0
0.0199526       0.0251189       0.00000135783     0.0    0.0
0.0251189       0.0316228       0.00000132002     0.0    0.0
0.0316228       0.0398107       0.0000012824     0.0    0.0
0.0398107       0.0501187       0.00000124488     0.0    0.0
0.0501187       0.0630957       0.00000120744     0.0    0.0
0.0630957       0.0794328       0.00000117004     0.0    0.0
0.0794328       0.1       0.00000113267     0.0    0.0
0.1       0.125893       0.00000109532     0.0    0.0
0.125893       0.158489       0.00000105798     0.0    0.0
0.158489       0.199526       0.00000102065     0.0    0.0
0.199526       0.251189       0.000000983321     0.0    0.0
0.251189       0.316228       0.000000945998     0.0    0.0
0.316228       0.398107       0.000000908677     0.0    0.0
0.398107       0.501187       0.000000871359     0.0    0.0
0.501187       0.630957       0.000000834043     0.0    0.0
0.630957       0.794328       0.000000796731     0.0    0.0
0.794328       1.       0.000000759425     0.0    0.0
1.       1.25893       0.000000722125     0.0    0.0
1.25893       1.58489       0.000000684837     0.0    0.0
1.58489       1.99526       0.000000647565     0.0    0.0
1.99526       2.51189       0.000000610317     0.0    0.0
2.51189       3.16228       0.000000573105     0.0    0.0
3.16228       3.98107       0.000000535946     0.0    0.0
3.98107       5.01187       0.000000498864     0.0    0.0
5.01187       6.30957       0.000000461894     0.0    0.0
6.30957       7.94328       0.000000425088     0.0    0.0
7.94328       10.       0.000000388517     0.0    0.0
10.       12.5893       0.000000352278     0.0    0.0
12.5893       15.8489       0.000000316508     0.0    0.0
15.8489       19.9526       0.000000281385     0.0    0.0
19.9526       25.1189       0.000000247145     0.0    0.0
25.1189       31.6228       0.000000214081     0.0    0.0
31.6228       39.8107       0.000000182548     0.0    0.0
39.8107       50.1187       0.000000152947     0.0    0.0
50.1187       63.0957       0.000000125701     0.0    0.0
63.0957       79.4328       0.000000101203     0.0    0.0
79.4328       100.       0.000000079762     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000527716     0.0    0.0
0.00125893       0.00158489       0.000000332966     0.0    0.0
0.00158489       0.00199526       0.000000210087     0.0    0.0
0.00199526       0.00251189       0.000000132556     0.0    0.0
0.00251189       0.00316228       0.0000000836373     0.0    0.0
0.00316228       0.00398107       0.0000000527716     0.0    0.0
0.00398107       0.00501187       0.0000000332966     0.0    0.0
0.00501187       0.00630957       0.0000000210087     0.0    0.0
0.00630957       0.00794328       0.0000000132556     0.0    0.0
0.00794328       0.01       0.00000000836374     0.0    0.0
0.01       0.0125893       0.00000000527717     0.0    0.0
0.0125893       0.0158489       0.00000000332968     0.0    0.0
0.0158489       0.0199526       0.0000000021009     0.0    0.0
0.0199526       0.0251189       0.00000000132561     0.0    0.0
0.0251189       0.0316228       0.000000000836442     0.0    0.0
0.0316228       0.0398107       0.000000000527823     0.0    0.0
0.0398107       0.0501187       0.000000000333131     0.0    0.0
0.0501187       0.0630957       0.000000000210341     0.0    0.0
0.0630957       0.0794328       0.000000000132946     0.0    0.0
0.0794328       0.1       0.0000000000842358     0.0    0.0
0.1       0.125893       0.0000000000536908     0.0    0.0
0.125893       0.158489       0.0000000000347074     0.0    0.0
0.158489       0.199526       0.0000000000231718     0.0    0.0
0.199526       0.251189       0.0000000000165685     0.0    0.0
0.251189       0.316228       0.0000000000134317     0.0    0.0
0.316228       0.398107       0.0000000000130203     0.0    0.0
0.398107       0.501187       0.0000000000151437     0.0    0.0
0.501187       0.630957       0.0000000000200993     0.0    0.0
0.630957       0.794328       0.0000000000287014     0.0    0.0
0.794328       1.       0.0000000000424022     0.0    0.0
1.       1.25893       0.0000000000635181     0.0    0.0
1.25893       1.58489       0.0000000000955909     0.0    0.0
1.58489       1.99526       0.000000000143934     0.0    0.0
1.99526       2.51189       0.000000000216432     0.0    0.0
2.51189       3.16228       0.000000000324694     0.0    0.0
3.16228       3.98107       0.000000000485692     0.0    0.0
3.98107       5.01187       0.000000000724054     0.0    0.0
5.01187       6.30957       0.00000000107522     0.0    0.0
6.30957       7.94328       0.00000000158967     0.0    0.0
7.94328       10.       0.00000000233851     0.0    0.0
10.       12.5893       0.00000000342049     0.0    0.0
12.5893       15.8489       0.00000000497036     0.0    0.0
15.8489       19.9526       0.00000000716817     0.0    0.0
19.9526       25.1189       0.0000000102481     0.0    0.0
25.1189       31.6228       0.0000000145046     0.0    0.0
31.6228       39.8107       0.0000000202918     0.0    0.0
39.8107       50.1187       0.0000000280116     0.0    0.0
50.1187       63.0957       0.0000000380856     0.0    0.0
63.0957       79.4328       0.0000000509082     0.0    0.0
79.4328       100.       0.0000000667876     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_1_N2LP_no_bdryt


==> Plots_Diffs/qTDist_wt_Log_AsyExp_ggHg_YHabs_2.dat <==
# BEGIN PLOT
Title=$gg\to Hg$ (13 TeV LHC), $|Y_H|=2$
DrawOnly=  qTDist_Log_AsyExp_ggHg_YHabs_2_N0LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_2_N1LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_2_N2LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_2_N0LP_no_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_2_N1LP_no_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_2_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1	1	1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_ggHg_YHabs_2_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_ggHg_YHabs_2_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_ggHg_YHabs_2_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_ggHg_YHabs_2_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_ggHg_YHabs_2_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_ggHg_YHabs_2_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$(1/q^2_{\mathrm{T}})\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=1e-25
YMax=1e+5
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_ggHg_YHabs_2
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       7855204.     0.0    0.0
0.00125893       0.00158489       4851764.     0.0    0.0
0.00158489       0.00199526       2995299.     0.0    0.0
0.00199526       0.00251189       1848290.     0.0    0.0
0.00251189       0.00316228       1139934.     0.0    0.0
0.00316228       0.00398107       702682.     0.0    0.0
0.00398107       0.00501187       432909.     0.0    0.0
0.00501187       0.00630957       266551.     0.0    0.0
0.00630957       0.00794328       164021.     0.0    0.0
0.00794328       0.01       100864.     0.0    0.0
0.01       0.0125893       61984.4     0.0    0.0
0.0125893       0.0158489       38064.1     0.0    0.0
0.0158489       0.0199526       23357.3     0.0    0.0
0.0199526       0.0251189       14321.3     0.0    0.0
0.0251189       0.0316228       8773.54     0.0    0.0
0.0316228       0.0398107       5370.05     0.0    0.0
0.0398107       0.0501187       3283.74     0.0    0.0
0.0501187       0.0630957       2005.94     0.0    0.0
0.0630957       0.0794328       1224.05     0.0    0.0
0.0794328       0.1       746.067     0.0    0.0
0.1       0.125893       454.169     0.0    0.0
0.125893       0.158489       276.109     0.0    0.0
0.158489       0.199526       167.618     0.0    0.0
0.199526       0.251189       101.599     0.0    0.0
0.251189       0.316228       61.4796     0.0    0.0
0.316228       0.398107       37.1349     0.0    0.0
0.398107       0.501187       22.3859     0.0    0.0
0.501187       0.630957       13.4656     0.0    0.0
0.630957       0.794328       8.08067     0.0    0.0
0.794328       1.       4.83655     0.0    0.0
1.       1.25893       2.88651     0.0    0.0
1.25893       1.58489       1.71723     0.0    0.0
1.58489       1.99526       1.018     0.0    0.0
1.99526       2.51189       0.601128     0.0    0.0
2.51189       3.16228       0.353419     0.0    0.0
3.16228       3.98107       0.20678     0.0    0.0
3.98107       5.01187       0.120336     0.0    0.0
5.01187       6.30957       0.0696166     0.0    0.0
6.30957       7.94328       0.0400148     0.0    0.0
7.94328       10.       0.0228399     0.0    0.0
10.       12.5893       0.0129401     0.0    0.0
12.5893       15.8489       0.00727458     0.0    0.0
15.8489       19.9526       0.00405699     0.0    0.0
19.9526       25.1189       0.00224403     0.0    0.0
25.1189       31.6228       0.00123046     0.0    0.0
31.6228       39.8107       0.000667964     0.0    0.0
39.8107       50.1187       0.00035798     0.0    0.0
50.1187       63.0957       0.000188436     0.0    0.0
63.0957       79.4328       0.0000966683     0.0    0.0
79.4328       100.       0.0000478413     0.0    0.0
# END HISTO1D qTDist_Log_QCD_ggHg_YHabs_2
# BEGIN HISTO1D qTDist_Lin_QCD_ggHg_YHabs_2
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       2.88651     0.0    0.0
3.       5.       0.233864     0.0    0.0
5.       7.       0.0700124     0.0    0.0
7.       9.       0.0311016     0.0    0.0
9.       11.       0.016798     0.0    0.0
11.       13.       0.0102051     0.0    0.0
13.       15.       0.006709     0.0    0.0
15.       17.       0.0046683     0.0    0.0
17.       19.       0.00339064     0.0    0.0
19.       21.       0.00254669     0.0    0.0
21.       23.       0.0019651     0.0    0.0
23.       25.       0.0015503     0.0    0.0
25.       27.       0.0012459     0.0    0.0
27.       29.       0.0010171     0.0    0.0
29.       31.       0.000841562     0.0    0.0
31.       33.       0.000704479     0.0    0.0
33.       35.       0.00059576     0.0    0.0
35.       37.       0.000508356     0.0    0.0
37.       39.       0.000437236     0.0    0.0
39.       41.       0.000378739     0.0    0.0
41.       43.       0.00033016     0.0    0.0
43.       45.       0.000289464     0.0    0.0
45.       47.       0.000255103     0.0    0.0
47.       49.       0.000225883     0.0    0.0
49.       51.       0.000200871     0.0    0.0
51.       53.       0.000179333     0.0    0.0
53.       55.       0.000160684     0.0    0.0
55.       57.       0.000144456     0.0    0.0
57.       59.       0.000130267     0.0    0.0
59.       61.       0.000117808     0.0    0.0
61.       63.       0.000106825     0.0    0.0
63.       65.       0.000097105     0.0    0.0
65.       67.       0.0000884741     0.0    0.0
67.       69.       0.0000807851     0.0    0.0
69.       71.       0.0000739145     0.0    0.0
71.       73.       0.0000677575     0.0    0.0
73.       75.       0.0000622254     0.0    0.0
75.       77.       0.0000572422     0.0    0.0
77.       79.       0.0000527427     0.0    0.0
79.       81.       0.000048671     0.0    0.0
81.       83.       0.0000449786     0.0    0.0
83.       85.       0.0000416235     0.0    0.0
85.       87.       0.000038569     0.0    0.0
87.       89.       0.0000357832     0.0    0.0
89.       91.       0.0000332382     0.0    0.0
91.       93.       0.0000309093     0.0    0.0
93.       95.       0.0000287749     0.0    0.0
95.       97.       0.0000268158     0.0    0.0
97.       99.       0.0000250151     0.0    0.0
99.       101.       0.0000233577     0.0    0.0
101.       103.       0.0000218303     0.0    0.0
103.       105.       0.000020421     0.0    0.0
105.       107.       0.0000191189     0.0    0.0
107.       109.       0.0000179147     0.0    0.0
109.       111.       0.0000167997     0.0    0.0
111.       113.       0.0000157662     0.0    0.0
113.       115.       0.0000148073     0.0    0.0
115.       117.       0.0000139167     0.0    0.0
117.       119.       0.0000130888     0.0    0.0
119.       121.       0.0000123185     0.0    0.0
121.       123.       0.0000116011     0.0    0.0
123.       125.       0.0000109324     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_ggHg_YHabs_2
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       4554.14     0.0    0.0
0.00125893       0.00158489       2811.64     0.0    0.0
0.00158489       0.00199526       1735.02     0.0    0.0
0.00199526       0.00251189       1070.11     0.0    0.0
0.00251189       0.00316228       659.665     0.0    0.0
0.00316228       0.00398107       406.422     0.0    0.0
0.00398107       0.00501187       250.253     0.0    0.0
0.00501187       0.00630957       153.998     0.0    0.0
0.00630957       0.00794328       94.7049     0.0    0.0
0.00794328       0.01       58.2018     0.0    0.0
0.01       0.0125893       35.743     0.0    0.0
0.0125893       0.0158489       21.9341     0.0    0.0
0.0158489       0.0199526       13.4494     0.0    0.0
0.0199526       0.0251189       8.23987     0.0    0.0
0.0251189       0.0316228       5.04372     0.0    0.0
0.0316228       0.0398107       3.08439     0.0    0.0
0.0398107       0.0501187       1.88429     0.0    0.0
0.0501187       0.0630957       1.1499     0.0    0.0
0.0630957       0.0794328       0.700926     0.0    0.0
0.0794328       0.1       0.426725     0.0    0.0
0.1       0.125893       0.259447     0.0    0.0
0.125893       0.158489       0.157518     0.0    0.0
0.158489       0.199526       0.0954867     0.0    0.0
0.199526       0.251189       0.057787     0.0    0.0
0.251189       0.316228       0.0349084     0.0    0.0
0.316228       0.398107       0.0210461     0.0    0.0
0.398107       0.501187       0.0126612     0.0    0.0
0.501187       0.630957       0.00759877     0.0    0.0
0.630957       0.794328       0.00454856     0.0    0.0
0.794328       1.       0.00271483     0.0    0.0
1.       1.25893       0.00161513     0.0    0.0
1.25893       1.58489       0.000957409     0.0    0.0
1.58489       1.99526       0.000565224     0.0    0.0
1.99526       2.51189       0.000332158     0.0    0.0
2.51189       3.16228       0.000194177     0.0    0.0
3.16228       3.98107       0.000112838     0.0    0.0
3.98107       5.01187       0.0000651234     0.0    0.0
5.01187       6.30957       0.0000372897     0.0    0.0
6.30957       7.94328       0.0000211581     0.0    0.0
7.94328       10.       0.0000118788     0.0    0.0
10.       12.5893       0.00000658801     0.0    0.0
12.5893       15.8489       0.00000360245     0.0    0.0
15.8489       19.9526       0.00000193822     0.0    0.0
19.9526       25.1189       0.00000102383     0.0    0.0
25.1189       31.6228       0.000000529863     0.0    0.0
31.6228       39.8107       0.000000268216     0.0    0.0
39.8107       50.1187       0.000000132685     0.0    0.0
50.1187       63.0957       0.0000000641779     0.0    0.0
63.0957       79.4328       0.0000000304201     0.0    0.0
79.4328       100.       0.0000000141876     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000126892     0.0    0.0
0.00125893       0.00158489       0.00000124314     0.0    0.0
0.00158489       0.00199526       0.00000121735     0.0    0.0
0.00199526       0.00251189       0.00000119157     0.0    0.0
0.00251189       0.00316228       0.00000116579     0.0    0.0
0.00316228       0.00398107       0.00000114     0.0    0.0
0.00398107       0.00501187       0.00000111422     0.0    0.0
0.00501187       0.00630957       0.00000108843     0.0    0.0
0.00630957       0.00794328       0.00000106265     0.0    0.0
0.00794328       0.01       0.00000103687     0.0    0.0
0.01       0.0125893       0.00000101108     0.0    0.0
0.0125893       0.0158489       0.000000985299     0.0    0.0
0.0158489       0.0199526       0.000000959515     0.0    0.0
0.0199526       0.0251189       0.000000933731     0.0    0.0
0.0251189       0.0316228       0.000000907948     0.0    0.0
0.0316228       0.0398107       0.000000882164     0.0    0.0
0.0398107       0.0501187       0.00000085638     0.0    0.0
0.0501187       0.0630957       0.000000830596     0.0    0.0
0.0630957       0.0794328       0.000000804812     0.0    0.0
0.0794328       0.1       0.000000779028     0.0    0.0
0.1       0.125893       0.000000753245     0.0    0.0
0.125893       0.158489       0.000000727461     0.0    0.0
0.158489       0.199526       0.000000701678     0.0    0.0
0.199526       0.251189       0.000000675895     0.0    0.0
0.251189       0.316228       0.000000650112     0.0    0.0
0.316228       0.398107       0.00000062433     0.0    0.0
0.398107       0.501187       0.000000598549     0.0    0.0
0.501187       0.630957       0.00000057277     0.0    0.0
0.630957       0.794328       0.000000546993     0.0    0.0
0.794328       1.       0.00000052122     0.0    0.0
1.       1.25893       0.000000495451     0.0    0.0
1.25893       1.58489       0.000000469691     0.0    0.0
1.58489       1.99526       0.000000443943     0.0    0.0
1.99526       2.51189       0.000000418212     0.0    0.0
2.51189       3.16228       0.000000392508     0.0    0.0
3.16228       3.98107       0.000000366842     0.0    0.0
3.98107       5.01187       0.000000341232     0.0    0.0
5.01187       6.30957       0.000000315705     0.0    0.0
6.30957       7.94328       0.000000290297     0.0    0.0
7.94328       10.       0.00000026506     0.0    0.0
10.       12.5893       0.000000240064     0.0    0.0
12.5893       15.8489       0.000000215407     0.0    0.0
15.8489       19.9526       0.000000191219     0.0    0.0
19.9526       25.1189       0.000000167666     0.0    0.0
25.1189       31.6228       0.000000144956     0.0    0.0
31.6228       39.8107       0.00000012334     0.0    0.0
39.8107       50.1187       0.000000103098     0.0    0.0
50.1187       63.0957       0.0000000845177     0.0    0.0
63.0957       79.4328       0.0000000678661     0.0    0.0
79.4328       100.       0.0000000533437     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000110554     0.0    0.0
0.00125893       0.00158489       0.000000000000000171822     0.0    0.0
0.00158489       0.00199526       0.000000000000000266942     0.0    0.0
0.00199526       0.00251189       0.00000000000000041455     0.0    0.0
0.00251189       0.00316228       0.000000000000000643508     0.0    0.0
0.00316228       0.00398107       0.000000000000000998479     0.0    0.0
0.00398107       0.00501187       0.00000000000000154855     0.0    0.0
0.00501187       0.00630957       0.0000000000000024005     0.0    0.0
0.00630957       0.00794328       0.00000000000000371929     0.0    0.0
0.00794328       0.01       0.00000000000000575958     0.0    0.0
0.01       0.0125893       0.0000000000000089142     0.0    0.0
0.0125893       0.0158489       0.0000000000000137887     0.0    0.0
0.0158489       0.0199526       0.0000000000000213158     0.0    0.0
0.0199526       0.0251189       0.0000000000000329308     0.0    0.0
0.0251189       0.0316228       0.0000000000000508409     0.0    0.0
0.0316228       0.0398107       0.0000000000000784362     0.0    0.0
0.0398107       0.0501187       0.000000000000120919     0.0    0.0
0.0501187       0.0630957       0.000000000000186266     0.0    0.0
0.0630957       0.0794328       0.000000000000286687     0.0    0.0
0.0794328       0.1       0.000000000000440859     0.0    0.0
0.1       0.125893       0.000000000000677303     0.0    0.0
0.125893       0.158489       0.00000000000103952     0.0    0.0
0.158489       0.199526       0.00000000000159374     0.0    0.0
0.199526       0.251189       0.00000000000244067     0.0    0.0
0.251189       0.316228       0.0000000000037331     0.0    0.0
0.316228       0.398107       0.00000000000570245     0.0    0.0
0.398107       0.501187       0.00000000000869844     0.0    0.0
0.501187       0.630957       0.0000000000132483     0.0    0.0
0.630957       0.794328       0.0000000000201448     0.0    0.0
0.794328       1.       0.0000000000305765     0.0    0.0
1.       1.25893       0.0000000000463197     0.0    0.0
1.25893       1.58489       0.0000000000700192     0.0    0.0
1.58489       1.99526       0.000000000105597     0.0    0.0
1.99526       2.51189       0.000000000158841     0.0    0.0
2.51189       3.16228       0.00000000023825     0.0    0.0
3.16228       3.98107       0.000000000356222     0.0    0.0
3.98107       5.01187       0.000000000530715     0.0    0.0
5.01187       6.30957       0.000000000787524     0.0    0.0
6.30957       7.94328       0.00000000116333     0.0    0.0
7.94328       10.       0.00000000170967     0.0    0.0
10.       12.5893       0.00000000249791     0.0    0.0
12.5893       15.8489       0.00000000362512     0.0    0.0
15.8489       19.9526       0.00000000522046     0.0    0.0
19.9526       25.1189       0.00000000745109     0.0    0.0
25.1189       31.6228       0.0000000105258     0.0    0.0
31.6228       39.8107       0.0000000146938     0.0    0.0
39.8107       50.1187       0.000000020235     0.0    0.0
50.1187       63.0957       0.0000000274389     0.0    0.0
63.0957       79.4328       0.0000000365711     0.0    0.0
79.4328       100.       0.0000000478327     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       4554.14     0.0    0.0
0.00125893       0.00158489       2811.64     0.0    0.0
0.00158489       0.00199526       1735.02     0.0    0.0
0.00199526       0.00251189       1070.11     0.0    0.0
0.00251189       0.00316228       659.665     0.0    0.0
0.00316228       0.00398107       406.422     0.0    0.0
0.00398107       0.00501187       250.253     0.0    0.0
0.00501187       0.00630957       153.998     0.0    0.0
0.00630957       0.00794328       94.7049     0.0    0.0
0.00794328       0.01       58.2018     0.0    0.0
0.01       0.0125893       35.743     0.0    0.0
0.0125893       0.0158489       21.9341     0.0    0.0
0.0158489       0.0199526       13.4494     0.0    0.0
0.0199526       0.0251189       8.23987     0.0    0.0
0.0251189       0.0316228       5.04372     0.0    0.0
0.0316228       0.0398107       3.08439     0.0    0.0
0.0398107       0.0501187       1.88429     0.0    0.0
0.0501187       0.0630957       1.1499     0.0    0.0
0.0630957       0.0794328       0.700926     0.0    0.0
0.0794328       0.1       0.426725     0.0    0.0
0.1       0.125893       0.259447     0.0    0.0
0.125893       0.158489       0.157518     0.0    0.0
0.158489       0.199526       0.0954867     0.0    0.0
0.199526       0.251189       0.057787     0.0    0.0
0.251189       0.316228       0.0349084     0.0    0.0
0.316228       0.398107       0.0210461     0.0    0.0
0.398107       0.501187       0.0126612     0.0    0.0
0.501187       0.630957       0.00759877     0.0    0.0
0.630957       0.794328       0.00454856     0.0    0.0
0.794328       1.       0.00271483     0.0    0.0
1.       1.25893       0.00161513     0.0    0.0
1.25893       1.58489       0.000957409     0.0    0.0
1.58489       1.99526       0.000565224     0.0    0.0
1.99526       2.51189       0.000332158     0.0    0.0
2.51189       3.16228       0.000194177     0.0    0.0
3.16228       3.98107       0.000112838     0.0    0.0
3.98107       5.01187       0.0000651234     0.0    0.0
5.01187       6.30957       0.0000372897     0.0    0.0
6.30957       7.94328       0.0000211581     0.0    0.0
7.94328       10.       0.0000118788     0.0    0.0
10.       12.5893       0.00000658801     0.0    0.0
12.5893       15.8489       0.00000360245     0.0    0.0
15.8489       19.9526       0.00000193822     0.0    0.0
19.9526       25.1189       0.00000102383     0.0    0.0
25.1189       31.6228       0.000000529863     0.0    0.0
31.6228       39.8107       0.000000268216     0.0    0.0
39.8107       50.1187       0.000000132685     0.0    0.0
50.1187       63.0957       0.0000000641779     0.0    0.0
63.0957       79.4328       0.0000000304201     0.0    0.0
79.4328       100.       0.0000000141876     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000035724     0.0    0.0
0.00125893       0.00158489       0.00000269653     0.0    0.0
0.00158489       0.00199526       0.00000213439     0.0    0.0
0.00199526       0.00251189       0.00000177018     0.0    0.0
0.00251189       0.00316228       0.00000153086     0.0    0.0
0.00316228       0.00398107       0.00000137035     0.0    0.0
0.00398107       0.00501187       0.00000125956     0.0    0.0
0.00501187       0.00630957       0.00000118014     0.0    0.0
0.00630957       0.00794328       0.00000112051     0.0    0.0
0.00794328       0.01       0.00000107337     0.0    0.0
0.01       0.0125893       0.00000103412     0.0    0.0
0.0125893       0.0158489       0.000000999833     0.0    0.0
0.0158489       0.0199526       0.000000968686     0.0    0.0
0.0199526       0.0251189       0.000000939518     0.0    0.0
0.0251189       0.0316228       0.000000911598     0.0    0.0
0.0316228       0.0398107       0.000000884467     0.0    0.0
0.0398107       0.0501187       0.000000857833     0.0    0.0
0.0501187       0.0630957       0.000000831513     0.0    0.0
0.0630957       0.0794328       0.000000805391     0.0    0.0
0.0794328       0.1       0.000000779394     0.0    0.0
0.1       0.125893       0.000000753475     0.0    0.0
0.125893       0.158489       0.000000727607     0.0    0.0
0.158489       0.199526       0.00000070177     0.0    0.0
0.199526       0.251189       0.000000675953     0.0    0.0
0.251189       0.316228       0.000000650149     0.0    0.0
0.316228       0.398107       0.000000624353     0.0    0.0
0.398107       0.501187       0.000000598564     0.0    0.0
0.501187       0.630957       0.000000572779     0.0    0.0
0.630957       0.794328       0.000000546999     0.0    0.0
0.794328       1.       0.000000521223     0.0    0.0
1.       1.25893       0.000000495454     0.0    0.0
1.25893       1.58489       0.000000469693     0.0    0.0
1.58489       1.99526       0.000000443944     0.0    0.0
1.99526       2.51189       0.000000418213     0.0    0.0
2.51189       3.16228       0.000000392508     0.0    0.0
3.16228       3.98107       0.000000366842     0.0    0.0
3.98107       5.01187       0.000000341233     0.0    0.0
5.01187       6.30957       0.000000315705     0.0    0.0
6.30957       7.94328       0.000000290297     0.0    0.0
7.94328       10.       0.00000026506     0.0    0.0
10.       12.5893       0.000000240064     0.0    0.0
12.5893       15.8489       0.000000215407     0.0    0.0
15.8489       19.9526       0.000000191219     0.0    0.0
19.9526       25.1189       0.000000167666     0.0    0.0
25.1189       31.6228       0.000000144956     0.0    0.0
31.6228       39.8107       0.00000012334     0.0    0.0
39.8107       50.1187       0.000000103098     0.0    0.0
50.1187       63.0957       0.0000000845177     0.0    0.0
63.0957       79.4328       0.0000000678661     0.0    0.0
79.4328       100.       0.0000000533437     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000230348     0.0    0.0
0.00125893       0.00158489       0.0000014534     0.0    0.0
0.00158489       0.00199526       0.000000917031     0.0    0.0
0.00199526       0.00251189       0.000000578607     0.0    0.0
0.00251189       0.00316228       0.000000365077     0.0    0.0
0.00316228       0.00398107       0.000000230348     0.0    0.0
0.00398107       0.00501187       0.00000014534     0.0    0.0
0.00501187       0.00630957       0.0000000917031     0.0    0.0
0.00630957       0.00794328       0.0000000578608     0.0    0.0
0.00794328       0.01       0.0000000365077     0.0    0.0
0.01       0.0125893       0.0000000230348     0.0    0.0
0.0125893       0.0158489       0.000000014534     0.0    0.0
0.0158489       0.0199526       0.00000000917034     0.0    0.0
0.0199526       0.0251189       0.00000000578612     0.0    0.0
0.0251189       0.0316228       0.00000000365083     0.0    0.0
0.0316228       0.0398107       0.00000000230356     0.0    0.0
0.0398107       0.0501187       0.00000000145353     0.0    0.0
0.0501187       0.0630957       0.000000000917226     0.0    0.0
0.0630957       0.0794328       0.000000000578903     0.0    0.0
0.0794328       0.1       0.000000000365526     0.0    0.0
0.1       0.125893       0.000000000231034     0.0    0.0
0.125893       0.158489       0.000000000146388     0.0    0.0
0.158489       0.199526       0.0000000000933053     0.0    0.0
0.199526       0.251189       0.0000000000603099     0.0    0.0
0.251189       0.316228       0.0000000000402492     0.0    0.0
0.316228       0.398107       0.0000000000287457     0.0    0.0
0.398107       0.501187       0.0000000000232409     0.0    0.0
0.501187       0.630957       0.0000000000224271     0.0    0.0
0.630957       0.794328       0.0000000000259393     0.0    0.0
0.794328       1.       0.0000000000342357     0.0    0.0
1.       1.25893       0.0000000000486317     0.0    0.0
1.25893       1.58489       0.0000000000714811     0.0    0.0
1.58489       1.99526       0.000000000106522     0.0    0.0
1.99526       2.51189       0.000000000159428     0.0    0.0
2.51189       3.16228       0.000000000238624     0.0    0.0
3.16228       3.98107       0.00000000035646     0.0    0.0
3.98107       5.01187       0.000000000530868     0.0    0.0
5.01187       6.30957       0.000000000787624     0.0    0.0
6.30957       7.94328       0.0000000011634     0.0    0.0
7.94328       10.       0.00000000170972     0.0    0.0
10.       12.5893       0.00000000249794     0.0    0.0
12.5893       15.8489       0.00000000362514     0.0    0.0
15.8489       19.9526       0.00000000522048     0.0    0.0
19.9526       25.1189       0.0000000074511     0.0    0.0
25.1189       31.6228       0.0000000105258     0.0    0.0
31.6228       39.8107       0.0000000146938     0.0    0.0
39.8107       50.1187       0.000000020235     0.0    0.0
50.1187       63.0957       0.0000000274389     0.0    0.0
63.0957       79.4328       0.0000000365711     0.0    0.0
79.4328       100.       0.0000000478327     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_2_N2LP_no_bdryt


==> Plots_Diffs/qTDist_wt_Log_AsyExp_ggHg_YHabs_3.dat <==
# BEGIN PLOT
Title=$gg\to Hg$ (13 TeV LHC), $|Y_H|=3$
DrawOnly=  qTDist_Log_AsyExp_ggHg_YHabs_3_N0LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_3_N1LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_3_N2LP_inc_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_3_N0LP_no_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_3_N1LP_no_bdryt     qTDist_Log_AsyExp_ggHg_YHabs_3_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1	1	1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_ggHg_YHabs_3_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_ggHg_YHabs_3_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_ggHg_YHabs_3_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_ggHg_YHabs_3_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_ggHg_YHabs_3_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_ggHg_YHabs_3_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$(1/q^2_{\mathrm{T}})\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=1e-25
YMax=1e+5
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_ggHg_YHabs_3
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       2476785.     0.0    0.0
0.00125893       0.00158489       1529397.     0.0    0.0
0.00158489       0.00199526       943942.     0.0    0.0
0.00199526       0.00251189       582311.     0.0    0.0
0.00251189       0.00316228       359036.     0.0    0.0
0.00316228       0.00398107       221251.     0.0    0.0
0.00398107       0.00501187       136265.     0.0    0.0
0.00501187       0.00630957       83873.3     0.0    0.0
0.00630957       0.00794328       51592.8     0.0    0.0
0.00794328       0.01       31715.2     0.0    0.0
0.01       0.0125893       19482.4     0.0    0.0
0.0125893       0.0158489       11959.1     0.0    0.0
0.0158489       0.0199526       7335.24     0.0    0.0
0.0199526       0.0251189       4495.46     0.0    0.0
0.0251189       0.0316228       2752.68     0.0    0.0
0.0316228       0.0398107       1683.97     0.0    0.0
0.0398107       0.0501187       1029.16     0.0    0.0
0.0501187       0.0630957       628.316     0.0    0.0
0.0630957       0.0794328       383.165     0.0    0.0
0.0794328       0.1       233.384     0.0    0.0
0.1       0.125893       141.97     0.0    0.0
0.125893       0.158489       86.2425     0.0    0.0
0.158489       0.199526       52.3115     0.0    0.0
0.199526       0.251189       31.679     0.0    0.0
0.251189       0.316228       19.1507     0.0    0.0
0.316228       0.398107       11.555     0.0    0.0
0.398107       0.501187       6.95745     0.0    0.0
0.501187       0.630957       4.17967     0.0    0.0
0.630957       0.794328       2.50465     0.0    0.0
0.794328       1.       1.49677     0.0    0.0
1.       1.25893       0.891739     0.0    0.0
1.25893       1.58489       0.529482     0.0    0.0
1.58489       1.99526       0.313208     0.0    0.0
1.99526       2.51189       0.184499     0.0    0.0
2.51189       3.16228       0.108176     0.0    0.0
3.16228       3.98107       0.0630974     0.0    0.0
3.98107       5.01187       0.0365921     0.0    0.0
5.01187       6.30957       0.0210861     0.0    0.0
6.30957       7.94328       0.0120663     0.0    0.0
7.94328       10.       0.00685282     0.0    0.0
10.       12.5893       0.00386055     0.0    0.0
12.5893       15.8489       0.00215633     0.0    0.0
15.8489       19.9526       0.00119365     0.0    0.0
19.9526       25.1189       0.000654418     0.0    0.0
25.1189       31.6228       0.000354885     0.0    0.0
31.6228       39.8107       0.000189841     0.0    0.0
39.8107       50.1187       0.0000996532     0.0    0.0
50.1187       63.0957       0.00005088     0.0    0.0
63.0957       79.4328       0.000024933     0.0    0.0
79.4328       100.       0.0000115157     0.0    0.0
# END HISTO1D qTDist_Log_QCD_ggHg_YHabs_3
# BEGIN HISTO1D qTDist_Lin_QCD_ggHg_YHabs_3
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.891739     0.0    0.0
3.       5.       0.0714146     0.0    0.0
5.       7.       0.0212069     0.0    0.0
7.       9.       0.00935811     0.0    0.0
9.       11.       0.00502499     0.0    0.0
11.       13.       0.00303678     0.0    0.0
13.       15.       0.00198675     0.0    0.0
15.       17.       0.00137611     0.0    0.0
17.       19.       0.000995085     0.0    0.0
19.       21.       0.000744191     0.0    0.0
21.       23.       0.000571798     0.0    0.0
23.       25.       0.00044918     0.0    0.0
25.       27.       0.000359432     0.0    0.0
27.       29.       0.000292141     0.0    0.0
29.       31.       0.000240638     0.0    0.0
31.       33.       0.000200513     0.0    0.0
33.       35.       0.000168764     0.0    0.0
35.       37.       0.000143298     0.0    0.0
37.       39.       0.000122625     0.0    0.0
39.       41.       0.000105663     0.0    0.0
41.       43.       0.0000916098     0.0    0.0
43.       45.       0.000079867     0.0    0.0
45.       47.       0.0000699777     0.0    0.0
47.       49.       0.0000615904     0.0    0.0
49.       51.       0.0000544312     0.0    0.0
51.       53.       0.0000482844     0.0    0.0
53.       55.       0.0000429784     0.0    0.0
55.       57.       0.0000383757     0.0    0.0
57.       59.       0.000034365     0.0    0.0
59.       61.       0.0000308554     0.0    0.0
61.       63.       0.0000277725     0.0    0.0
63.       65.       0.0000250548     0.0    0.0
65.       67.       0.000022651     0.0    0.0
67.       69.       0.0000205184     0.0    0.0
69.       71.       0.0000186208     0.0    0.0
71.       73.       0.0000169279     0.0    0.0
73.       75.       0.0000154137     0.0    0.0
75.       77.       0.0000140563     0.0    0.0
77.       79.       0.0000128368     0.0    0.0
79.       81.       0.0000117388     0.0    0.0
81.       83.       0.0000107483     0.0    0.0
83.       85.       0.00000985312     0.0    0.0
85.       87.       0.00000904276     0.0    0.0
87.       89.       0.00000830795     0.0    0.0
89.       91.       0.00000764062     0.0    0.0
91.       93.       0.00000703367     0.0    0.0
93.       95.       0.00000648089     0.0    0.0
95.       97.       0.00000597677     0.0    0.0
97.       99.       0.00000551646     0.0    0.0
99.       101.       0.00000509564     0.0    0.0
101.       103.       0.00000471049     0.0    0.0
103.       105.       0.00000435761     0.0    0.0
105.       107.       0.00000403396     0.0    0.0
107.       109.       0.00000373683     0.0    0.0
109.       111.       0.00000346378     0.0    0.0
111.       113.       0.00000321263     0.0    0.0
113.       115.       0.00000298144     0.0    0.0
115.       117.       0.00000276843     0.0    0.0
117.       119.       0.00000257202     0.0    0.0
119.       121.       0.00000239079     0.0    0.0
121.       123.       0.00000222342     0.0    0.0
123.       125.       0.00000206876     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_ggHg_YHabs_3
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       1697.9     0.0    0.0
0.00125893       0.00158489       1048.06     0.0    0.0
0.00158489       0.00199526       646.615     0.0    0.0
0.00199526       0.00251189       398.733     0.0    0.0
0.00251189       0.00316228       245.745     0.0    0.0
0.00316228       0.00398107       151.371     0.0    0.0
0.00398107       0.00501187       93.184     0.0    0.0
0.00501187       0.00630957       57.3285     0.0    0.0
0.00630957       0.00794328       35.2465     0.0    0.0
0.00794328       0.01       21.6552     0.0    0.0
0.01       0.0125893       13.2951     0.0    0.0
0.0125893       0.0158489       8.1562     0.0    0.0
0.0158489       0.0199526       4.99955     0.0    0.0
0.0199526       0.0251189       3.06197     0.0    0.0
0.0251189       0.0316228       1.87359     0.0    0.0
0.0316228       0.0398107       1.14531     0.0    0.0
0.0398107       0.0501187       0.6994     0.0    0.0
0.0501187       0.0630957       0.426626     0.0    0.0
0.0630957       0.0794328       0.259929     0.0    0.0
0.0794328       0.1       0.158166     0.0    0.0
0.1       0.125893       0.096112     0.0    0.0
0.125893       0.158489       0.0583183     0.0    0.0
0.158489       0.199526       0.0353298     0.0    0.0
0.199526       0.251189       0.0213664     0.0    0.0
0.251189       0.316228       0.0128975     0.0    0.0
0.316228       0.398107       0.00776947     0.0    0.0
0.398107       0.501187       0.00466985     0.0    0.0
0.501187       0.630957       0.0027999     0.0    0.0
0.630957       0.794328       0.00167416     0.0    0.0
0.794328       1.       0.000998015     0.0    0.0
1.       1.25893       0.000592938     0.0    0.0
1.25893       1.58489       0.000350942     0.0    0.0
1.58489       1.99526       0.000206827     0.0    0.0
1.99526       2.51189       0.000121305     0.0    0.0
2.51189       3.16228       0.0000707549     0.0    0.0
3.16228       3.98107       0.0000410106     0.0    0.0
3.98107       5.01187       0.0000235985     0.0    0.0
5.01187       6.30957       0.0000134659     0.0    0.0
6.30957       7.94328       0.00000760986     0.0    0.0
7.94328       10.       0.00000425239     0.0    0.0
10.       12.5893       0.00000234548     0.0    0.0
12.5893       15.8489       0.00000127437     0.0    0.0
15.8489       19.9526       0.000000680572     0.0    0.0
19.9526       25.1189       0.000000356444     0.0    0.0
25.1189       31.6228       0.000000182705     0.0    0.0
31.6228       39.8107       0.0000000915142     0.0    0.0
39.8107       50.1187       0.0000000447741     0.0    0.0
50.1187       63.0957       0.0000000214258     0.0    0.0
63.0957       79.4328       0.0000000100636     0.0    0.0
79.4328       100.       0.00000000466586     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000555125     0.0    0.0
0.00125893       0.00158489       0.00000054377     0.0    0.0
0.00158489       0.00199526       0.000000532415     0.0    0.0
0.00199526       0.00251189       0.00000052106     0.0    0.0
0.00251189       0.00316228       0.000000509705     0.0    0.0
0.00316228       0.00398107       0.00000049835     0.0    0.0
0.00398107       0.00501187       0.000000486995     0.0    0.0
0.00501187       0.00630957       0.00000047564     0.0    0.0
0.00630957       0.00794328       0.000000464285     0.0    0.0
0.00794328       0.01       0.000000452929     0.0    0.0
0.01       0.0125893       0.000000441574     0.0    0.0
0.0125893       0.0158489       0.000000430219     0.0    0.0
0.0158489       0.0199526       0.000000418864     0.0    0.0
0.0199526       0.0251189       0.000000407509     0.0    0.0
0.0251189       0.0316228       0.000000396154     0.0    0.0
0.0316228       0.0398107       0.000000384799     0.0    0.0
0.0398107       0.0501187       0.000000373444     0.0    0.0
0.0501187       0.0630957       0.000000362089     0.0    0.0
0.0630957       0.0794328       0.000000350734     0.0    0.0
0.0794328       0.1       0.000000339379     0.0    0.0
0.1       0.125893       0.000000328024     0.0    0.0
0.125893       0.158489       0.000000316669     0.0    0.0
0.158489       0.199526       0.000000305314     0.0    0.0
0.199526       0.251189       0.000000293959     0.0    0.0
0.251189       0.316228       0.000000282605     0.0    0.0
0.316228       0.398107       0.000000271251     0.0    0.0
0.398107       0.501187       0.000000259897     0.0    0.0
0.501187       0.630957       0.000000248545     0.0    0.0
0.630957       0.794328       0.000000237193     0.0    0.0
0.794328       1.       0.000000225843     0.0    0.0
1.       1.25893       0.000000214496     0.0    0.0
1.25893       1.58489       0.000000203153     0.0    0.0
1.58489       1.99526       0.000000191816     0.0    0.0
1.99526       2.51189       0.000000180488     0.0    0.0
2.51189       3.16228       0.000000169173     0.0    0.0
3.16228       3.98107       0.000000157878     0.0    0.0
3.98107       5.01187       0.000000146611     0.0    0.0
5.01187       6.30957       0.000000135386     0.0    0.0
6.30957       7.94328       0.000000124219     0.0    0.0
7.94328       10.       0.000000113138     0.0    0.0
10.       12.5893       0.000000102177     0.0    0.0
12.5893       15.8489       0.0000000913829     0.0    0.0
15.8489       19.9526       0.0000000808178     0.0    0.0
19.9526       25.1189       0.0000000705613     0.0    0.0
25.1189       31.6228       0.0000000607109     0.0    0.0
31.6228       39.8107       0.0000000513808     0.0    0.0
39.8107       50.1187       0.0000000426957     0.0    0.0
50.1187       63.0957       0.0000000347804     0.0    0.0
63.0957       79.4328       0.0000000277434     0.0    0.0
79.4328       100.       0.0000000216597     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000057166     0.0    0.0
0.00125893       0.00158489       0.0000000000000000888325     0.0    0.0
0.00158489       0.00199526       0.000000000000000137986     0.0    0.0
0.00199526       0.00251189       0.000000000000000214248     0.0    0.0
0.00251189       0.00316228       0.000000000000000332515     0.0    0.0
0.00316228       0.00398107       0.000000000000000515837     0.0    0.0
0.00398107       0.00501187       0.000000000000000799852     0.0    0.0
0.00501187       0.00630957       0.00000000000000123964     0.0    0.0
0.00630957       0.00794328       0.00000000000000192024     0.0    0.0
0.00794328       0.01       0.00000000000000297294     0.0    0.0
0.01       0.0125893       0.00000000000000460014     0.0    0.0
0.0125893       0.0158489       0.00000000000000711378     0.0    0.0
0.0158489       0.0199526       0.0000000000000109941     0.0    0.0
0.0199526       0.0251189       0.0000000000000169801     0.0    0.0
0.0251189       0.0316228       0.0000000000000262072     0.0    0.0
0.0316228       0.0398107       0.0000000000000404191     0.0    0.0
0.0398107       0.0501187       0.0000000000000622905     0.0    0.0
0.0501187       0.0630957       0.0000000000000959194     0.0    0.0
0.0630957       0.0794328       0.000000000000147577     0.0    0.0
0.0794328       0.1       0.00000000000022685     0.0    0.0
0.1       0.125893       0.000000000000348368     0.0    0.0
0.125893       0.158489       0.000000000000534432     0.0    0.0
0.158489       0.199526       0.000000000000818973     0.0    0.0
0.199526       0.251189       0.00000000000125354     0.0    0.0
0.251189       0.316228       0.00000000000191628     0.0    0.0
0.316228       0.398107       0.00000000000292546     0.0    0.0
0.398107       0.501187       0.0000000000044596     0.0    0.0
0.501187       0.630957       0.00000000000678757     0.0    0.0
0.630957       0.794328       0.0000000000103132     0.0    0.0
0.794328       1.       0.0000000000156409     0.0    0.0
1.       1.25893       0.000000000023673     0.0    0.0
1.25893       1.58489       0.0000000000357503     0.0    0.0
1.58489       1.99526       0.0000000000538576     0.0    0.0
1.99526       2.51189       0.0000000000809175     0.0    0.0
2.51189       3.16228       0.00000000012121     0.0    0.0
3.16228       3.98107       0.000000000180961     0.0    0.0
3.98107       5.01187       0.00000000026916     0.0    0.0
5.01187       6.30957       0.000000000398663     0.0    0.0
6.30957       7.94328       0.00000000058767     0.0    0.0
7.94328       10.       0.000000000861603     0.0    0.0
10.       12.5893       0.00000000125543     0.0    0.0
12.5893       15.8489       0.0000000018163     0.0    0.0
15.8489       19.9526       0.00000000260635     0.0    0.0
19.9526       25.1189       0.00000000370493     0.0    0.0
25.1189       31.6228       0.00000000520964     0.0    0.0
31.6228       39.8107       0.00000000723458     0.0    0.0
39.8107       50.1187       0.0000000099046     0.0    0.0
50.1187       63.0957       0.0000000133443     0.0    0.0
63.0957       79.4328       0.0000000176625     0.0    0.0
79.4328       100.       0.0000000229339     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       1697.9     0.0    0.0
0.00125893       0.00158489       1048.06     0.0    0.0
0.00158489       0.00199526       646.615     0.0    0.0
0.00199526       0.00251189       398.733     0.0    0.0
0.00251189       0.00316228       245.745     0.0    0.0
0.00316228       0.00398107       151.371     0.0    0.0
0.00398107       0.00501187       93.184     0.0    0.0
0.00501187       0.00630957       57.3285     0.0    0.0
0.00630957       0.00794328       35.2465     0.0    0.0
0.00794328       0.01       21.6552     0.0    0.0
0.01       0.0125893       13.2951     0.0    0.0
0.0125893       0.0158489       8.1562     0.0    0.0
0.0158489       0.0199526       4.99955     0.0    0.0
0.0199526       0.0251189       3.06197     0.0    0.0
0.0251189       0.0316228       1.87359     0.0    0.0
0.0316228       0.0398107       1.14531     0.0    0.0
0.0398107       0.0501187       0.6994     0.0    0.0
0.0501187       0.0630957       0.426626     0.0    0.0
0.0630957       0.0794328       0.259929     0.0    0.0
0.0794328       0.1       0.158166     0.0    0.0
0.1       0.125893       0.096112     0.0    0.0
0.125893       0.158489       0.0583183     0.0    0.0
0.158489       0.199526       0.0353298     0.0    0.0
0.199526       0.251189       0.0213664     0.0    0.0
0.251189       0.316228       0.0128975     0.0    0.0
0.316228       0.398107       0.00776947     0.0    0.0
0.398107       0.501187       0.00466985     0.0    0.0
0.501187       0.630957       0.0027999     0.0    0.0
0.630957       0.794328       0.00167416     0.0    0.0
0.794328       1.       0.000998015     0.0    0.0
1.       1.25893       0.000592938     0.0    0.0
1.25893       1.58489       0.000350942     0.0    0.0
1.58489       1.99526       0.000206827     0.0    0.0
1.99526       2.51189       0.000121305     0.0    0.0
2.51189       3.16228       0.0000707549     0.0    0.0
3.16228       3.98107       0.0000410106     0.0    0.0
3.98107       5.01187       0.0000235985     0.0    0.0
5.01187       6.30957       0.0000134659     0.0    0.0
6.30957       7.94328       0.00000760986     0.0    0.0
7.94328       10.       0.00000425239     0.0    0.0
10.       12.5893       0.00000234548     0.0    0.0
12.5893       15.8489       0.00000127437     0.0    0.0
15.8489       19.9526       0.000000680572     0.0    0.0
19.9526       25.1189       0.000000356444     0.0    0.0
25.1189       31.6228       0.000000182705     0.0    0.0
31.6228       39.8107       0.0000000915142     0.0    0.0
39.8107       50.1187       0.0000000447741     0.0    0.0
50.1187       63.0957       0.0000000214258     0.0    0.0
63.0957       79.4328       0.0000000100636     0.0    0.0
79.4328       100.       0.00000000466586     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000100081     0.0    0.0
0.00125893       0.00158489       0.00000650818     0.0    0.0
0.00158489       0.00199526       0.0000042957     0.0    0.0
0.00199526       0.00251189       0.00000289553     0.0    0.0
0.00251189       0.00316228       0.0000020079     0.0    0.0
0.00316228       0.00398107       0.00000144365     0.0    0.0
0.00398107       0.00501187       0.00000108344     0.0    0.0
0.00501187       0.00630957       0.000000851968     0.0    0.0
0.00630957       0.00794328       0.000000701732     0.0    0.0
0.00794328       0.01       0.000000602749     0.0    0.0
0.01       0.0125893       0.000000536104     0.0    0.0
0.0125893       0.0158489       0.000000489863     0.0    0.0
0.0158489       0.0199526       0.000000456497     0.0    0.0
0.0199526       0.0251189       0.000000431254     0.0    0.0
0.0251189       0.0316228       0.000000411136     0.0    0.0
0.0316228       0.0398107       0.000000394252     0.0    0.0
0.0398107       0.0501187       0.000000379408     0.0    0.0
0.0501187       0.0630957       0.000000365852     0.0    0.0
0.0630957       0.0794328       0.000000353108     0.0    0.0
0.0794328       0.1       0.000000340877     0.0    0.0
0.1       0.125893       0.000000328969     0.0    0.0
0.125893       0.158489       0.000000317265     0.0    0.0
0.158489       0.199526       0.00000030569     0.0    0.0
0.199526       0.251189       0.000000294197     0.0    0.0
0.251189       0.316228       0.000000282755     0.0    0.0
0.316228       0.398107       0.000000271345     0.0    0.0
0.398107       0.501187       0.000000259957     0.0    0.0
0.501187       0.630957       0.000000248582     0.0    0.0
0.630957       0.794328       0.000000237217     0.0    0.0
0.794328       1.       0.000000225858     0.0    0.0
1.       1.25893       0.000000214506     0.0    0.0
1.25893       1.58489       0.000000203159     0.0    0.0
1.58489       1.99526       0.00000019182     0.0    0.0
1.99526       2.51189       0.000000180491     0.0    0.0
2.51189       3.16228       0.000000169175     0.0    0.0
3.16228       3.98107       0.000000157879     0.0    0.0
3.98107       5.01187       0.000000146612     0.0    0.0
5.01187       6.30957       0.000000135386     0.0    0.0
6.30957       7.94328       0.00000012422     0.0    0.0
7.94328       10.       0.000000113138     0.0    0.0
10.       12.5893       0.000000102177     0.0    0.0
12.5893       15.8489       0.0000000913829     0.0    0.0
15.8489       19.9526       0.0000000808179     0.0    0.0
19.9526       25.1189       0.0000000705613     0.0    0.0
25.1189       31.6228       0.0000000607109     0.0    0.0
31.6228       39.8107       0.0000000513808     0.0    0.0
39.8107       50.1187       0.0000000426957     0.0    0.0
50.1187       63.0957       0.0000000347804     0.0    0.0
63.0957       79.4328       0.0000000277434     0.0    0.0
79.4328       100.       0.0000000216597     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000945295     0.0    0.0
0.00125893       0.00158489       0.00000596441     0.0    0.0
0.00158489       0.00199526       0.00000376329     0.0    0.0
0.00199526       0.00251189       0.00000237447     0.0    0.0
0.00251189       0.00316228       0.00000149819     0.0    0.0
0.00316228       0.00398107       0.000000945296     0.0    0.0
0.00398107       0.00501187       0.000000596441     0.0    0.0
0.00501187       0.00630957       0.000000376329     0.0    0.0
0.00630957       0.00794328       0.000000237448     0.0    0.0
0.00794328       0.01       0.000000149819     0.0    0.0
0.01       0.0125893       0.0000000945297     0.0    0.0
0.0125893       0.0158489       0.0000000596442     0.0    0.0
0.0158489       0.0199526       0.000000037633     0.0    0.0
0.0199526       0.0251189       0.0000000237449     0.0    0.0
0.0251189       0.0316228       0.000000014982     0.0    0.0
0.0316228       0.0398107       0.00000000945309     0.0    0.0
0.0398107       0.0501187       0.00000000596457     0.0    0.0
0.0501187       0.0630957       0.00000000376348     0.0    0.0
0.0630957       0.0794328       0.00000000237472     0.0    0.0
0.0794328       0.1       0.00000000149852     0.0    0.0
0.1       0.125893       0.000000000945743     0.0    0.0
0.125893       0.158489       0.000000000597075     0.0    0.0
0.158489       0.199526       0.000000000377247     0.0    0.0
0.199526       0.251189       0.0000000002388     0.0    0.0
0.251189       0.316228       0.000000000151834     0.0    0.0
0.316228       0.398107       0.000000000097554     0.0    0.0
0.398107       0.501187       0.0000000000642027     0.0    0.0
0.501187       0.630957       0.0000000000445194     0.0    0.0
0.630957       0.794328       0.0000000000341569     0.0    0.0
0.794328       1.       0.0000000000307218     0.0    0.0
1.       1.25893       0.0000000000332249     0.0    0.0
1.25893       1.58489       0.0000000000418137     0.0    0.0
1.58489       1.99526       0.0000000000577199     0.0    0.0
1.99526       2.51189       0.000000000083391     0.0    0.0
2.51189       3.16228       0.000000000122807     0.0    0.0
3.16228       3.98107       0.000000000182006     0.0    0.0
3.98107       5.01187       0.000000000269855     0.0    0.0
5.01187       6.30957       0.000000000399139     0.0    0.0
6.30957       7.94328       0.000000000588006     0.0    0.0
7.94328       10.       0.000000000861851     0.0    0.0
10.       12.5893       0.00000000125562     0.0    0.0
12.5893       15.8489       0.00000000181646     0.0    0.0
15.8489       19.9526       0.00000000260648     0.0    0.0
19.9526       25.1189       0.00000000370506     0.0    0.0
25.1189       31.6228       0.00000000520975     0.0    0.0
31.6228       39.8107       0.00000000723468     0.0    0.0
39.8107       50.1187       0.0000000099047     0.0    0.0
50.1187       63.0957       0.0000000133444     0.0    0.0
63.0957       79.4328       0.0000000176626     0.0    0.0
79.4328       100.       0.000000022934     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_ggHg_YHabs_3_N2LP_no_bdryt


==> Plots_Diffs/qTDist_wt_Log_AsyExp_qgHq_YHabs_0.dat <==
# BEGIN PLOT
Title=$q(\bar{q})g\to H q(\bar{q})$ (13 TeV LHC), $|Y_H|=0$
DrawOnly=  qTDist_Log_AsyExp_qgHq_YHabs_0_N0LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_0_N1LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_0_N2LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_0_N0LP_no_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_0_N1LP_no_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_0_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1	1	1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_qgHq_YHabs_0_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_qgHq_YHabs_0_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_qgHq_YHabs_0_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_qgHq_YHabs_0_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_qgHq_YHabs_0_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_qgHq_YHabs_0_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$(1/q^2_{\mathrm{T}})\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=1e-30
YMax=1e+4
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_qgHq_YHabs_0
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       200484.     0.0    0.0
0.00125893       0.00158489       126497.     0.0    0.0
0.00158489       0.00199526       79814.     0.0    0.0
0.00199526       0.00251189       50359.2     0.0    0.0
0.00251189       0.00316228       31774.5     0.0    0.0
0.00316228       0.00398107       20048.4     0.0    0.0
0.00398107       0.00501187       12649.7     0.0    0.0
0.00501187       0.00630957       7981.4     0.0    0.0
0.00630957       0.00794328       5035.92     0.0    0.0
0.00794328       0.01       3177.45     0.0    0.0
0.01       0.0125893       2004.84     0.0    0.0
0.0125893       0.0158489       1264.97     0.0    0.0
0.0158489       0.0199526       798.14     0.0    0.0
0.0199526       0.0251189       503.592     0.0    0.0
0.0251189       0.0316228       317.745     0.0    0.0
0.0316228       0.0398107       200.484     0.0    0.0
0.0398107       0.0501187       126.497     0.0    0.0
0.0501187       0.0630957       79.8139     0.0    0.0
0.0630957       0.0794328       50.3591     0.0    0.0
0.0794328       0.1       31.7744     0.0    0.0
0.1       0.125893       20.0483     0.0    0.0
0.125893       0.158489       12.6496     0.0    0.0
0.158489       0.199526       7.98134     0.0    0.0
0.199526       0.251189       5.03586     0.0    0.0
0.251189       0.316228       3.1774     0.0    0.0
0.316228       0.398107       2.00478     0.0    0.0
0.398107       0.501187       1.26491     0.0    0.0
0.501187       0.630957       0.798089     0.0    0.0
0.630957       0.794328       0.503543     0.0    0.0
0.794328       1.       0.317698     0.0    0.0
1.       1.25893       0.200438     0.0    0.0
1.25893       1.58489       0.126453     0.0    0.0
1.58489       1.99526       0.079772     0.0    0.0
1.99526       2.51189       0.050319     0.0    0.0
2.51189       3.16228       0.0317361     0.0    0.0
3.16228       3.98107       0.0200117     0.0    0.0
3.98107       5.01187       0.0126148     0.0    0.0
5.01187       6.30957       0.00794828     0.0    0.0
6.30957       7.94328       0.00500458     0.0    0.0
7.94328       10.       0.00314788     0.0    0.0
10.       12.5893       0.00197705     0.0    0.0
12.5893       15.8489       0.00123897     0.0    0.0
15.8489       19.9526       0.000773956     0.0    0.0
19.9526       25.1189       0.000481242     0.0    0.0
25.1189       31.6228       0.00029726     0.0    0.0
31.6228       39.8107       0.000181903     0.0    0.0
39.8107       50.1187       0.000109869     0.0    0.0
50.1187       63.0957       0.0000651907     0.0    0.0
63.0957       79.4328       0.0000377803     0.0    0.0
79.4328       100.       0.0000212485     0.0    0.0
# END HISTO1D qTDist_Log_QCD_qgHq_YHabs_0
# BEGIN HISTO1D qTDist_Lin_QCD_qgHq_YHabs_0
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.200438     0.0    0.0
3.       5.       0.0222389     0.0    0.0
5.       7.       0.00798621     0.0    0.0
7.       9.       0.00406096     0.0    0.0
9.       11.       0.0024465     0.0    0.0
11.       13.       0.00162984     0.0    0.0
13.       15.       0.00116055     0.0    0.0
15.       17.       0.00086642     0.0    0.0
17.       19.       0.000670087     0.0    0.0
19.       21.       0.000532614     0.0    0.0
21.       23.       0.000432673     0.0    0.0
23.       25.       0.000357783     0.0    0.0
25.       27.       0.00030025     0.0    0.0
27.       29.       0.000255119     0.0    0.0
29.       31.       0.000219085     0.0    0.0
31.       33.       0.000189873     0.0    0.0
33.       35.       0.000165876     0.0    0.0
35.       37.       0.000145934     0.0    0.0
37.       39.       0.000129191     0.0    0.0
39.       41.       0.000115007     0.0    0.0
41.       43.       0.000102891     0.0    0.0
43.       45.       0.0000924661     0.0    0.0
45.       47.       0.0000834373     0.0    0.0
47.       49.       0.0000755704     0.0    0.0
49.       51.       0.0000686782     0.0    0.0
51.       53.       0.0000626098     0.0    0.0
53.       55.       0.000057242     0.0    0.0
55.       57.       0.0000524738     0.0    0.0
57.       59.       0.0000482217     0.0    0.0
59.       61.       0.0000444161     0.0    0.0
61.       63.       0.0000409985     0.0    0.0
63.       65.       0.0000379199     0.0    0.0
65.       67.       0.0000351384     0.0    0.0
67.       69.       0.0000326185     0.0    0.0
69.       71.       0.0000303298     0.0    0.0
71.       73.       0.000028246     0.0    0.0
73.       75.       0.0000263444     0.0    0.0
75.       77.       0.0000246055     0.0    0.0
77.       79.       0.0000230121     0.0    0.0
79.       81.       0.0000215492     0.0    0.0
81.       83.       0.0000202038     0.0    0.0
83.       85.       0.0000189642     0.0    0.0
85.       87.       0.0000178203     0.0    0.0
87.       89.       0.0000167631     0.0    0.0
89.       91.       0.0000157845     0.0    0.0
91.       93.       0.0000148774     0.0    0.0
93.       95.       0.0000140355     0.0    0.0
95.       97.       0.0000132531     0.0    0.0
97.       99.       0.000012525     0.0    0.0
99.       101.       0.0000118467     0.0    0.0
101.       103.       0.0000112142     0.0    0.0
103.       105.       0.0000106235     0.0    0.0
105.       107.       0.0000100715     0.0    0.0
107.       109.       0.00000955501     0.0    0.0
109.       111.       0.00000907133     0.0    0.0
111.       113.       0.00000861793     0.0    0.0
113.       115.       0.00000819254     0.0    0.0
115.       117.       0.00000779308     0.0    0.0
117.       119.       0.00000741765     0.0    0.0
119.       121.       0.00000706452     0.0    0.0
121.       123.       0.0000067321     0.0    0.0
123.       125.       0.00000641893     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qgHq_YHabs_0
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       98.1658     0.0    0.0
0.00125893       0.00158489       60.8295     0.0    0.0
0.00158489       0.00199526       37.6811     0.0    0.0
0.00199526       0.00251189       23.3337     0.0    0.0
0.00251189       0.00316228       14.444     0.0    0.0
0.00316228       0.00398107       8.93778     0.0    0.0
0.00398107       0.00501187       5.52846     0.0    0.0
0.00501187       0.00630957       3.41825     0.0    0.0
0.00630957       0.00794328       2.11262     0.0    0.0
0.00794328       0.01       1.30512     0.0    0.0
0.01       0.0125893       0.805899     0.0    0.0
0.0125893       0.0158489       0.497398     0.0    0.0
0.0158489       0.0199526       0.30684     0.0    0.0
0.0199526       0.0251189       0.189188     0.0    0.0
0.0251189       0.0316228       0.116584     0.0    0.0
0.0316228       0.0398107       0.0718019     0.0    0.0
0.0398107       0.0501187       0.0441949     0.0    0.0
0.0501187       0.0630957       0.0271854     0.0    0.0
0.0630957       0.0794328       0.0167113     0.0    0.0
0.0794328       0.1       0.0102656     0.0    0.0
0.1       0.125893       0.00630139     0.0    0.0
0.125893       0.158489       0.00386501     0.0    0.0
0.158489       0.199526       0.00236868     0.0    0.0
0.199526       0.251189       0.00145039     0.0    0.0
0.251189       0.316228       0.000887277     0.0    0.0
0.316228       0.398107       0.000542257     0.0    0.0
0.398107       0.501187       0.000331051     0.0    0.0
0.501187       0.630957       0.000201882     0.0    0.0
0.630957       0.794328       0.000122963     0.0    0.0
0.794328       1.       0.0000747986     0.0    0.0
1.       1.25893       0.0000454367     0.0    0.0
1.25893       1.58489       0.0000275593     0.0    0.0
1.58489       1.99526       0.0000166886     0.0    0.0
1.99526       2.51189       0.000010088     0.0    0.0
2.51189       3.16228       0.00000608617     0.0    0.0
3.16228       3.98107       0.00000366403     0.0    0.0
3.98107       5.01187       0.00000220064     0.0    0.0
5.01187       6.30957       0.00000131824     0.0    0.0
6.30957       7.94328       0.000000787325     0.0    0.0
7.94328       10.       0.00000046865     0.0    0.0
10.       12.5893       0.000000277876     0.0    0.0
12.5893       15.8489       0.00000016401     0.0    0.0
15.8489       19.9526       0.0000000962764     0.0    0.0
19.9526       25.1189       0.000000056141     0.0    0.0
25.1189       31.6228       0.0000000324673     0.0    0.0
31.6228       39.8107       0.0000000185805     0.0    0.0
39.8107       50.1187       0.0000000104911     0.0    0.0
50.1187       63.0957       0.00000000582163     0.0    0.0
63.0957       79.4328       0.00000000315968     0.0    0.0
79.4328       100.       0.00000000166825     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000244889     0.0    0.0
0.00125893       0.00158489       0.00000000240643     0.0    0.0
0.00158489       0.00199526       0.00000000236396     0.0    0.0
0.00199526       0.00251189       0.0000000023215     0.0    0.0
0.00251189       0.00316228       0.00000000227903     0.0    0.0
0.00316228       0.00398107       0.00000000223657     0.0    0.0
0.00398107       0.00501187       0.00000000219411     0.0    0.0
0.00501187       0.00630957       0.00000000215164     0.0    0.0
0.00630957       0.00794328       0.00000000210918     0.0    0.0
0.00794328       0.01       0.00000000206672     0.0    0.0
0.01       0.0125893       0.00000000202425     0.0    0.0
0.0125893       0.0158489       0.00000000198179     0.0    0.0
0.0158489       0.0199526       0.00000000193933     0.0    0.0
0.0199526       0.0251189       0.00000000189686     0.0    0.0
0.0251189       0.0316228       0.0000000018544     0.0    0.0
0.0316228       0.0398107       0.00000000181194     0.0    0.0
0.0398107       0.0501187       0.00000000176947     0.0    0.0
0.0501187       0.0630957       0.00000000172701     0.0    0.0
0.0630957       0.0794328       0.00000000168454     0.0    0.0
0.0794328       0.1       0.00000000164208     0.0    0.0
0.1       0.125893       0.00000000159962     0.0    0.0
0.125893       0.158489       0.00000000155715     0.0    0.0
0.158489       0.199526       0.00000000151469     0.0    0.0
0.199526       0.251189       0.00000000147222     0.0    0.0
0.251189       0.316228       0.00000000142975     0.0    0.0
0.316228       0.398107       0.00000000138728     0.0    0.0
0.398107       0.501187       0.00000000134481     0.0    0.0
0.501187       0.630957       0.00000000130234     0.0    0.0
0.630957       0.794328       0.00000000125985     0.0    0.0
0.794328       1.       0.00000000121736     0.0    0.0
1.       1.25893       0.00000000117485     0.0    0.0
1.25893       1.58489       0.00000000113232     0.0    0.0
1.58489       1.99526       0.00000000108975     0.0    0.0
1.99526       2.51189       0.00000000104713     0.0    0.0
2.51189       3.16228       0.00000000100443     0.0    0.0
3.16228       3.98107       0.000000000961613     0.0    0.0
3.98107       5.01187       0.000000000918628     0.0    0.0
5.01187       6.30957       0.000000000875394     0.0    0.0
6.30957       7.94328       0.000000000831798     0.0    0.0
7.94328       10.       0.00000000078768     0.0    0.0
10.       12.5893       0.000000000742818     0.0    0.0
12.5893       15.8489       0.000000000696911     0.0    0.0
15.8489       19.9526       0.00000000064956     0.0    0.0
19.9526       25.1189       0.000000000600263     0.0    0.0
25.1189       31.6228       0.000000000548427     0.0    0.0
31.6228       39.8107       0.000000000493434     0.0    0.0
39.8107       50.1187       0.000000000434792     0.0    0.0
50.1187       63.0957       0.000000000372408     0.0    0.0
63.0957       79.4328       0.000000000307001     0.0    0.0
79.4328       100.       0.000000000240514     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000314526     0.0    0.0
0.00125893       0.00158489       0.00000000000000000048902     0.0    0.0
0.00158489       0.00199526       0.000000000000000000760036     0.0    0.0
0.00199526       0.00251189       0.00000000000000000118079     0.0    0.0
0.00251189       0.00316228       0.00000000000000000183372     0.0    0.0
0.00316228       0.00398107       0.0000000000000000028465     0.0    0.0
0.00398107       0.00501187       0.0000000000000000044167     0.0    0.0
0.00501187       0.00630957       0.00000000000000000684991     0.0    0.0
0.00630957       0.00794328       0.0000000000000000106185     0.0    0.0
0.00794328       0.01       0.0000000000000000164522     0.0    0.0
0.01       0.0125893       0.0000000000000000254774     0.0    0.0
0.0125893       0.0158489       0.000000000000000039432     0.0    0.0
0.0158489       0.0199526       0.0000000000000000609946     0.0    0.0
0.0199526       0.0251189       0.0000000000000000942911     0.0    0.0
0.0251189       0.0316228       0.000000000000000145671     0.0    0.0
0.0316228       0.0398107       0.000000000000000224898     0.0    0.0
0.0398107       0.0501187       0.000000000000000346969     0.0    0.0
0.0501187       0.0630957       0.0000000000000005349     0.0    0.0
0.0630957       0.0794328       0.000000000000000823972     0.0    0.0
0.0794328       0.1       0.00000000000000126821     0.0    0.0
0.1       0.125893       0.00000000000000195022     0.0    0.0
0.125893       0.158489       0.00000000000000299619     0.0    0.0
0.158489       0.199526       0.00000000000000459855     0.0    0.0
0.199526       0.251189       0.00000000000000705033     0.0    0.0
0.251189       0.316228       0.000000000000010797     0.0    0.0
0.316228       0.398107       0.0000000000000165146     0.0    0.0
0.398107       0.501187       0.0000000000000252267     0.0    0.0
0.501187       0.630957       0.0000000000000384807     0.0    0.0
0.630957       0.794328       0.0000000000000586088     0.0    0.0
0.794328       1.       0.000000000000089118     0.0    0.0
1.       1.25893       0.000000000000135266     0.0    0.0
1.25893       1.58489       0.000000000000204909     0.0    0.0
1.58489       1.99526       0.000000000000309741     0.0    0.0
1.99526       2.51189       0.0000000000004671     0.0    0.0
2.51189       3.16228       0.00000000000070256     0.0    0.0
3.16228       3.98107       0.00000000000105363     0.0    0.0
3.98107       5.01187       0.00000000000157495     0.0    0.0
5.01187       6.30957       0.00000000000234548     0.0    0.0
6.30957       7.94328       0.0000000000034782     0.0    0.0
7.94328       10.       0.00000000000513271     0.0    0.0
10.       12.5893       0.00000000000753084     0.0    0.0
12.5893       15.8489       0.0000000000109744     0.0    0.0
15.8489       19.9526       0.0000000000158615     0.0    0.0
19.9526       25.1189       0.0000000000226951     0.0    0.0
25.1189       31.6228       0.0000000000320675     0.0    0.0
31.6228       39.8107       0.000000000044597     0.0    0.0
39.8107       50.1187       0.0000000000607764     0.0    0.0
50.1187       63.0957       0.0000000000806963     0.0    0.0
63.0957       79.4328       0.00000000010364     0.0    0.0
79.4328       100.       0.000000000127663     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       98.1658     0.0    0.0
0.00125893       0.00158489       60.8295     0.0    0.0
0.00158489       0.00199526       37.6811     0.0    0.0
0.00199526       0.00251189       23.3337     0.0    0.0
0.00251189       0.00316228       14.444     0.0    0.0
0.00316228       0.00398107       8.93778     0.0    0.0
0.00398107       0.00501187       5.52846     0.0    0.0
0.00501187       0.00630957       3.41825     0.0    0.0
0.00630957       0.00794328       2.11262     0.0    0.0
0.00794328       0.01       1.30512     0.0    0.0
0.01       0.0125893       0.805899     0.0    0.0
0.0125893       0.0158489       0.497398     0.0    0.0
0.0158489       0.0199526       0.30684     0.0    0.0
0.0199526       0.0251189       0.189188     0.0    0.0
0.0251189       0.0316228       0.116584     0.0    0.0
0.0316228       0.0398107       0.0718019     0.0    0.0
0.0398107       0.0501187       0.0441949     0.0    0.0
0.0501187       0.0630957       0.0271854     0.0    0.0
0.0630957       0.0794328       0.0167113     0.0    0.0
0.0794328       0.1       0.0102656     0.0    0.0
0.1       0.125893       0.00630139     0.0    0.0
0.125893       0.158489       0.00386501     0.0    0.0
0.158489       0.199526       0.00236868     0.0    0.0
0.199526       0.251189       0.00145039     0.0    0.0
0.251189       0.316228       0.000887277     0.0    0.0
0.316228       0.398107       0.000542257     0.0    0.0
0.398107       0.501187       0.000331051     0.0    0.0
0.501187       0.630957       0.000201882     0.0    0.0
0.630957       0.794328       0.000122963     0.0    0.0
0.794328       1.       0.0000747986     0.0    0.0
1.       1.25893       0.0000454367     0.0    0.0
1.25893       1.58489       0.0000275593     0.0    0.0
1.58489       1.99526       0.0000166886     0.0    0.0
1.99526       2.51189       0.000010088     0.0    0.0
2.51189       3.16228       0.00000608617     0.0    0.0
3.16228       3.98107       0.00000366403     0.0    0.0
3.98107       5.01187       0.00000220064     0.0    0.0
5.01187       6.30957       0.00000131824     0.0    0.0
6.30957       7.94328       0.000000787325     0.0    0.0
7.94328       10.       0.00000046865     0.0    0.0
10.       12.5893       0.000000277876     0.0    0.0
12.5893       15.8489       0.00000016401     0.0    0.0
15.8489       19.9526       0.0000000962764     0.0    0.0
19.9526       25.1189       0.000000056141     0.0    0.0
25.1189       31.6228       0.0000000324673     0.0    0.0
31.6228       39.8107       0.0000000185805     0.0    0.0
39.8107       50.1187       0.0000000104911     0.0    0.0
50.1187       63.0957       0.00000000582163     0.0    0.0
63.0957       79.4328       0.00000000315968     0.0    0.0
79.4328       100.       0.00000000166825     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000464788     0.0    0.0
0.00125893       0.00158489       0.000000294123     0.0    0.0
0.00158489       0.00199526       0.000000186425     0.0    0.0
0.00199526       0.00251189       0.000000118456     0.0    0.0
0.00251189       0.00316228       0.0000000755549     0.0    0.0
0.00316228       0.00398107       0.0000000484705     0.0    0.0
0.00398107       0.00501187       0.0000000313657     0.0    0.0
0.00501187       0.00630957       0.0000000205577     0.0    0.0
0.00630957       0.00794328       0.0000000137226     0.0    0.0
0.00794328       0.01       0.0000000093943     0.0    0.0
0.01       0.0125893       0.00000000664765     0.0    0.0
0.0125893       0.0158489       0.00000000489895     0.0    0.0
0.0158489       0.0199526       0.00000000377993     0.0    0.0
0.0199526       0.0251189       0.00000000305821     0.0    0.0
0.0251189       0.0316228       0.00000000258716     0.0    0.0
0.0316228       0.0398107       0.00000000227428     0.0    0.0
0.0398107       0.0501187       0.00000000206119     0.0    0.0
0.0501187       0.0630957       0.00000000191107     0.0    0.0
0.0630957       0.0794328       0.00000000180068     0.0    0.0
0.0794328       0.1       0.00000000171536     0.0    0.0
0.1       0.125893       0.00000000164585     0.0    0.0
0.125893       0.158489       0.00000000158632     0.0    0.0
0.158489       0.199526       0.00000000153309     0.0    0.0
0.199526       0.251189       0.00000000148383     0.0    0.0
0.251189       0.316228       0.00000000143708     0.0    0.0
0.316228       0.398107       0.00000000139191     0.0    0.0
0.398107       0.501187       0.00000000134773     0.0    0.0
0.501187       0.630957       0.00000000130418     0.0    0.0
0.630957       0.794328       0.00000000126101     0.0    0.0
0.794328       1.       0.00000000121809     0.0    0.0
1.       1.25893       0.00000000117531     0.0    0.0
1.25893       1.58489       0.00000000113261     0.0    0.0
1.58489       1.99526       0.00000000108993     0.0    0.0
1.99526       2.51189       0.00000000104724     0.0    0.0
2.51189       3.16228       0.0000000010045     0.0    0.0
3.16228       3.98107       0.000000000961659     0.0    0.0
3.98107       5.01187       0.000000000918657     0.0    0.0
5.01187       6.30957       0.000000000875412     0.0    0.0
6.30957       7.94328       0.000000000831809     0.0    0.0
7.94328       10.       0.000000000787687     0.0    0.0
10.       12.5893       0.000000000742823     0.0    0.0
12.5893       15.8489       0.000000000696914     0.0    0.0
15.8489       19.9526       0.000000000649562     0.0    0.0
19.9526       25.1189       0.000000000600265     0.0    0.0
25.1189       31.6228       0.000000000548428     0.0    0.0
31.6228       39.8107       0.000000000493435     0.0    0.0
39.8107       50.1187       0.000000000434792     0.0    0.0
50.1187       63.0957       0.000000000372408     0.0    0.0
63.0957       79.4328       0.000000000307001     0.0    0.0
79.4328       100.       0.000000000240514     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000462339     0.0    0.0
0.00125893       0.00158489       0.000000291716     0.0    0.0
0.00158489       0.00199526       0.000000184061     0.0    0.0
0.00199526       0.00251189       0.000000116134     0.0    0.0
0.00251189       0.00316228       0.0000000732759     0.0    0.0
0.00316228       0.00398107       0.0000000462339     0.0    0.0
0.00398107       0.00501187       0.0000000291716     0.0    0.0
0.00501187       0.00630957       0.0000000184061     0.0    0.0
0.00630957       0.00794328       0.0000000116134     0.0    0.0
0.00794328       0.01       0.00000000732758     0.0    0.0
0.01       0.0125893       0.00000000462339     0.0    0.0
0.0125893       0.0158489       0.00000000291716     0.0    0.0
0.0158489       0.0199526       0.00000000184061     0.0    0.0
0.0199526       0.0251189       0.00000000116134     0.0    0.0
0.0251189       0.0316228       0.000000000732758     0.0    0.0
0.0316228       0.0398107       0.000000000462339     0.0    0.0
0.0398107       0.0501187       0.000000000291716     0.0    0.0
0.0501187       0.0630957       0.00000000018406     0.0    0.0
0.0630957       0.0794328       0.000000000116133     0.0    0.0
0.0794328       0.1       0.0000000000732742     0.0    0.0
0.1       0.125893       0.0000000000462316     0.0    0.0
0.125893       0.158489       0.0000000000291682     0.0    0.0
0.158489       0.199526       0.000000000018401     0.0    0.0
0.199526       0.251189       0.000000000011606     0.0    0.0
0.251189       0.316228       0.00000000000731635     0.0    0.0
0.316228       0.398107       0.00000000000460645     0.0    0.0
0.398107       0.501187       0.0000000000028915     0.0    0.0
0.501187       0.630957       0.00000000000180169     0.0    0.0
0.630957       0.794328       0.0000000000011023     0.0    0.0
0.794328       1.       0.000000000000643207     0.0    0.0
1.       1.25893       0.000000000000326639     0.0    0.0
1.25893       1.58489       0.0000000000000863738     0.0    0.0
1.58489       1.99526       0.000000000000126115     0.0    0.0
1.99526       2.51189       0.0000000000003514     0.0    0.0
2.51189       3.16228       0.000000000000629718     0.0    0.0
3.16228       3.98107       0.00000000000100783     0.0    0.0
3.98107       5.01187       0.00000000000154621     0.0    0.0
5.01187       6.30957       0.00000000000232751     0.0    0.0
6.30957       7.94328       0.00000000000346702     0.0    0.0
7.94328       10.       0.00000000000512581     0.0    0.0
10.       12.5893       0.00000000000752665     0.0    0.0
12.5893       15.8489       0.0000000000109719     0.0    0.0
15.8489       19.9526       0.0000000000158601     0.0    0.0
19.9526       25.1189       0.0000000000226943     0.0    0.0
25.1189       31.6228       0.0000000000320672     0.0    0.0
31.6228       39.8107       0.000000000044597     0.0    0.0
39.8107       50.1187       0.0000000000607766     0.0    0.0
50.1187       63.0957       0.0000000000806965     0.0    0.0
63.0957       79.4328       0.00000000010364     0.0    0.0
79.4328       100.       0.000000000127664     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_0_N2LP_no_bdryt


==> Plots_Diffs/qTDist_wt_Log_AsyExp_qgHq_YHabs_1.dat <==
# BEGIN PLOT
Title=$q(\bar{q})g\to H q(\bar{q})$ (13 TeV LHC), $|Y_H|=1$
DrawOnly=  qTDist_Log_AsyExp_qgHq_YHabs_1_N0LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_1_N1LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_1_N2LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_1_N0LP_no_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_1_N1LP_no_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_1_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1	1	1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_qgHq_YHabs_1_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_qgHq_YHabs_1_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_qgHq_YHabs_1_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_qgHq_YHabs_1_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_qgHq_YHabs_1_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_qgHq_YHabs_1_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$(1/q^2_{\mathrm{T}})\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=1e-30
YMax=1e+4
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_qgHq_YHabs_1
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       355245.     0.0    0.0
0.00125893       0.00158489       224145.     0.0    0.0
0.00158489       0.00199526       141426.     0.0    0.0
0.00199526       0.00251189       89233.6     0.0    0.0
0.00251189       0.00316228       56302.6     0.0    0.0
0.00316228       0.00398107       35524.5     0.0    0.0
0.00398107       0.00501187       22414.5     0.0    0.0
0.00501187       0.00630957       14142.6     0.0    0.0
0.00630957       0.00794328       8923.36     0.0    0.0
0.00794328       0.01       5630.26     0.0    0.0
0.01       0.0125893       3552.45     0.0    0.0
0.0125893       0.0158489       2241.45     0.0    0.0
0.0158489       0.0199526       1414.26     0.0    0.0
0.0199526       0.0251189       892.335     0.0    0.0
0.0251189       0.0316228       563.026     0.0    0.0
0.0316228       0.0398107       355.245     0.0    0.0
0.0398107       0.0501187       224.144     0.0    0.0
0.0501187       0.0630957       141.426     0.0    0.0
0.0630957       0.0794328       89.2334     0.0    0.0
0.0794328       0.1       56.3024     0.0    0.0
0.1       0.125893       35.5244     0.0    0.0
0.125893       0.158489       22.4143     0.0    0.0
0.158489       0.199526       14.1425     0.0    0.0
0.199526       0.251189       8.92325     0.0    0.0
0.251189       0.316228       5.63015     0.0    0.0
0.316228       0.398107       3.55235     0.0    0.0
0.398107       0.501187       2.24135     0.0    0.0
0.501187       0.630957       1.41416     0.0    0.0
0.630957       0.794328       0.892243     0.0    0.0
0.794328       1.       0.562937     0.0    0.0
1.       1.25893       0.35516     0.0    0.0
1.25893       1.58489       0.224062     0.0    0.0
1.58489       1.99526       0.141347     0.0    0.0
1.99526       2.51189       0.0891579     0.0    0.0
2.51189       3.16228       0.0562302     0.0    0.0
3.16228       3.98107       0.0354555     0.0    0.0
3.98107       5.01187       0.0223488     0.0    0.0
5.01187       6.30957       0.0140803     0.0    0.0
6.30957       7.94328       0.00886443     0.0    0.0
7.94328       10.       0.00557469     0.0    0.0
10.       12.5893       0.00350027     0.0    0.0
12.5893       15.8489       0.00219267     0.0    0.0
15.8489       19.9526       0.00136891     0.0    0.0
19.9526       25.1189       0.000850467     0.0    0.0
25.1189       31.6228       0.000524691     0.0    0.0
31.6228       39.8107       0.000320519     0.0    0.0
39.8107       50.1187       0.000193114     0.0    0.0
50.1187       63.0957       0.000114183     0.0    0.0
63.0957       79.4328       0.0000658483     0.0    0.0
79.4328       100.       0.0000367823     0.0    0.0
# END HISTO1D qTDist_Log_QCD_qgHq_YHabs_1
# BEGIN HISTO1D qTDist_Lin_QCD_qgHq_YHabs_1
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.35516     0.0    0.0
3.       5.       0.0394019     0.0    0.0
5.       7.       0.0141475     0.0    0.0
7.       9.       0.00719249     0.0    0.0
9.       11.       0.00433201     0.0    0.0
11.       13.       0.00288513     0.0    0.0
13.       15.       0.00205374     0.0    0.0
15.       17.       0.0015327     0.0    0.0
17.       19.       0.00118493     0.0    0.0
19.       21.       0.000941447     0.0    0.0
21.       23.       0.000764455     0.0    0.0
23.       25.       0.000631846     0.0    0.0
25.       27.       0.000529984     0.0    0.0
27.       29.       0.000450093     0.0    0.0
29.       31.       0.000386315     0.0    0.0
31.       33.       0.00033462     0.0    0.0
33.       35.       0.000292163     0.0    0.0
35.       37.       0.000256887     0.0    0.0
37.       39.       0.000227277     0.0    0.0
39.       41.       0.000202196     0.0    0.0
41.       43.       0.000180779     0.0    0.0
43.       45.       0.000162356     0.0    0.0
45.       47.       0.000146404     0.0    0.0
47.       49.       0.000132509     0.0    0.0
49.       51.       0.00012034     0.0    0.0
51.       53.       0.000109628     0.0    0.0
53.       55.       0.000100156     0.0    0.0
55.       57.       0.0000917447     0.0    0.0
57.       59.       0.0000842468     0.0    0.0
59.       61.       0.0000775385     0.0    0.0
61.       63.       0.0000715167     0.0    0.0
63.       65.       0.0000660941     0.0    0.0
65.       67.       0.0000611969     0.0    0.0
67.       69.       0.0000567622     0.0    0.0
69.       71.       0.000052736     0.0    0.0
71.       73.       0.000049072     0.0    0.0
73.       75.       0.0000457299     0.0    0.0
75.       77.       0.0000426751     0.0    0.0
77.       79.       0.0000398772     0.0    0.0
79.       81.       0.0000373099     0.0    0.0
81.       83.       0.0000349497     0.0    0.0
83.       85.       0.0000327764     0.0    0.0
85.       87.       0.0000307719     0.0    0.0
87.       89.       0.0000289202     0.0    0.0
89.       91.       0.0000272072     0.0    0.0
91.       93.       0.0000256203     0.0    0.0
93.       95.       0.0000241482     0.0    0.0
95.       97.       0.0000227809     0.0    0.0
97.       99.       0.0000215093     0.0    0.0
99.       101.       0.0000203254     0.0    0.0
101.       103.       0.0000192219     0.0    0.0
103.       105.       0.0000181922     0.0    0.0
105.       107.       0.0000172303     0.0    0.0
107.       109.       0.000016331     0.0    0.0
109.       111.       0.0000154893     0.0    0.0
111.       113.       0.0000147008     0.0    0.0
113.       115.       0.0000139615     0.0    0.0
115.       117.       0.0000132677     0.0    0.0
117.       119.       0.0000126161     0.0    0.0
119.       121.       0.0000120036     0.0    0.0
121.       123.       0.0000114274     0.0    0.0
123.       125.       0.0000108849     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qgHq_YHabs_1
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       185.746     0.0    0.0
0.00125893       0.00158489       115.093     0.0    0.0
0.00158489       0.00199526       71.2909     0.0    0.0
0.00199526       0.00251189       44.1436     0.0    0.0
0.00251189       0.00316228       27.3241     0.0    0.0
0.00316228       0.00398107       16.9068     0.0    0.0
0.00398107       0.00501187       10.457     0.0    0.0
0.00501187       0.00630957       6.46512     0.0    0.0
0.00630957       0.00794328       3.99543     0.0    0.0
0.00794328       0.01       2.46808     0.0    0.0
0.01       0.0125893       1.5239     0.0    0.0
0.0125893       0.0158489       0.940467     0.0    0.0
0.0158489       0.0199526       0.580115     0.0    0.0
0.0199526       0.0251189       0.357649     0.0    0.0
0.0251189       0.0316228       0.220375     0.0    0.0
0.0316228       0.0398107       0.135711     0.0    0.0
0.0398107       0.0501187       0.0835235     0.0    0.0
0.0501187       0.0630957       0.0513718     0.0    0.0
0.0630957       0.0794328       0.0315756     0.0    0.0
0.0794328       0.1       0.0193942     0.0    0.0
0.1       0.125893       0.0119033     0.0    0.0
0.125893       0.158489       0.00730003     0.0    0.0
0.158489       0.199526       0.00447321     0.0    0.0
0.199526       0.251189       0.00273862     0.0    0.0
0.251189       0.316228       0.00167508     0.0    0.0
0.316228       0.398107       0.00102355     0.0    0.0
0.398107       0.501187       0.000624769     0.0    0.0
0.501187       0.630957       0.000380922     0.0    0.0
0.630957       0.794328       0.000231966     0.0    0.0
0.794328       1.       0.000141073     0.0    0.0
1.       1.25893       0.0000856749     0.0    0.0
1.25893       1.58489       0.0000519518     0.0    0.0
1.58489       1.99526       0.0000314508     0.0    0.0
1.99526       2.51189       0.0000190055     0.0    0.0
2.51189       3.16228       0.0000114624     0.0    0.0
3.16228       3.98107       0.0000068981     0.0    0.0
3.98107       5.01187       0.00000414136     0.0    0.0
5.01187       6.30957       0.00000247968     0.0    0.0
6.30957       7.94328       0.00000148026     0.0    0.0
7.94328       10.       0.000000880625     0.0    0.0
10.       12.5893       0.000000521823     0.0    0.0
12.5893       15.8489       0.000000307776     0.0    0.0
15.8489       19.9526       0.000000180524     0.0    0.0
19.9526       25.1189       0.00000010517     0.0    0.0
25.1189       31.6228       0.0000000607567     0.0    0.0
31.6228       39.8107       0.0000000347265     0.0    0.0
39.8107       50.1187       0.0000000195787     0.0    0.0
50.1187       63.0957       0.0000000108455     0.0    0.0
63.0957       79.4328       0.00000000587412     0.0    0.0
79.4328       100.       0.00000000309376     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000459707     0.0    0.0
0.00125893       0.00158489       0.00000000451716     0.0    0.0
0.00158489       0.00199526       0.00000000443725     0.0    0.0
0.00199526       0.00251189       0.00000000435733     0.0    0.0
0.00251189       0.00316228       0.00000000427742     0.0    0.0
0.00316228       0.00398107       0.0000000041975     0.0    0.0
0.00398107       0.00501187       0.00000000411759     0.0    0.0
0.00501187       0.00630957       0.00000000403767     0.0    0.0
0.00630957       0.00794328       0.00000000395776     0.0    0.0
0.00794328       0.01       0.00000000387784     0.0    0.0
0.01       0.0125893       0.00000000379793     0.0    0.0
0.0125893       0.0158489       0.00000000371801     0.0    0.0
0.0158489       0.0199526       0.0000000036381     0.0    0.0
0.0199526       0.0251189       0.00000000355818     0.0    0.0
0.0251189       0.0316228       0.00000000347827     0.0    0.0
0.0316228       0.0398107       0.00000000339835     0.0    0.0
0.0398107       0.0501187       0.00000000331844     0.0    0.0
0.0501187       0.0630957       0.00000000323852     0.0    0.0
0.0630957       0.0794328       0.00000000315861     0.0    0.0
0.0794328       0.1       0.00000000307869     0.0    0.0
0.1       0.125893       0.00000000299878     0.0    0.0
0.125893       0.158489       0.00000000291886     0.0    0.0
0.158489       0.199526       0.00000000283894     0.0    0.0
0.199526       0.251189       0.00000000275902     0.0    0.0
0.251189       0.316228       0.0000000026791     0.0    0.0
0.316228       0.398107       0.00000000259918     0.0    0.0
0.398107       0.501187       0.00000000251925     0.0    0.0
0.501187       0.630957       0.00000000243931     0.0    0.0
0.630957       0.794328       0.00000000235935     0.0    0.0
0.794328       1.       0.00000000227938     0.0    0.0
1.       1.25893       0.00000000219938     0.0    0.0
1.25893       1.58489       0.00000000211933     0.0    0.0
1.58489       1.99526       0.00000000203921     0.0    0.0
1.99526       2.51189       0.000000001959     0.0    0.0
2.51189       3.16228       0.00000000187863     0.0    0.0
3.16228       3.98107       0.00000000179805     0.0    0.0
3.98107       5.01187       0.00000000171714     0.0    0.0
5.01187       6.30957       0.00000000163575     0.0    0.0
6.30957       7.94328       0.00000000155368     0.0    0.0
7.94328       10.       0.00000000147061     0.0    0.0
10.       12.5893       0.00000000138612     0.0    0.0
12.5893       15.8489       0.00000000129965     0.0    0.0
15.8489       19.9526       0.00000000121044     0.0    0.0
19.9526       25.1189       0.00000000111755     0.0    0.0
25.1189       31.6228       0.00000000101985     0.0    0.0
31.6228       39.8107       0.000000000916207     0.0    0.0
39.8107       50.1187       0.000000000805721     0.0    0.0
50.1187       63.0957       0.000000000688279     0.0    0.0
63.0957       79.4328       0.000000000565315     0.0    0.0
79.4328       100.       0.00000000044059     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000603192     0.0    0.0
0.00125893       0.00158489       0.000000000000000000937803     0.0    0.0
0.00158489       0.00199526       0.00000000000000000145748     0.0    0.0
0.00199526       0.00251189       0.00000000000000000226426     0.0    0.0
0.00251189       0.00316228       0.00000000000000000351618     0.0    0.0
0.00316228       0.00398107       0.00000000000000000545799     0.0    0.0
0.00398107       0.00501187       0.0000000000000000084684     0.0    0.0
0.00501187       0.00630957       0.0000000000000000131332     0.0    0.0
0.00630957       0.00794328       0.0000000000000000203577     0.0    0.0
0.00794328       0.01       0.0000000000000000315405     0.0    0.0
0.01       0.0125893       0.0000000000000000488405     0.0    0.0
0.0125893       0.0158489       0.0000000000000000755877     0.0    0.0
0.0158489       0.0199526       0.000000000000000116915     0.0    0.0
0.0199526       0.0251189       0.000000000000000180728     0.0    0.0
0.0251189       0.0316228       0.000000000000000279192     0.0    0.0
0.0316228       0.0398107       0.000000000000000431011     0.0    0.0
0.0398107       0.0501187       0.000000000000000664914     0.0    0.0
0.0501187       0.0630957       0.00000000000000102498     0.0    0.0
0.0630957       0.0794328       0.00000000000000157879     0.0    0.0
0.0794328       0.1       0.00000000000000242979     0.0    0.0
0.1       0.125893       0.00000000000000373617     0.0    0.0
0.125893       0.158489       0.0000000000000057395     0.0    0.0
0.158489       0.199526       0.00000000000000880816     0.0    0.0
0.199526       0.251189       0.000000000000013503     0.0    0.0
0.251189       0.316228       0.0000000000000206766     0.0    0.0
0.316228       0.398107       0.0000000000000316222     0.0    0.0
0.398107       0.501187       0.0000000000000482985     0.0    0.0
0.501187       0.630957       0.0000000000000736645     0.0    0.0
0.630957       0.794328       0.00000000000011218     0.0    0.0
0.794328       1.       0.00000000000017055     0.0    0.0
1.       1.25893       0.000000000000258822     0.0    0.0
1.25893       1.58489       0.000000000000392006     0.0    0.0
1.58489       1.99526       0.000000000000592439     0.0    0.0
1.99526       2.51189       0.000000000000893219     0.0    0.0
2.51189       3.16228       0.00000000000134315     0.0    0.0
3.16228       3.98107       0.00000000000201377     0.0    0.0
3.98107       5.01187       0.00000000000300923     0.0    0.0
5.01187       6.30957       0.00000000000447993     0.0    0.0
6.30957       7.94328       0.00000000000664086     0.0    0.0
7.94328       10.       0.00000000000979539     0.0    0.0
10.       12.5893       0.0000000000143647     0.0    0.0
12.5893       15.8489       0.0000000000209206     0.0    0.0
15.8489       19.9526       0.0000000000302161     0.0    0.0
19.9526       25.1189       0.0000000000431988     0.0    0.0
25.1189       31.6228       0.0000000000609798     0.0    0.0
31.6228       39.8107       0.000000000084708     0.0    0.0
39.8107       50.1187       0.000000000115279     0.0    0.0
50.1187       63.0957       0.000000000152806     0.0    0.0
63.0957       79.4328       0.000000000195856     0.0    0.0
79.4328       100.       0.000000000240667     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       185.746     0.0    0.0
0.00125893       0.00158489       115.093     0.0    0.0
0.00158489       0.00199526       71.2909     0.0    0.0
0.00199526       0.00251189       44.1436     0.0    0.0
0.00251189       0.00316228       27.3241     0.0    0.0
0.00316228       0.00398107       16.9068     0.0    0.0
0.00398107       0.00501187       10.457     0.0    0.0
0.00501187       0.00630957       6.46512     0.0    0.0
0.00630957       0.00794328       3.99543     0.0    0.0
0.00794328       0.01       2.46808     0.0    0.0
0.01       0.0125893       1.5239     0.0    0.0
0.0125893       0.0158489       0.940467     0.0    0.0
0.0158489       0.0199526       0.580115     0.0    0.0
0.0199526       0.0251189       0.357649     0.0    0.0
0.0251189       0.0316228       0.220375     0.0    0.0
0.0316228       0.0398107       0.135711     0.0    0.0
0.0398107       0.0501187       0.0835235     0.0    0.0
0.0501187       0.0630957       0.0513718     0.0    0.0
0.0630957       0.0794328       0.0315756     0.0    0.0
0.0794328       0.1       0.0193942     0.0    0.0
0.1       0.125893       0.0119033     0.0    0.0
0.125893       0.158489       0.00730003     0.0    0.0
0.158489       0.199526       0.00447321     0.0    0.0
0.199526       0.251189       0.00273862     0.0    0.0
0.251189       0.316228       0.00167508     0.0    0.0
0.316228       0.398107       0.00102355     0.0    0.0
0.398107       0.501187       0.000624769     0.0    0.0
0.501187       0.630957       0.000380922     0.0    0.0
0.630957       0.794328       0.000231966     0.0    0.0
0.794328       1.       0.000141073     0.0    0.0
1.       1.25893       0.0000856749     0.0    0.0
1.25893       1.58489       0.0000519518     0.0    0.0
1.58489       1.99526       0.0000314508     0.0    0.0
1.99526       2.51189       0.0000190055     0.0    0.0
2.51189       3.16228       0.0000114624     0.0    0.0
3.16228       3.98107       0.0000068981     0.0    0.0
3.98107       5.01187       0.00000414136     0.0    0.0
5.01187       6.30957       0.00000247968     0.0    0.0
6.30957       7.94328       0.00000148026     0.0    0.0
7.94328       10.       0.000000880625     0.0    0.0
10.       12.5893       0.000000521823     0.0    0.0
12.5893       15.8489       0.000000307776     0.0    0.0
15.8489       19.9526       0.000000180524     0.0    0.0
19.9526       25.1189       0.00000010517     0.0    0.0
25.1189       31.6228       0.0000000607567     0.0    0.0
31.6228       39.8107       0.0000000347265     0.0    0.0
39.8107       50.1187       0.0000000195787     0.0    0.0
50.1187       63.0957       0.0000000108455     0.0    0.0
63.0957       79.4328       0.00000000587412     0.0    0.0
79.4328       100.       0.00000000309376     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000240642     0.0    0.0
0.00125893       0.00158489       0.00000151997     0.0    0.0
0.00158489       0.00199526       0.000000960622     0.0    0.0
0.00199526       0.00251189       0.000000607669     0.0    0.0
0.00251189       0.00316228       0.000000384941     0.0    0.0
0.00316228       0.00398107       0.00000024438     0.0    0.0
0.00398107       0.00501187       0.000000155663     0.0    0.0
0.00501187       0.00630957       0.0000000996561     0.0    0.0
0.00630957       0.00794328       0.0000000642889     0.0    0.0
0.00794328       0.01       0.0000000419442     0.0    0.0
0.01       0.0125893       0.0000000278162     0.0    0.0
0.0125893       0.0158489       0.0000000188725     0.0    0.0
0.0158489       0.0199526       0.0000000131999     0.0    0.0
0.0199526       0.0251189       0.0000000095913     0.0    0.0
0.0251189       0.0316228       0.00000000728491     0.0    0.0
0.0316228       0.0398107       0.00000000580018     0.0    0.0
0.0398107       0.0501187       0.00000000483389     0.0    0.0
0.0501187       0.0630957       0.00000000419471     0.0    0.0
0.0630957       0.0794328       0.00000000376192     0.0    0.0
0.0794328       0.1       0.00000000345936     0.0    0.0
0.1       0.125893       0.00000000323896     0.0    0.0
0.125893       0.158489       0.00000000307041     0.0    0.0
0.158489       0.199526       0.00000000293456     0.0    0.0
0.199526       0.251189       0.00000000281936     0.0    0.0
0.251189       0.316228       0.00000000271717     0.0    0.0
0.316228       0.398107       0.00000000262319     0.0    0.0
0.398107       0.501187       0.0000000025344     0.0    0.0
0.501187       0.630957       0.00000000244887     0.0    0.0
0.630957       0.794328       0.00000000236539     0.0    0.0
0.794328       1.       0.00000000228319     0.0    0.0
1.       1.25893       0.00000000220178     0.0    0.0
1.25893       1.58489       0.00000000212084     0.0    0.0
1.58489       1.99526       0.00000000204017     0.0    0.0
1.99526       2.51189       0.0000000019596     0.0    0.0
2.51189       3.16228       0.00000000187901     0.0    0.0
3.16228       3.98107       0.00000000179829     0.0    0.0
3.98107       5.01187       0.00000000171729     0.0    0.0
5.01187       6.30957       0.00000000163585     0.0    0.0
6.30957       7.94328       0.00000000155374     0.0    0.0
7.94328       10.       0.00000000147065     0.0    0.0
10.       12.5893       0.00000000138615     0.0    0.0
12.5893       15.8489       0.00000000129967     0.0    0.0
15.8489       19.9526       0.00000000121045     0.0    0.0
19.9526       25.1189       0.00000000111755     0.0    0.0
25.1189       31.6228       0.00000000101985     0.0    0.0
31.6228       39.8107       0.000000000916209     0.0    0.0
39.8107       50.1187       0.000000000805723     0.0    0.0
50.1187       63.0957       0.00000000068828     0.0    0.0
63.0957       79.4328       0.000000000565316     0.0    0.0
79.4328       100.       0.00000000044059     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000240183     0.0    0.0
0.00125893       0.00158489       0.00000151545     0.0    0.0
0.00158489       0.00199526       0.000000956184     0.0    0.0
0.00199526       0.00251189       0.000000603312     0.0    0.0
0.00251189       0.00316228       0.000000380664     0.0    0.0
0.00316228       0.00398107       0.000000240183     0.0    0.0
0.00398107       0.00501187       0.000000151545     0.0    0.0
0.00501187       0.00630957       0.0000000956184     0.0    0.0
0.00630957       0.00794328       0.0000000603312     0.0    0.0
0.00794328       0.01       0.0000000380664     0.0    0.0
0.01       0.0125893       0.0000000240183     0.0    0.0
0.0125893       0.0158489       0.0000000151545     0.0    0.0
0.0158489       0.0199526       0.00000000956184     0.0    0.0
0.0199526       0.0251189       0.00000000603311     0.0    0.0
0.0251189       0.0316228       0.00000000380663     0.0    0.0
0.0316228       0.0398107       0.00000000240182     0.0    0.0
0.0398107       0.0501187       0.00000000151544     0.0    0.0
0.0501187       0.0630957       0.000000000956178     0.0    0.0
0.0630957       0.0794328       0.000000000603304     0.0    0.0
0.0794328       0.1       0.000000000380656     0.0    0.0
0.1       0.125893       0.000000000240173     0.0    0.0
0.125893       0.158489       0.000000000151533     0.0    0.0
0.158489       0.199526       0.0000000000956038     0.0    0.0
0.199526       0.251189       0.0000000000603119     0.0    0.0
0.251189       0.316228       0.0000000000380399     0.0    0.0
0.316228       0.398107       0.0000000000239808     0.0    0.0
0.398107       0.501187       0.0000000000151004     0.0    0.0
0.501187       0.630957       0.00000000000948238     0.0    0.0
0.630957       0.794328       0.00000000000591514     0.0    0.0
0.794328       1.       0.00000000000363029     0.0    0.0
1.       1.25893       0.00000000000213721     0.0    0.0
1.25893       1.58489       0.00000000000111765     0.0    0.0
1.58489       1.99526       0.000000000000357947     0.0    0.0
1.99526       2.51189       0.000000000000295706     0.0    0.0
2.51189       3.16228       0.000000000000968283     0.0    0.0
3.16228       3.98107       0.00000000000177938     0.0    0.0
3.98107       5.01187       0.00000000000286348     0.0    0.0
5.01187       6.30957       0.00000000000439011     0.0    0.0
6.30957       7.94328       0.00000000000658632     0.0    0.0
7.94328       10.       0.00000000000976313     0.0    0.0
10.       12.5893       0.0000000000143465     0.0    0.0
12.5893       15.8489       0.0000000000209113     0.0    0.0
15.8489       19.9526       0.0000000000302123     0.0    0.0
19.9526       25.1189       0.0000000000431986     0.0    0.0
25.1189       31.6228       0.0000000000609818     0.0    0.0
31.6228       39.8107       0.0000000000847114     0.0    0.0
39.8107       50.1187       0.000000000115283     0.0    0.0
50.1187       63.0957       0.000000000152811     0.0    0.0
63.0957       79.4328       0.000000000195861     0.0    0.0
79.4328       100.       0.000000000240672     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_1_N2LP_no_bdryt


==> Plots_Diffs/qTDist_wt_Log_AsyExp_qgHq_YHabs_2.dat <==
# BEGIN PLOT
Title=$q(\bar{q})g\to H q(\bar{q})$ (13 TeV LHC), $|Y_H|=2$
DrawOnly=  qTDist_Log_AsyExp_qgHq_YHabs_2_N0LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_2_N1LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_2_N2LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_2_N0LP_no_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_2_N1LP_no_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_2_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1	1	1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_qgHq_YHabs_2_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_qgHq_YHabs_2_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_qgHq_YHabs_2_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_qgHq_YHabs_2_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_qgHq_YHabs_2_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_qgHq_YHabs_2_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$(1/q^2_{\mathrm{T}})\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=1e-30
YMax=1e+4
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_qgHq_YHabs_2
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       232686.     0.0    0.0
0.00125893       0.00158489       146815.     0.0    0.0
0.00158489       0.00199526       92634.1     0.0    0.0
0.00199526       0.00251189       58448.2     0.0    0.0
0.00251189       0.00316228       36878.3     0.0    0.0
0.00316228       0.00398107       23268.6     0.0    0.0
0.00398107       0.00501187       14681.5     0.0    0.0
0.00501187       0.00630957       9263.41     0.0    0.0
0.00630957       0.00794328       5844.82     0.0    0.0
0.00794328       0.01       3687.83     0.0    0.0
0.01       0.0125893       2326.86     0.0    0.0
0.0125893       0.0158489       1468.15     0.0    0.0
0.0158489       0.0199526       926.341     0.0    0.0
0.0199526       0.0251189       584.482     0.0    0.0
0.0251189       0.0316228       368.783     0.0    0.0
0.0316228       0.0398107       232.686     0.0    0.0
0.0398107       0.0501187       146.815     0.0    0.0
0.0501187       0.0630957       92.634     0.0    0.0
0.0630957       0.0794328       58.4481     0.0    0.0
0.0794328       0.1       36.8782     0.0    0.0
0.1       0.125893       23.2685     0.0    0.0
0.125893       0.158489       14.6814     0.0    0.0
0.158489       0.199526       9.26332     0.0    0.0
0.199526       0.251189       5.84473     0.0    0.0
0.251189       0.316228       3.68775     0.0    0.0
0.316228       0.398107       2.32678     0.0    0.0
0.398107       0.501187       1.46807     0.0    0.0
0.501187       0.630957       0.926263     0.0    0.0
0.630957       0.794328       0.584407     0.0    0.0
0.794328       1.       0.368711     0.0    0.0
1.       1.25893       0.232617     0.0    0.0
1.25893       1.58489       0.146748     0.0    0.0
1.58489       1.99526       0.0925702     0.0    0.0
1.99526       2.51189       0.058387     0.0    0.0
2.51189       3.16228       0.0368199     0.0    0.0
3.16228       3.98107       0.023213     0.0    0.0
3.98107       5.01187       0.0146287     0.0    0.0
5.01187       6.30957       0.00921337     0.0    0.0
6.30957       7.94328       0.00579757     0.0    0.0
7.94328       10.       0.00364338     0.0    0.0
10.       12.5893       0.00228522     0.0    0.0
12.5893       15.8489       0.00142933     0.0    0.0
15.8489       19.9526       0.000890367     0.0    0.0
19.9526       25.1189       0.000551387     0.0    0.0
25.1189       31.6228       0.000338609     0.0    0.0
31.6228       39.8107       0.000205487     0.0    0.0
39.8107       50.1187       0.000122652     0.0    0.0
50.1187       63.0957       0.0000715646     0.0    0.0
63.0957       79.4328       0.0000405081     0.0    0.0
79.4328       100.       0.0000220465     0.0    0.0
# END HISTO1D qTDist_Log_QCD_qgHq_YHabs_2
# BEGIN HISTO1D qTDist_Lin_QCD_qgHq_YHabs_2
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.232617     0.0    0.0
3.       5.       0.0257978     0.0    0.0
5.       7.       0.00925739     0.0    0.0
7.       9.       0.00470271     0.0    0.0
9.       11.       0.00282974     0.0    0.0
11.       13.       0.00188255     0.0    0.0
13.       15.       0.00133842     0.0    0.0
15.       17.       0.000997504     0.0    0.0
17.       19.       0.000770042     0.0    0.0
19.       21.       0.000610851     0.0    0.0
21.       23.       0.000495183     0.0    0.0
23.       25.       0.000408563     0.0    0.0
25.       27.       0.000342064     0.0    0.0
27.       29.       0.000289939     0.0    0.0
29.       31.       0.000248354     0.0    0.0
31.       33.       0.000214671     0.0    0.0
33.       35.       0.000187028     0.0    0.0
35.       37.       0.000164079     0.0    0.0
37.       39.       0.000144832     0.0    0.0
39.       41.       0.000128545     0.0    0.0
41.       43.       0.00011465     0.0    0.0
43.       45.       0.00010271     0.0    0.0
45.       47.       0.0000923832     0.0    0.0
47.       49.       0.0000833977     0.0    0.0
49.       51.       0.0000755373     0.0    0.0
51.       53.       0.000068627     0.0    0.0
53.       55.       0.0000625245     0.0    0.0
55.       57.       0.0000571128     0.0    0.0
57.       59.       0.0000522953     0.0    0.0
59.       61.       0.0000479914     0.0    0.0
61.       63.       0.0000441337     0.0    0.0
63.       65.       0.0000406652     0.0    0.0
65.       67.       0.0000375379     0.0    0.0
67.       69.       0.0000347104     0.0    0.0
69.       71.       0.0000321478     0.0    0.0
71.       73.       0.0000298197     0.0    0.0
73.       75.       0.0000277     0.0    0.0
75.       77.       0.0000257661     0.0    0.0
77.       79.       0.0000239981     0.0    0.0
79.       81.       0.0000223788     0.0    0.0
81.       83.       0.0000208932     0.0    0.0
83.       85.       0.0000195279     0.0    0.0
85.       87.       0.0000182712     0.0    0.0
87.       89.       0.0000171127     0.0    0.0
89.       91.       0.0000160433     0.0    0.0
91.       93.       0.0000150547     0.0    0.0
93.       95.       0.0000141396     0.0    0.0
95.       97.       0.0000132916     0.0    0.0
97.       99.       0.0000125047     0.0    0.0
99.       101.       0.0000117738     0.0    0.0
101.       103.       0.000011094     0.0    0.0
103.       105.       0.0000104613     0.0    0.0
105.       107.       0.00000987164     0.0    0.0
107.       109.       0.00000932165     0.0    0.0
109.       111.       0.00000880817     0.0    0.0
111.       113.       0.00000832835     0.0    0.0
113.       115.       0.00000787959     0.0    0.0
115.       117.       0.00000745952     0.0    0.0
117.       119.       0.000007066     0.0    0.0
119.       121.       0.00000669706     0.0    0.0
121.       123.       0.0000063509     0.0    0.0
123.       125.       0.00000602587     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qgHq_YHabs_2
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       152.677     0.0    0.0
0.00125893       0.00158489       94.5829     0.0    0.0
0.00158489       0.00199526       58.5737     0.0    0.0
0.00199526       0.00251189       36.261     0.0    0.0
0.00251189       0.00316228       22.4396     0.0    0.0
0.00316228       0.00398107       13.8811     0.0    0.0
0.00398107       0.00501187       8.58343     0.0    0.0
0.00501187       0.00630957       5.30538     0.0    0.0
0.00630957       0.00794328       3.27781     0.0    0.0
0.00794328       0.01       2.02421     0.0    0.0
0.01       0.0125893       1.24946     0.0    0.0
0.0125893       0.0158489       0.770857     0.0    0.0
0.0158489       0.0199526       0.475338     0.0    0.0
0.0199526       0.0251189       0.292952     0.0    0.0
0.0251189       0.0316228       0.180445     0.0    0.0
0.0316228       0.0398107       0.11108     0.0    0.0
0.0398107       0.0501187       0.0683371     0.0    0.0
0.0501187       0.0630957       0.0420138     0.0    0.0
0.0630957       0.0794328       0.0258123     0.0    0.0
0.0794328       0.1       0.015847     0.0    0.0
0.1       0.125893       0.00972145     0.0    0.0
0.125893       0.158489       0.00595885     0.0    0.0
0.158489       0.199526       0.00364938     0.0    0.0
0.199526       0.251189       0.00223294     0.0    0.0
0.251189       0.316228       0.00136494     0.0    0.0
0.316228       0.398107       0.000833488     0.0    0.0
0.398107       0.501187       0.000508397     0.0    0.0
0.501187       0.630957       0.000309736     0.0    0.0
0.630957       0.794328       0.000188464     0.0    0.0
0.794328       1.       0.000114517     0.0    0.0
1.       1.25893       0.0000694817     0.0    0.0
1.25893       1.58489       0.0000420897     0.0    0.0
1.58489       1.99526       0.0000254523     0.0    0.0
1.99526       2.51189       0.0000153622     0.0    0.0
2.51189       3.16228       0.00000925289     0.0    0.0
3.16228       3.98107       0.00000556039     0.0    0.0
3.98107       5.01187       0.00000333295     0.0    0.0
5.01187       6.30957       0.00000199212     0.0    0.0
6.30957       7.94328       0.00000118689     0.0    0.0
7.94328       10.       0.00000070455     0.0    0.0
10.       12.5893       0.00000041646     0.0    0.0
12.5893       15.8489       0.000000244948     0.0    0.0
15.8489       19.9526       0.000000143216     0.0    0.0
19.9526       25.1189       0.0000000831313     0.0    0.0
25.1189       31.6228       0.0000000478222     0.0    0.0
31.6228       39.8107       0.0000000271992     0.0    0.0
39.8107       50.1187       0.0000000152463     0.0    0.0
50.1187       63.0957       0.00000000838793     0.0    0.0
63.0957       79.4328       0.00000000450634     0.0    0.0
79.4328       100.       0.00000000235069     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000361524     0.0    0.0
0.00125893       0.00158489       0.00000000355172     0.0    0.0
0.00158489       0.00199526       0.00000000348821     0.0    0.0
0.00199526       0.00251189       0.0000000034247     0.0    0.0
0.00251189       0.00316228       0.00000000336119     0.0    0.0
0.00316228       0.00398107       0.00000000329767     0.0    0.0
0.00398107       0.00501187       0.00000000323416     0.0    0.0
0.00501187       0.00630957       0.00000000317065     0.0    0.0
0.00630957       0.00794328       0.00000000310714     0.0    0.0
0.00794328       0.01       0.00000000304363     0.0    0.0
0.01       0.0125893       0.00000000298011     0.0    0.0
0.0125893       0.0158489       0.0000000029166     0.0    0.0
0.0158489       0.0199526       0.00000000285309     0.0    0.0
0.0199526       0.0251189       0.00000000278958     0.0    0.0
0.0251189       0.0316228       0.00000000272606     0.0    0.0
0.0316228       0.0398107       0.00000000266255     0.0    0.0
0.0398107       0.0501187       0.00000000259904     0.0    0.0
0.0501187       0.0630957       0.00000000253553     0.0    0.0
0.0630957       0.0794328       0.00000000247201     0.0    0.0
0.0794328       0.1       0.0000000024085     0.0    0.0
0.1       0.125893       0.00000000234499     0.0    0.0
0.125893       0.158489       0.00000000228147     0.0    0.0
0.158489       0.199526       0.00000000221796     0.0    0.0
0.199526       0.251189       0.00000000215444     0.0    0.0
0.251189       0.316228       0.00000000209092     0.0    0.0
0.316228       0.398107       0.0000000020274     0.0    0.0
0.398107       0.501187       0.00000000196387     0.0    0.0
0.501187       0.630957       0.00000000190034     0.0    0.0
0.630957       0.794328       0.0000000018368     0.0    0.0
0.794328       1.       0.00000000177323     0.0    0.0
1.       1.25893       0.00000000170965     0.0    0.0
1.25893       1.58489       0.00000000164602     0.0    0.0
1.58489       1.99526       0.00000000158234     0.0    0.0
1.99526       2.51189       0.00000000151857     0.0    0.0
2.51189       3.16228       0.00000000145468     0.0    0.0
3.16228       3.98107       0.0000000013906     0.0    0.0
3.98107       5.01187       0.00000000132625     0.0    0.0
5.01187       6.30957       0.00000000126151     0.0    0.0
6.30957       7.94328       0.00000000119618     0.0    0.0
7.94328       10.       0.00000000113004     0.0    0.0
10.       12.5893       0.00000000106272     0.0    0.0
12.5893       15.8489       0.000000000993757     0.0    0.0
15.8489       19.9526       0.000000000922553     0.0    0.0
19.9526       25.1189       0.000000000848349     0.0    0.0
25.1189       31.6228       0.000000000770278     0.0    0.0
31.6228       39.8107       0.000000000687478     0.0    0.0
39.8107       50.1187       0.000000000599342     0.0    0.0
50.1187       63.0957       0.000000000505965     0.0    0.0
63.0957       79.4328       0.000000000408755     0.0    0.0
79.4328       100.       0.000000000311016     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000516371     0.0    0.0
0.00125893       0.00158489       0.00000000000000000080271     0.0    0.0
0.00158489       0.00199526       0.00000000000000000124736     0.0    0.0
0.00199526       0.00251189       0.00000000000000000193753     0.0    0.0
0.00251189       0.00316228       0.00000000000000000300835     0.0    0.0
0.00316228       0.00398107       0.00000000000000000466896     0.0    0.0
0.00398107       0.00501187       0.00000000000000000724298     0.0    0.0
0.00501187       0.00630957       0.0000000000000000112308     0.0    0.0
0.00630957       0.00794328       0.0000000000000000174057     0.0    0.0
0.00794328       0.01       0.0000000000000000269618     0.0    0.0
0.01       0.0125893       0.0000000000000000417421     0.0    0.0
0.0125893       0.0158489       0.0000000000000000645885     0.0    0.0
0.0158489       0.0199526       0.0000000000000000998804     0.0    0.0
0.0199526       0.0251189       0.00000000000000015436     0.0    0.0
0.0251189       0.0316228       0.000000000000000238402     0.0    0.0
0.0316228       0.0398107       0.000000000000000367946     0.0    0.0
0.0398107       0.0501187       0.000000000000000567473     0.0    0.0
0.0501187       0.0630957       0.000000000000000874528     0.0    0.0
0.0630957       0.0794328       0.00000000000000134664     0.0    0.0
0.0794328       0.1       0.00000000000000207185     0.0    0.0
0.1       0.125893       0.00000000000000318471     0.0    0.0
0.125893       0.158489       0.0000000000000048906     0.0    0.0
0.158489       0.199526       0.00000000000000750252     0.0    0.0
0.199526       0.251189       0.0000000000000114968     0.0    0.0
0.251189       0.316228       0.0000000000000175968     0.0    0.0
0.316228       0.398107       0.0000000000000268995     0.0    0.0
0.398107       0.501187       0.0000000000000410645     0.0    0.0
0.501187       0.630957       0.0000000000000625972     0.0    0.0
0.630957       0.794328       0.0000000000000952703     0.0    0.0
0.794328       1.       0.000000000000144749     0.0    0.0
1.       1.25893       0.000000000000219515     0.0    0.0
1.25893       1.58489       0.00000000000033222     0.0    0.0
1.58489       1.99526       0.000000000000501666     0.0    0.0
1.99526       2.51189       0.000000000000755666     0.0    0.0
2.51189       3.16228       0.00000000000113515     0.0    0.0
3.16228       3.98107       0.00000000000169999     0.0    0.0
3.98107       5.01187       0.00000000000253713     0.0    0.0
5.01187       6.30957       0.00000000000377171     0.0    0.0
6.30957       7.94328       0.00000000000558199     0.0    0.0
7.94328       10.       0.00000000000821838     0.0    0.0
10.       12.5893       0.0000000000120266     0.0    0.0
12.5893       15.8489       0.0000000000174725     0.0    0.0
15.8489       19.9526       0.0000000000251641     0.0    0.0
19.9526       25.1189       0.0000000000358559     0.0    0.0
25.1189       31.6228       0.0000000000504146     0.0    0.0
31.6228       39.8107       0.0000000000697028     0.0    0.0
39.8107       50.1187       0.0000000000943261     0.0    0.0
50.1187       63.0957       0.000000000124191     0.0    0.0
63.0957       79.4328       0.000000000157888     0.0    0.0
79.4328       100.       0.000000000192115     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       152.677     0.0    0.0
0.00125893       0.00158489       94.5829     0.0    0.0
0.00158489       0.00199526       58.5737     0.0    0.0
0.00199526       0.00251189       36.261     0.0    0.0
0.00251189       0.00316228       22.4396     0.0    0.0
0.00316228       0.00398107       13.8811     0.0    0.0
0.00398107       0.00501187       8.58343     0.0    0.0
0.00501187       0.00630957       5.30538     0.0    0.0
0.00630957       0.00794328       3.27781     0.0    0.0
0.00794328       0.01       2.02421     0.0    0.0
0.01       0.0125893       1.24946     0.0    0.0
0.0125893       0.0158489       0.770857     0.0    0.0
0.0158489       0.0199526       0.475338     0.0    0.0
0.0199526       0.0251189       0.292952     0.0    0.0
0.0251189       0.0316228       0.180445     0.0    0.0
0.0316228       0.0398107       0.11108     0.0    0.0
0.0398107       0.0501187       0.0683371     0.0    0.0
0.0501187       0.0630957       0.0420138     0.0    0.0
0.0630957       0.0794328       0.0258123     0.0    0.0
0.0794328       0.1       0.015847     0.0    0.0
0.1       0.125893       0.00972145     0.0    0.0
0.125893       0.158489       0.00595885     0.0    0.0
0.158489       0.199526       0.00364938     0.0    0.0
0.199526       0.251189       0.00223294     0.0    0.0
0.251189       0.316228       0.00136494     0.0    0.0
0.316228       0.398107       0.000833488     0.0    0.0
0.398107       0.501187       0.000508397     0.0    0.0
0.501187       0.630957       0.000309736     0.0    0.0
0.630957       0.794328       0.000188464     0.0    0.0
0.794328       1.       0.000114517     0.0    0.0
1.       1.25893       0.0000694817     0.0    0.0
1.25893       1.58489       0.0000420897     0.0    0.0
1.58489       1.99526       0.0000254523     0.0    0.0
1.99526       2.51189       0.0000153622     0.0    0.0
2.51189       3.16228       0.00000925289     0.0    0.0
3.16228       3.98107       0.00000556039     0.0    0.0
3.98107       5.01187       0.00000333295     0.0    0.0
5.01187       6.30957       0.00000199212     0.0    0.0
6.30957       7.94328       0.00000118689     0.0    0.0
7.94328       10.       0.00000070455     0.0    0.0
10.       12.5893       0.00000041646     0.0    0.0
12.5893       15.8489       0.000000244948     0.0    0.0
15.8489       19.9526       0.000000143216     0.0    0.0
19.9526       25.1189       0.0000000831313     0.0    0.0
25.1189       31.6228       0.0000000478222     0.0    0.0
31.6228       39.8107       0.0000000271992     0.0    0.0
39.8107       50.1187       0.0000000152463     0.0    0.0
50.1187       63.0957       0.00000000838793     0.0    0.0
63.0957       79.4328       0.00000000450634     0.0    0.0
79.4328       100.       0.00000000235069     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000104169     0.0    0.0
0.00125893       0.00158489       0.00000657389     0.0    0.0
0.00158489       0.00199526       0.00000414909     0.0    0.0
0.00199526       0.00251189       0.00000261912     0.0    0.0
0.00251189       0.00316228       0.00000165376     0.0    0.0
0.00316228       0.00398107       0.00000104463     0.0    0.0
0.00398107       0.00501187       0.000000660268     0.0    0.0
0.00501187       0.00630957       0.000000417731     0.0    0.0
0.00630957       0.00794328       0.000000264677     0.0    0.0
0.00794328       0.01       0.000000168083     0.0    0.0
0.01       0.0125893       0.000000107113     0.0    0.0
0.0125893       0.0158489       0.00000006862     0.0    0.0
0.0158489       0.0199526       0.0000000443091     0.0    0.0
0.0199526       0.0251189       0.0000000289466     0.0    0.0
0.0251189       0.0316228       0.00000001923     0.0    0.0
0.0316228       0.0398107       0.0000000130758     0.0    0.0
0.0398107       0.0501187       0.00000000916938     0.0    0.0
0.0501187       0.0630957       0.00000000668113     0.0    0.0
0.0630957       0.0794328       0.00000000508771     0.0    0.0
0.0794328       0.1       0.00000000405889     0.0    0.0
0.1       0.125893       0.00000000338631     0.0    0.0
0.125893       0.158489       0.00000000293851     0.0    0.0
0.158489       0.199526       0.00000000263252     0.0    0.0
0.199526       0.251189       0.00000000241601     0.0    0.0
0.251189       0.316228       0.00000000225596     0.0    0.0
0.316228       0.398107       0.00000000213153     0.0    0.0
0.398107       0.501187       0.00000000202958     0.0    0.0
0.501187       0.630957       0.0000000019418     0.0    0.0
0.630957       0.794328       0.00000000186295     0.0    0.0
0.794328       1.       0.00000000178974     0.0    0.0
1.       1.25893       0.00000000172006     0.0    0.0
1.25893       1.58489       0.00000000165259     0.0    0.0
1.58489       1.99526       0.00000000158649     0.0    0.0
1.99526       2.51189       0.00000000152119     0.0    0.0
2.51189       3.16228       0.00000000145633     0.0    0.0
3.16228       3.98107       0.00000000139165     0.0    0.0
3.98107       5.01187       0.00000000132691     0.0    0.0
5.01187       6.30957       0.00000000126192     0.0    0.0
6.30957       7.94328       0.00000000119645     0.0    0.0
7.94328       10.       0.0000000011302     0.0    0.0
10.       12.5893       0.00000000106282     0.0    0.0
12.5893       15.8489       0.000000000993823     0.0    0.0
15.8489       19.9526       0.000000000922595     0.0    0.0
19.9526       25.1189       0.000000000848375     0.0    0.0
25.1189       31.6228       0.000000000770295     0.0    0.0
31.6228       39.8107       0.000000000687488     0.0    0.0
39.8107       50.1187       0.000000000599349     0.0    0.0
50.1187       63.0957       0.000000000505969     0.0    0.0
63.0957       79.4328       0.000000000408758     0.0    0.0
79.4328       100.       0.000000000311018     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000104133     0.0    0.0
0.00125893       0.00158489       0.00000657034     0.0    0.0
0.00158489       0.00199526       0.0000041456     0.0    0.0
0.00199526       0.00251189       0.0000026157     0.0    0.0
0.00251189       0.00316228       0.00000165039     0.0    0.0
0.00316228       0.00398107       0.00000104133     0.0    0.0
0.00398107       0.00501187       0.000000657034     0.0    0.0
0.00501187       0.00630957       0.00000041456     0.0    0.0
0.00630957       0.00794328       0.00000026157     0.0    0.0
0.00794328       0.01       0.000000165039     0.0    0.0
0.01       0.0125893       0.000000104133     0.0    0.0
0.0125893       0.0158489       0.0000000657033     0.0    0.0
0.0158489       0.0199526       0.000000041456     0.0    0.0
0.0199526       0.0251189       0.0000000261569     0.0    0.0
0.0251189       0.0316228       0.0000000165039     0.0    0.0
0.0316228       0.0398107       0.0000000104132     0.0    0.0
0.0398107       0.0501187       0.00000000657027     0.0    0.0
0.0501187       0.0630957       0.00000000414553     0.0    0.0
0.0630957       0.0794328       0.00000000261563     0.0    0.0
0.0794328       0.1       0.00000000165032     0.0    0.0
0.1       0.125893       0.00000000104126     0.0    0.0
0.125893       0.158489       0.000000000656959     0.0    0.0
0.158489       0.199526       0.000000000414483     0.0    0.0
0.199526       0.251189       0.000000000261489     0.0    0.0
0.251189       0.316228       0.000000000164952     0.0    0.0
0.316228       0.398107       0.000000000104036     0.0    0.0
0.398107       0.501187       0.0000000000655927     0.0    0.0
0.501187       0.630957       0.0000000000413239     0.0    0.0
0.630957       0.794328       0.0000000000259921     0.0    0.0
0.794328       1.       0.0000000000162896     0.0    0.0
1.       1.25893       0.0000000000101242     0.0    0.0
1.25893       1.58489       0.00000000000616855     0.0    0.0
1.58489       1.99526       0.00000000000357436     0.0    0.0
1.99526       2.51189       0.00000000000179046     0.0    0.0
2.51189       3.16228       0.00000000000044567     0.0    0.0
3.16228       3.98107       0.000000000000728235     0.0    0.0
3.98107       5.01187       0.00000000000194966     0.0    0.0
5.01187       6.30957       0.00000000000342672     0.0    0.0
6.30957       7.94328       0.00000000000538999     0.0    0.0
7.94328       10.       0.00000000000812292     0.0    0.0
10.       12.5893       0.000000000011992     0.0    0.0
12.5893       15.8489       0.0000000000174764     0.0    0.0
15.8489       19.9526       0.0000000000251922     0.0    0.0
19.9526       25.1189       0.0000000000358993     0.0    0.0
25.1189       31.6228       0.0000000000504676     0.0    0.0
31.6228       39.8107       0.000000000069762     0.0    0.0
39.8107       50.1187       0.0000000000943891     0.0    0.0
50.1187       63.0957       0.000000000124256     0.0    0.0
63.0957       79.4328       0.000000000157955     0.0    0.0
79.4328       100.       0.000000000192183     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_2_N2LP_no_bdryt


==> Plots_Diffs/qTDist_wt_Log_AsyExp_qgHq_YHabs_3.dat <==
# BEGIN PLOT
Title=$q(\bar{q})g\to H q(\bar{q})$ (13 TeV LHC), $|Y_H|=3$
DrawOnly=  qTDist_Log_AsyExp_qgHq_YHabs_3_N0LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_3_N1LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_3_N2LP_inc_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_3_N0LP_no_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_3_N1LP_no_bdryt     qTDist_Log_AsyExp_qgHq_YHabs_3_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1	1	1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_qgHq_YHabs_3_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_qgHq_YHabs_3_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_qgHq_YHabs_3_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_qgHq_YHabs_3_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_qgHq_YHabs_3_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_qgHq_YHabs_3_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$(1/q^2_{\mathrm{T}})\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=1e-30
YMax=1e+4
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_qgHq_YHabs_3
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       86151.5     0.0    0.0
0.00125893       0.00158489       54357.9     0.0    0.0
0.00158489       0.00199526       34297.5     0.0    0.0
0.00199526       0.00251189       21640.3     0.0    0.0
0.00251189       0.00316228       13654.1     0.0    0.0
0.00316228       0.00398107       8615.15     0.0    0.0
0.00398107       0.00501187       5435.79     0.0    0.0
0.00501187       0.00630957       3429.75     0.0    0.0
0.00630957       0.00794328       2164.03     0.0    0.0
0.00794328       0.01       1365.41     0.0    0.0
0.01       0.0125893       861.515     0.0    0.0
0.0125893       0.0158489       543.579     0.0    0.0
0.0158489       0.0199526       342.975     0.0    0.0
0.0199526       0.0251189       216.403     0.0    0.0
0.0251189       0.0316228       136.541     0.0    0.0
0.0316228       0.0398107       86.1514     0.0    0.0
0.0398107       0.0501187       54.3579     0.0    0.0
0.0501187       0.0630957       34.2975     0.0    0.0
0.0630957       0.0794328       21.6402     0.0    0.0
0.0794328       0.1       13.654     0.0    0.0
0.1       0.125893       8.61509     0.0    0.0
0.125893       0.158489       5.43574     0.0    0.0
0.158489       0.199526       3.4297     0.0    0.0
0.199526       0.251189       2.16398     0.0    0.0
0.251189       0.316228       1.36536     0.0    0.0
0.316228       0.398107       0.861466     0.0    0.0
0.398107       0.501187       0.543532     0.0    0.0
0.501187       0.630957       0.342929     0.0    0.0
0.630957       0.794328       0.216358     0.0    0.0
0.794328       1.       0.136498     0.0    0.0
1.       1.25893       0.0861107     0.0    0.0
1.25893       1.58489       0.0543188     0.0    0.0
1.58489       1.99526       0.0342601     0.0    0.0
1.99526       2.51189       0.0216046     0.0    0.0
2.51189       3.16228       0.0136202     0.0    0.0
3.16228       3.98107       0.00858295     0.0    0.0
3.98107       5.01187       0.00540532     0.0    0.0
5.01187       6.30957       0.00340102     0.0    0.0
6.30957       7.94328       0.00213703     0.0    0.0
7.94328       10.       0.00134015     0.0    0.0
10.       12.5893       0.000838     0.0    0.0
12.5893       15.8489       0.000521817     0.0    0.0
15.8489       19.9526       0.000322975     0.0    0.0
19.9526       25.1189       0.000198178     0.0    0.0
25.1189       31.6228       0.000120109     0.0    0.0
31.6228       39.8107       0.0000715309     0.0    0.0
39.8107       50.1187       0.0000415673     0.0    0.0
50.1187       63.0957       0.0000233468     0.0    0.0
63.0957       79.4328       0.0000125173     0.0    0.0
79.4328       100.       0.00000630526     0.0    0.0
# END HISTO1D qTDist_Log_QCD_qgHq_YHabs_3
# BEGIN HISTO1D qTDist_Lin_QCD_qgHq_YHabs_3
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.0861107     0.0    0.0
3.       5.       0.00953979     0.0    0.0
5.       7.       0.00341731     0.0    0.0
7.       9.       0.00173198     0.0    0.0
9.       11.       0.00103928     0.0    0.0
11.       13.       0.000689206     0.0    0.0
13.       15.       0.000488255     0.0    0.0
15.       17.       0.000362473     0.0    0.0
17.       19.       0.000278641     0.0    0.0
19.       21.       0.000220044     0.0    0.0
21.       23.       0.000177527     0.0    0.0
23.       25.       0.000145737     0.0    0.0
25.       27.       0.000121373     0.0    0.0
27.       29.       0.000102312     0.0    0.0
29.       31.       0.0000871353     0.0    0.0
31.       33.       0.0000748699     0.0    0.0
33.       35.       0.0000648276     0.0    0.0
35.       37.       0.0000565116     0.0    0.0
37.       39.       0.0000495561     0.0    0.0
39.       41.       0.0000436867     0.0    0.0
41.       43.       0.0000386945     0.0    0.0
43.       45.       0.0000344184     0.0    0.0
45.       47.       0.0000307322     0.0    0.0
47.       49.       0.0000275361     0.0    0.0
49.       51.       0.0000247505     0.0    0.0
51.       53.       0.0000223109     0.0    0.0
53.       55.       0.0000201652     0.0    0.0
55.       57.       0.0000182702     0.0    0.0
57.       59.       0.0000165905     0.0    0.0
59.       61.       0.0000150966     0.0    0.0
61.       63.       0.0000137638     0.0    0.0
63.       65.       0.0000125712     0.0    0.0
65.       67.       0.0000115011     0.0    0.0
67.       69.       0.0000105386     0.0    0.0
69.       71.       0.00000967085     0.0    0.0
71.       73.       0.00000888672     0.0    0.0
73.       75.       0.00000817672     0.0    0.0
75.       77.       0.00000753261     0.0    0.0
77.       79.       0.0000069472     0.0    0.0
79.       81.       0.00000641424     0.0    0.0
81.       83.       0.00000592825     0.0    0.0
83.       85.       0.00000548441     0.0    0.0
85.       87.       0.00000507848     0.0    0.0
87.       89.       0.00000470672     0.0    0.0
89.       91.       0.00000436581     0.0    0.0
91.       93.       0.00000405281     0.0    0.0
93.       95.       0.0000037651     0.0    0.0
95.       97.       0.00000350034     0.0    0.0
97.       99.       0.00000325644     0.0    0.0
99.       101.       0.00000303154     0.0    0.0
101.       103.       0.00000282395     0.0    0.0
103.       105.       0.00000263216     0.0    0.0
105.       107.       0.00000245483     0.0    0.0
107.       109.       0.00000229071     0.0    0.0
109.       111.       0.0000021387     0.0    0.0
111.       113.       0.0000019978     0.0    0.0
113.       115.       0.0000018671     0.0    0.0
115.       117.       0.00000174578     0.0    0.0
117.       119.       0.00000163308     0.0    0.0
119.       121.       0.00000152832     0.0    0.0
121.       123.       0.00000143089     0.0    0.0
123.       125.       0.0000013402     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qgHq_YHabs_3
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       92.7295     0.0    0.0
0.00125893       0.00158489       57.4173     0.0    0.0
0.00158489       0.00199526       35.5395     0.0    0.0
0.00199526       0.00251189       21.9896     0.0    0.0
0.00251189       0.00316228       13.6004     0.0    0.0
0.00316228       0.00398107       8.40838     0.0    0.0
0.00398107       0.00501187       5.19623     0.0    0.0
0.00501187       0.00630957       3.20976     0.0    0.0
0.00630957       0.00794328       1.98179     0.0    0.0
0.00794328       0.01       1.22302     0.0    0.0
0.01       0.0125893       0.754381     0.0    0.0
0.0125893       0.0158489       0.465072     0.0    0.0
0.0158489       0.0199526       0.286557     0.0    0.0
0.0199526       0.0251189       0.176462     0.0    0.0
0.0251189       0.0316228       0.108599     0.0    0.0
0.0316228       0.0398107       0.0667924     0.0    0.0
0.0398107       0.0501187       0.0410522     0.0    0.0
0.0501187       0.0630957       0.0252138     0.0    0.0
0.0630957       0.0794328       0.0154745     0.0    0.0
0.0794328       0.1       0.00948969     0.0    0.0
0.1       0.125893       0.00581467     0.0    0.0
0.125893       0.158489       0.00355971     0.0    0.0
0.158489       0.199526       0.00217719     0.0    0.0
0.199526       0.251189       0.00133028     0.0    0.0
0.251189       0.316228       0.000811943     0.0    0.0
0.316228       0.398107       0.00049501     0.0    0.0
0.398107       0.501187       0.00030142     0.0    0.0
0.501187       0.630957       0.000183299     0.0    0.0
0.630957       0.794328       0.00011131     0.0    0.0
0.794328       1.       0.0000674911     0.0    0.0
1.       1.25893       0.0000408546     0.0    0.0
1.25893       1.58489       0.0000246862     0.0    0.0
1.58489       1.99526       0.0000148873     0.0    0.0
1.99526       2.51189       0.00000895867     0.0    0.0
2.51189       3.16228       0.00000537825     0.0    0.0
3.16228       3.98107       0.00000322031     0.0    0.0
3.98107       5.01187       0.00000192257     0.0    0.0
5.01187       6.30957       0.00000114402     0.0    0.0
6.30957       7.94328       0.000000678208     0.0    0.0
7.94328       10.       0.000000400342     0.0    0.0
10.       12.5893       0.000000235147     0.0    0.0
12.5893       15.8489       0.000000137311     0.0    0.0
15.8489       19.9526       0.0000000796216     0.0    0.0
19.9526       25.1189       0.0000000457779     0.0    0.0
25.1189       31.6228       0.0000000260432     0.0    0.0
31.6228       39.8107       0.0000000146206     0.0    0.0
39.8107       50.1187       0.00000000807031     0.0    0.0
50.1187       63.0957       0.00000000435955     0.0    0.0
63.0957       79.4328       0.00000000229159     0.0    0.0
79.4328       100.       0.00000000116471     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000179289     0.0    0.0
0.00125893       0.00158489       0.00000000176059     0.0    0.0
0.00158489       0.00199526       0.00000000172829     0.0    0.0
0.00199526       0.00251189       0.00000000169599     0.0    0.0
0.00251189       0.00316228       0.0000000016637     0.0    0.0
0.00316228       0.00398107       0.0000000016314     0.0    0.0
0.00398107       0.00501187       0.0000000015991     0.0    0.0
0.00501187       0.00630957       0.0000000015668     0.0    0.0
0.00630957       0.00794328       0.0000000015345     0.0    0.0
0.00794328       0.01       0.0000000015022     0.0    0.0
0.01       0.0125893       0.0000000014699     0.0    0.0
0.0125893       0.0158489       0.0000000014376     0.0    0.0
0.0158489       0.0199526       0.0000000014053     0.0    0.0
0.0199526       0.0251189       0.000000001373     0.0    0.0
0.0251189       0.0316228       0.0000000013407     0.0    0.0
0.0316228       0.0398107       0.0000000013084     0.0    0.0
0.0398107       0.0501187       0.0000000012761     0.0    0.0
0.0501187       0.0630957       0.0000000012438     0.0    0.0
0.0630957       0.0794328       0.0000000012115     0.0    0.0
0.0794328       0.1       0.0000000011792     0.0    0.0
0.1       0.125893       0.0000000011469     0.0    0.0
0.125893       0.158489       0.0000000011146     0.0    0.0
0.158489       0.199526       0.0000000010823     0.0    0.0
0.199526       0.251189       0.00000000105     0.0    0.0
0.251189       0.316228       0.0000000010177     0.0    0.0
0.316228       0.398107       0.000000000985391     0.0    0.0
0.398107       0.501187       0.000000000953083     0.0    0.0
0.501187       0.630957       0.00000000092077     0.0    0.0
0.630957       0.794328       0.000000000888449     0.0    0.0
0.794328       1.       0.000000000856118     0.0    0.0
1.       1.25893       0.000000000823771     0.0    0.0
1.25893       1.58489       0.000000000791399     0.0    0.0
1.58489       1.99526       0.000000000758992     0.0    0.0
1.99526       2.51189       0.000000000726531     0.0    0.0
2.51189       3.16228       0.000000000693991     0.0    0.0
3.16228       3.98107       0.000000000661335     0.0    0.0
3.98107       5.01187       0.000000000628508     0.0    0.0
5.01187       6.30957       0.000000000595434     0.0    0.0
6.30957       7.94328       0.000000000562005     0.0    0.0
7.94328       10.       0.000000000528071     0.0    0.0
10.       12.5893       0.000000000493425     0.0    0.0
12.5893       15.8489       0.000000000457797     0.0    0.0
15.8489       19.9526       0.000000000420842     0.0    0.0
19.9526       25.1189       0.000000000382144     0.0    0.0
25.1189       31.6228       0.000000000341256     0.0    0.0
31.6228       39.8107       0.000000000297777     0.0    0.0
39.8107       50.1187       0.000000000251523     0.0    0.0
50.1187       63.0957       0.000000000202794     0.0    0.0
63.0957       79.4328       0.000000000152714     0.0    0.0
79.4328       100.       0.000000000103491     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000339309     0.0    0.0
0.00125893       0.00158489       0.000000000000000000527298     0.0    0.0
0.00158489       0.00199526       0.000000000000000000819117     0.0    0.0
0.00199526       0.00251189       0.00000000000000000127191     0.0    0.0
0.00251189       0.00316228       0.00000000000000000197416     0.0    0.0
0.00316228       0.00398107       0.00000000000000000306278     0.0    0.0
0.00398107       0.00501187       0.00000000000000000474948     0.0    0.0
0.00501187       0.00630957       0.00000000000000000736147     0.0    0.0
0.00630957       0.00794328       0.0000000000000000114042     0.0    0.0
0.00794328       0.01       0.0000000000000000176575     0.0    0.0
0.01       0.0125893       0.0000000000000000273247     0.0    0.0
0.0125893       0.0158489       0.0000000000000000422597     0.0    0.0
0.0158489       0.0199526       0.0000000000000000653178     0.0    0.0
0.0199526       0.0251189       0.000000000000000100892     0.0    0.0
0.0251189       0.0316228       0.000000000000000155734     0.0    0.0
0.0316228       0.0398107       0.000000000000000240216     0.0    0.0
0.0398107       0.0501187       0.000000000000000370247     0.0    0.0
0.0501187       0.0630957       0.000000000000000570208     0.0    0.0
0.0630957       0.0794328       0.000000000000000877419     0.0    0.0
0.0794328       0.1       0.00000000000000134893     0.0    0.0
0.1       0.125893       0.00000000000000207185     0.0    0.0
0.125893       0.158489       0.00000000000000317896     0.0    0.0
0.158489       0.199526       0.00000000000000487238     0.0    0.0
0.199526       0.251189       0.0000000000000074592     0.0    0.0
0.251189       0.316228       0.0000000000000114052     0.0    0.0
0.316228       0.398107       0.0000000000000174154     0.0    0.0
0.398107       0.501187       0.0000000000000265545     0.0    0.0
0.501187       0.630957       0.0000000000000404266     0.0    0.0
0.630957       0.794328       0.0000000000000614417     0.0    0.0
0.794328       1.       0.00000000000009321     0.0    0.0
1.       1.25893       0.000000000000141121     0.0    0.0
1.25893       1.58489       0.000000000000213189     0.0    0.0
1.58489       1.99526       0.000000000000321282     0.0    0.0
1.99526       2.51189       0.000000000000482885     0.0    0.0
2.51189       3.16228       0.000000000000723609     0.0    0.0
3.16228       3.98107       0.00000000000108071     0.0    0.0
3.98107       5.01187       0.00000000000160796     0.0    0.0
5.01187       6.30957       0.00000000000238215     0.0    0.0
6.30957       7.94328       0.00000000000351168     0.0    0.0
7.94328       10.       0.00000000000514714     0.0    0.0
10.       12.5893       0.00000000000749347     0.0    0.0
12.5893       15.8489       0.000000000010822     0.0    0.0
15.8489       19.9526       0.0000000000154781     0.0    0.0
19.9526       25.1189       0.0000000000218759     0.0    0.0
25.1189       31.6228       0.0000000000304648     0.0    0.0
31.6228       39.8107       0.0000000000416448     0.0    0.0
39.8107       50.1187       0.0000000000555995     0.0    0.0
50.1187       63.0957       0.0000000000720286     0.0    0.0
63.0957       79.4328       0.0000000000898092     0.0    0.0
79.4328       100.       0.000000000106734     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       92.7295     0.0    0.0
0.00125893       0.00158489       57.4173     0.0    0.0
0.00158489       0.00199526       35.5395     0.0    0.0
0.00199526       0.00251189       21.9896     0.0    0.0
0.00251189       0.00316228       13.6004     0.0    0.0
0.00316228       0.00398107       8.40838     0.0    0.0
0.00398107       0.00501187       5.19623     0.0    0.0
0.00501187       0.00630957       3.20976     0.0    0.0
0.00630957       0.00794328       1.98179     0.0    0.0
0.00794328       0.01       1.22302     0.0    0.0
0.01       0.0125893       0.754381     0.0    0.0
0.0125893       0.0158489       0.465072     0.0    0.0
0.0158489       0.0199526       0.286557     0.0    0.0
0.0199526       0.0251189       0.176462     0.0    0.0
0.0251189       0.0316228       0.108599     0.0    0.0
0.0316228       0.0398107       0.0667924     0.0    0.0
0.0398107       0.0501187       0.0410522     0.0    0.0
0.0501187       0.0630957       0.0252138     0.0    0.0
0.0630957       0.0794328       0.0154745     0.0    0.0
0.0794328       0.1       0.00948969     0.0    0.0
0.1       0.125893       0.00581467     0.0    0.0
0.125893       0.158489       0.00355971     0.0    0.0
0.158489       0.199526       0.00217719     0.0    0.0
0.199526       0.251189       0.00133028     0.0    0.0
0.251189       0.316228       0.000811943     0.0    0.0
0.316228       0.398107       0.00049501     0.0    0.0
0.398107       0.501187       0.00030142     0.0    0.0
0.501187       0.630957       0.000183299     0.0    0.0
0.630957       0.794328       0.00011131     0.0    0.0
0.794328       1.       0.0000674911     0.0    0.0
1.       1.25893       0.0000408546     0.0    0.0
1.25893       1.58489       0.0000246862     0.0    0.0
1.58489       1.99526       0.0000148873     0.0    0.0
1.99526       2.51189       0.00000895867     0.0    0.0
2.51189       3.16228       0.00000537825     0.0    0.0
3.16228       3.98107       0.00000322031     0.0    0.0
3.98107       5.01187       0.00000192257     0.0    0.0
5.01187       6.30957       0.00000114402     0.0    0.0
6.30957       7.94328       0.000000678208     0.0    0.0
7.94328       10.       0.000000400342     0.0    0.0
10.       12.5893       0.000000235147     0.0    0.0
12.5893       15.8489       0.000000137311     0.0    0.0
15.8489       19.9526       0.0000000796216     0.0    0.0
19.9526       25.1189       0.0000000457779     0.0    0.0
25.1189       31.6228       0.0000000260432     0.0    0.0
31.6228       39.8107       0.0000000146206     0.0    0.0
39.8107       50.1187       0.00000000807031     0.0    0.0
50.1187       63.0957       0.00000000435955     0.0    0.0
63.0957       79.4328       0.00000000229159     0.0    0.0
79.4328       100.       0.00000000116471     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000407281     0.0    0.0
0.00125893       0.00158489       0.0000256983     0.0    0.0
0.00158489       0.00199526       0.0000162152     0.0    0.0
0.00199526       0.00251189       0.0000102317     0.0    0.0
0.00251189       0.00316228       0.00000645635     0.0    0.0
0.00316228       0.00398107       0.00000407426     0.0    0.0
0.00398107       0.00501187       0.00000257126     0.0    0.0
0.00501187       0.00630957       0.00000162291     0.0    0.0
0.00630957       0.00794328       0.00000102453     0.0    0.0
0.00794328       0.01       0.000000646971     0.0    0.0
0.01       0.0125893       0.000000408733     0.0    0.0
0.0125893       0.0158489       0.000000258403     0.0    0.0
0.0158489       0.0199526       0.00000016354     0.0    0.0
0.0199526       0.0251189       0.000000103673     0.0    0.0
0.0251189       0.0316228       0.0000000658875     0.0    0.0
0.0316228       0.0398107       0.0000000420347     0.0    0.0
0.0398107       0.0501187       0.0000000269727     0.0    0.0
0.0501187       0.0630957       0.0000000174572     0.0    0.0
0.0630957       0.0794328       0.0000000114415     0.0    0.0
0.0794328       0.1       0.00000000763389     0.0    0.0
0.1       0.125893       0.00000000521953     0.0    0.0
0.125893       0.158489       0.00000000368426     0.0    0.0
0.158489       0.199526       0.00000000270365     0.0    0.0
0.199526       0.251189       0.000000002073     0.0    0.0
0.251189       0.316228       0.00000000166317     0.0    0.0
0.316228       0.398107       0.00000000139265     0.0    0.0
0.398107       0.501187       0.00000000121005     0.0    0.0
0.501187       0.630957       0.0000000010829     0.0    0.0
0.630957       0.794328       0.000000000990749     0.0    0.0
0.794328       1.       0.000000000920665     0.0    0.0
1.       1.25893       0.000000000864497     0.0    0.0
1.25893       1.58489       0.000000000817096     0.0    0.0
1.58489       1.99526       0.000000000775205     0.0    0.0
1.99526       2.51189       0.000000000736761     0.0    0.0
2.51189       3.16228       0.000000000700446     0.0    0.0
3.16228       3.98107       0.000000000665407     0.0    0.0
3.98107       5.01187       0.000000000631078     0.0    0.0
5.01187       6.30957       0.000000000597056     0.0    0.0
6.30957       7.94328       0.000000000563028     0.0    0.0
7.94328       10.       0.000000000528716     0.0    0.0
10.       12.5893       0.000000000493832     0.0    0.0
12.5893       15.8489       0.000000000458054     0.0    0.0
15.8489       19.9526       0.000000000421004     0.0    0.0
19.9526       25.1189       0.000000000382247     0.0    0.0
25.1189       31.6228       0.000000000341321     0.0    0.0
31.6228       39.8107       0.000000000297818     0.0    0.0
39.8107       50.1187       0.000000000251548     0.0    0.0
50.1187       63.0957       0.000000000202811     0.0    0.0
63.0957       79.4328       0.000000000152725     0.0    0.0
79.4328       100.       0.000000000103497     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000407263     0.0    0.0
0.00125893       0.00158489       0.0000256966     0.0    0.0
0.00158489       0.00199526       0.0000162134     0.0    0.0
0.00199526       0.00251189       0.00001023     0.0    0.0
0.00251189       0.00316228       0.00000645468     0.0    0.0
0.00316228       0.00398107       0.00000407263     0.0    0.0
0.00398107       0.00501187       0.00000256966     0.0    0.0
0.00501187       0.00630957       0.00000162134     0.0    0.0
0.00630957       0.00794328       0.000001023     0.0    0.0
0.00794328       0.01       0.000000645468     0.0    0.0
0.01       0.0125893       0.000000407262     0.0    0.0
0.0125893       0.0158489       0.000000256965     0.0    0.0
0.0158489       0.0199526       0.000000162134     0.0    0.0
0.0199526       0.0251189       0.000000102299     0.0    0.0
0.0251189       0.0316228       0.0000000645461     0.0    0.0
0.0316228       0.0398107       0.0000000407256     0.0    0.0
0.0398107       0.0501187       0.0000000256958     0.0    0.0
0.0501187       0.0630957       0.0000000162127     0.0    0.0
0.0630957       0.0794328       0.0000000102292     0.0    0.0
0.0794328       0.1       0.00000000645395     0.0    0.0
0.1       0.125893       0.00000000407189     0.0    0.0
0.125893       0.158489       0.00000000256892     0.0    0.0
0.158489       0.199526       0.0000000016206     0.0    0.0
0.199526       0.251189       0.00000000102225     0.0    0.0
0.251189       0.316228       0.00000000064472     0.0    0.0
0.316228       0.398107       0.000000000406508     0.0    0.0
0.398107       0.501187       0.000000000256202     0.0    0.0
0.501187       0.630957       0.000000000161357     0.0    0.0
0.630957       0.794328       0.000000000101501     0.0    0.0
0.794328       1.       0.0000000000637165     0.0    0.0
1.       1.25893       0.000000000039848     0.0    0.0
1.25893       1.58489       0.0000000000247462     0.0    0.0
1.58489       1.99526       0.000000000015155     0.0    0.0
1.99526       2.51189       0.00000000000900993     0.0    0.0
2.51189       3.16228       0.00000000000499391     0.0    0.0
3.16228       3.98107       0.00000000000225475     0.0    0.0
3.98107       5.01187       0.000000000000224533     0.0    0.0
5.01187       6.30957       0.00000000000149797     0.0    0.0
6.30957       7.94328       0.00000000000322585     0.0    0.0
7.94328       10.       0.00000000000523883     0.0    0.0
10.       12.5893       0.00000000000782337     0.0    0.0
12.5893       15.8489       0.0000000000113022     0.0    0.0
15.8489       19.9526       0.0000000000160532     0.0    0.0
19.9526       25.1189       0.0000000000225108     0.0    0.0
25.1189       31.6228       0.0000000000311374     0.0    0.0
31.6228       39.8107       0.0000000000423413     0.0    0.0
39.8107       50.1187       0.000000000056311     0.0    0.0
50.1187       63.0957       0.0000000000727495     0.0    0.0
63.0957       79.4328       0.0000000000905361     0.0    0.0
79.4328       100.       0.000000000107464     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qgHq_YHabs_3_N2LP_no_bdryt


==> Plots_Diffs/qTDist_wt_Log_AsyExp_qqHg_YHabs_0.dat <==
# BEGIN PLOT
Title=$q\bar{q}\to H g$ (13 TeV LHC), $|Y_H|=0$
DrawOnly=        qTDist_Log_AsyExp_qqHg_YHabs_0_N1LP_inc_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_0_N2LP_inc_bdryt          qTDist_Log_AsyExp_qqHg_YHabs_0_N1LP_no_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_0_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1	1	1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=   
Legend2Only=   
Legend3Only=  qTDist_Log_AsyExp_qqHg_YHabs_0_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_qqHg_YHabs_0_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_qqHg_YHabs_0_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_qqHg_YHabs_0_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$(1/q^2_{\mathrm{T}})\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=1e-30
YMax=1e+3
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_qqHg_YHabs_0
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000246793     0.0    0.0
0.00125893       0.00158489       0.000000246793     0.0    0.0
0.00158489       0.00199526       0.000000246793     0.0    0.0
0.00199526       0.00251189       0.000000246793     0.0    0.0
0.00251189       0.00316228       0.000000246793     0.0    0.0
0.00316228       0.00398107       0.000000246793     0.0    0.0
0.00398107       0.00501187       0.000000246793     0.0    0.0
0.00501187       0.00630957       0.000000246793     0.0    0.0
0.00630957       0.00794328       0.000000246793     0.0    0.0
0.00794328       0.01       0.000000246793     0.0    0.0
0.01       0.0125893       0.000000246793     0.0    0.0
0.0125893       0.0158489       0.000000246793     0.0    0.0
0.0158489       0.0199526       0.000000246793     0.0    0.0
0.0199526       0.0251189       0.000000246793     0.0    0.0
0.0251189       0.0316228       0.000000246793     0.0    0.0
0.0316228       0.0398107       0.000000246793     0.0    0.0
0.0398107       0.0501187       0.000000246793     0.0    0.0
0.0501187       0.0630957       0.000000246793     0.0    0.0
0.0630957       0.0794328       0.000000246793     0.0    0.0
0.0794328       0.1       0.000000246792     0.0    0.0
0.1       0.125893       0.000000246792     0.0    0.0
0.125893       0.158489       0.000000246792     0.0    0.0
0.158489       0.199526       0.000000246791     0.0    0.0
0.199526       0.251189       0.00000024679     0.0    0.0
0.251189       0.316228       0.000000246789     0.0    0.0
0.316228       0.398107       0.000000246787     0.0    0.0
0.398107       0.501187       0.000000246784     0.0    0.0
0.501187       0.630957       0.000000246778     0.0    0.0
0.630957       0.794328       0.00000024677     0.0    0.0
0.794328       1.       0.000000246756     0.0    0.0
1.       1.25893       0.000000246735     0.0    0.0
1.25893       1.58489       0.000000246701     0.0    0.0
1.58489       1.99526       0.000000246647     0.0    0.0
1.99526       2.51189       0.000000246561     0.0    0.0
2.51189       3.16228       0.000000246427     0.0    0.0
3.16228       3.98107       0.000000246214     0.0    0.0
3.98107       5.01187       0.000000245879     0.0    0.0
5.01187       6.30957       0.000000245352     0.0    0.0
6.30957       7.94328       0.000000244527     0.0    0.0
7.94328       10.       0.000000243242     0.0    0.0
10.       12.5893       0.000000241254     0.0    0.0
12.5893       15.8489       0.000000238211     0.0    0.0
15.8489       19.9526       0.000000233614     0.0    0.0
19.9526       25.1189       0.000000226801     0.0    0.0
25.1189       31.6228       0.000000216958     0.0    0.0
31.6228       39.8107       0.000000203208     0.0    0.0
39.8107       50.1187       0.000000184834     0.0    0.0
50.1187       63.0957       0.000000161643     0.0    0.0
63.0957       79.4328       0.000000134397     0.0    0.0
79.4328       100.       0.00000010506     0.0    0.0
# END HISTO1D qTDist_Log_QCD_qqHg_YHabs_0
# BEGIN HISTO1D qTDist_Lin_QCD_qqHg_YHabs_0
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000246735     0.0    0.0
3.       5.       0.000000246272     0.0    0.0
5.       7.       0.000000245359     0.0    0.0
7.       9.       0.000000244017     0.0    0.0
9.       11.       0.000000242271     0.0    0.0
11.       13.       0.000000240147     0.0    0.0
13.       15.       0.000000237676     0.0    0.0
15.       17.       0.000000234887     0.0    0.0
17.       19.       0.000000231809     0.0    0.0
19.       21.       0.000000228473     0.0    0.0
21.       23.       0.000000224907     0.0    0.0
23.       25.       0.000000221139     0.0    0.0
25.       27.       0.000000217197     0.0    0.0
27.       29.       0.000000213106     0.0    0.0
29.       31.       0.000000208889     0.0    0.0
31.       33.       0.00000020457     0.0    0.0
33.       35.       0.000000200171     0.0    0.0
35.       37.       0.00000019571     0.0    0.0
37.       39.       0.000000191205     0.0    0.0
39.       41.       0.000000186675     0.0    0.0
41.       43.       0.000000182133     0.0    0.0
43.       45.       0.000000177595     0.0    0.0
45.       47.       0.000000173072     0.0    0.0
47.       49.       0.000000168576     0.0    0.0
49.       51.       0.000000164117     0.0    0.0
51.       53.       0.000000159705     0.0    0.0
53.       55.       0.000000155347     0.0    0.0
55.       57.       0.00000015105     0.0    0.0
57.       59.       0.000000146821     0.0    0.0
59.       61.       0.000000142664     0.0    0.0
61.       63.       0.000000138585     0.0    0.0
63.       65.       0.000000134586     0.0    0.0
65.       67.       0.000000130672     0.0    0.0
67.       69.       0.000000126843     0.0    0.0
69.       71.       0.000000123103     0.0    0.0
71.       73.       0.000000119452     0.0    0.0
73.       75.       0.000000115892     0.0    0.0
75.       77.       0.000000112423     0.0    0.0
77.       79.       0.000000109046     0.0    0.0
79.       81.       0.000000105759     0.0    0.0
81.       83.       0.000000102563     0.0    0.0
83.       85.       0.000000099457     0.0    0.0
85.       87.       0.0000000964399     0.0    0.0
87.       89.       0.0000000935107     0.0    0.0
89.       91.       0.0000000906682     0.0    0.0
91.       93.       0.0000000879108     0.0    0.0
93.       95.       0.000000085237     0.0    0.0
95.       97.       0.0000000826452     0.0    0.0
97.       99.       0.0000000801336     0.0    0.0
99.       101.       0.0000000777005     0.0    0.0
101.       103.       0.0000000753441     0.0    0.0
103.       105.       0.0000000730623     0.0    0.0
105.       107.       0.0000000708533     0.0    0.0
107.       109.       0.0000000687152     0.0    0.0
109.       111.       0.0000000666461     0.0    0.0
111.       113.       0.0000000646439     0.0    0.0
113.       115.       0.0000000627068     0.0    0.0
115.       117.       0.0000000608329     0.0    0.0
117.       119.       0.0000000590202     0.0    0.0
119.       121.       0.0000000572669     0.0    0.0
121.       123.       0.0000000555711     0.0    0.0
123.       125.       0.0000000539311     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qqHg_YHabs_0
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.246793     0.0    0.0
0.00125893       0.00158489       0.155716     0.0    0.0
0.00158489       0.00199526       0.09825     0.0    0.0
0.00199526       0.00251189       0.0619915     0.0    0.0
0.00251189       0.00316228       0.039114     0.0    0.0
0.00316228       0.00398107       0.0246793     0.0    0.0
0.00398107       0.00501187       0.0155716     0.0    0.0
0.00501187       0.00630957       0.009825     0.0    0.0
0.00630957       0.00794328       0.00619915     0.0    0.0
0.00794328       0.01       0.0039114     0.0    0.0
0.01       0.0125893       0.00246793     0.0    0.0
0.0125893       0.0158489       0.00155716     0.0    0.0
0.0158489       0.0199526       0.0009825     0.0    0.0
0.0199526       0.0251189       0.000619915     0.0    0.0
0.0251189       0.0316228       0.00039114     0.0    0.0
0.0316228       0.0398107       0.000246793     0.0    0.0
0.0398107       0.0501187       0.000155716     0.0    0.0
0.0501187       0.0630957       0.0000982499     0.0    0.0
0.0630957       0.0794328       0.0000619915     0.0    0.0
0.0794328       0.1       0.000039114     0.0    0.0
0.1       0.125893       0.0000246792     0.0    0.0
0.125893       0.158489       0.0000155715     0.0    0.0
0.158489       0.199526       0.00000982494     0.0    0.0
0.199526       0.251189       0.0000061991     0.0    0.0
0.251189       0.316228       0.00000391134     0.0    0.0
0.316228       0.398107       0.00000246787     0.0    0.0
0.398107       0.501187       0.0000015571     0.0    0.0
0.501187       0.630957       0.000000982442     0.0    0.0
0.630957       0.794328       0.000000619857     0.0    0.0
0.794328       1.       0.000000391082     0.0    0.0
1.       1.25893       0.000000246735     0.0    0.0
1.25893       1.58489       0.000000155658     0.0    0.0
1.58489       1.99526       0.0000000981918     0.0    0.0
1.99526       2.51189       0.0000000619334     0.0    0.0
2.51189       3.16228       0.000000039056     0.0    0.0
3.16228       3.98107       0.0000000246214     0.0    0.0
3.98107       5.01187       0.0000000155139     0.0    0.0
5.01187       6.30957       0.00000000976765     0.0    0.0
6.30957       7.94328       0.00000000614225     0.0    0.0
7.94328       10.       0.00000000385513     0.0    0.0
10.       12.5893       0.00000000241254     0.0    0.0
12.5893       15.8489       0.00000000150301     0.0    0.0
15.8489       19.9526       0.000000000930033     0.0    0.0
19.9526       25.1189       0.000000000569698     0.0    0.0
25.1189       31.6228       0.000000000343855     0.0    0.0
31.6228       39.8107       0.000000000203208     0.0    0.0
39.8107       50.1187       0.000000000116623     0.0    0.0
50.1187       63.0957       0.0000000000643512     0.0    0.0
63.0957       79.4328       0.000000000033759     0.0    0.0
79.4328       100.       0.0000000000166509     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000583152     0.0    0.0
0.00125893       0.00158489       0.0000000000583152     0.0    0.0
0.00158489       0.00199526       0.0000000000583152     0.0    0.0
0.00199526       0.00251189       0.0000000000583152     0.0    0.0
0.00251189       0.00316228       0.0000000000583152     0.0    0.0
0.00316228       0.00398107       0.0000000000583152     0.0    0.0
0.00398107       0.00501187       0.0000000000583152     0.0    0.0
0.00501187       0.00630957       0.0000000000583152     0.0    0.0
0.00630957       0.00794328       0.0000000000583152     0.0    0.0
0.00794328       0.01       0.0000000000583152     0.0    0.0
0.01       0.0125893       0.0000000000583152     0.0    0.0
0.0125893       0.0158489       0.0000000000583152     0.0    0.0
0.0158489       0.0199526       0.0000000000583151     0.0    0.0
0.0199526       0.0251189       0.0000000000583151     0.0    0.0
0.0251189       0.0316228       0.0000000000583151     0.0    0.0
0.0316228       0.0398107       0.0000000000583151     0.0    0.0
0.0398107       0.0501187       0.000000000058315     0.0    0.0
0.0501187       0.0630957       0.0000000000583149     0.0    0.0
0.0630957       0.0794328       0.0000000000583148     0.0    0.0
0.0794328       0.1       0.0000000000583146     0.0    0.0
0.1       0.125893       0.0000000000583143     0.0    0.0
0.125893       0.158489       0.0000000000583138     0.0    0.0
0.158489       0.199526       0.000000000058313     0.0    0.0
0.199526       0.251189       0.0000000000583119     0.0    0.0
0.251189       0.316228       0.0000000000583102     0.0    0.0
0.316228       0.398107       0.0000000000583076     0.0    0.0
0.398107       0.501187       0.0000000000583036     0.0    0.0
0.501187       0.630957       0.0000000000582977     0.0    0.0
0.630957       0.794328       0.0000000000582887     0.0    0.0
0.794328       1.       0.0000000000582751     0.0    0.0
1.       1.25893       0.0000000000582548     0.0    0.0
1.25893       1.58489       0.0000000000582245     0.0    0.0
1.58489       1.99526       0.0000000000581793     0.0    0.0
1.99526       2.51189       0.0000000000581122     0.0    0.0
2.51189       3.16228       0.0000000000580131     0.0    0.0
3.16228       3.98107       0.0000000000578676     0.0    0.0
3.98107       5.01187       0.0000000000576551     0.0    0.0
5.01187       6.30957       0.0000000000573469     0.0    0.0
6.30957       7.94328       0.0000000000569037     0.0    0.0
7.94328       10.       0.0000000000562725     0.0    0.0
10.       12.5893       0.000000000055384     0.0    0.0
12.5893       15.8489       0.0000000000541506     0.0    0.0
15.8489       19.9526       0.0000000000524672     0.0    0.0
19.9526       25.1189       0.000000000050217     0.0    0.0
25.1189       31.6228       0.0000000000472853     0.0    0.0
31.6228       39.8107       0.0000000000435847     0.0    0.0
39.8107       50.1187       0.0000000000390932     0.0    0.0
50.1187       63.0957       0.0000000000338988     0.0    0.0
63.0957       79.4328       0.0000000000282325     0.0    0.0
79.4328       100.       0.0000000000224632     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000153901     0.0    0.0
0.00125893       0.00158489       0.000000000000000000238973     0.0    0.0
0.00158489       0.00199526       0.000000000000000000370913     0.0    0.0
0.00199526       0.00251189       0.00000000000000000057544     0.0    0.0
0.00251189       0.00316228       0.00000000000000000089233     0.0    0.0
0.00316228       0.00398107       0.00000000000000000138306     0.0    0.0
0.00398107       0.00501187       0.00000000000000000214257     0.0    0.0
0.00501187       0.00630957       0.00000000000000000331739     0.0    0.0
0.00630957       0.00794328       0.00000000000000000513354     0.0    0.0
0.00794328       0.01       0.00000000000000000793931     0.0    0.0
0.01       0.0125893       0.0000000000000000122711     0.0    0.0
0.0125893       0.0158489       0.000000000000000018954     0.0    0.0
0.0158489       0.0199526       0.0000000000000000292565     0.0    0.0
0.0199526       0.0251189       0.0000000000000000451268     0.0    0.0
0.0251189       0.0316228       0.0000000000000000695531     0.0    0.0
0.0316228       0.0398107       0.000000000000000107115     0.0    0.0
0.0398107       0.0501187       0.000000000000000164823     0.0    0.0
0.0501187       0.0630957       0.000000000000000253392     0.0    0.0
0.0630957       0.0794328       0.000000000000000389182     0.0    0.0
0.0794328       0.1       0.000000000000000597132     0.0    0.0
0.1       0.125893       0.0000000000000009152     0.0    0.0
0.125893       0.158489       0.00000000000000140106     0.0    0.0
0.158489       0.199526       0.00000000000000214219     0.0    0.0
0.199526       0.251189       0.00000000000000327096     0.0    0.0
0.251189       0.316228       0.00000000000000498733     0.0    0.0
0.316228       0.398107       0.0000000000000075925     0.0    0.0
0.398107       0.501187       0.000000000000011539     0.0    0.0
0.501187       0.630957       0.0000000000000175047     0.0    0.0
0.630957       0.794328       0.0000000000000265015     0.0    0.0
0.794328       1.       0.0000000000000400344     0.0    0.0
1.       1.25893       0.0000000000000603322     0.0    0.0
1.25893       1.58489       0.000000000000090679     0.0    0.0
1.58489       1.99526       0.000000000000135887     0.0    0.0
1.99526       2.51189       0.000000000000202963     0.0    0.0
2.51189       3.16228       0.000000000000302027     0.0    0.0
3.16228       3.98107       0.000000000000447567     0.0    0.0
3.98107       5.01187       0.000000000000660094     0.0    0.0
5.01187       6.30957       0.000000000000968267     0.0    0.0
6.30957       7.94328       0.00000000000141146     0.0    0.0
7.94328       10.       0.00000000000204264     0.0    0.0
10.       12.5893       0.00000000000293117     0.0    0.0
12.5893       15.8489       0.00000000000416459     0.0    0.0
15.8489       19.9526       0.00000000000584796     0.0    0.0
19.9526       25.1189       0.00000000000809813     0.0    0.0
25.1189       31.6228       0.0000000000110299     0.0    0.0
31.6228       39.8107       0.0000000000147305     0.0    0.0
39.8107       50.1187       0.000000000019222     0.0    0.0
50.1187       63.0957       0.0000000000244164     0.0    0.0
63.0957       79.4328       0.0000000000300826     0.0    0.0
79.4328       100.       0.000000000035852     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.246793     0.0    0.0
0.00125893       0.00158489       0.155716     0.0    0.0
0.00158489       0.00199526       0.09825     0.0    0.0
0.00199526       0.00251189       0.0619915     0.0    0.0
0.00251189       0.00316228       0.039114     0.0    0.0
0.00316228       0.00398107       0.0246793     0.0    0.0
0.00398107       0.00501187       0.0155716     0.0    0.0
0.00501187       0.00630957       0.009825     0.0    0.0
0.00630957       0.00794328       0.00619915     0.0    0.0
0.00794328       0.01       0.0039114     0.0    0.0
0.01       0.0125893       0.00246793     0.0    0.0
0.0125893       0.0158489       0.00155716     0.0    0.0
0.0158489       0.0199526       0.0009825     0.0    0.0
0.0199526       0.0251189       0.000619915     0.0    0.0
0.0251189       0.0316228       0.00039114     0.0    0.0
0.0316228       0.0398107       0.000246793     0.0    0.0
0.0398107       0.0501187       0.000155716     0.0    0.0
0.0501187       0.0630957       0.0000982499     0.0    0.0
0.0630957       0.0794328       0.0000619915     0.0    0.0
0.0794328       0.1       0.000039114     0.0    0.0
0.1       0.125893       0.0000246792     0.0    0.0
0.125893       0.158489       0.0000155715     0.0    0.0
0.158489       0.199526       0.00000982494     0.0    0.0
0.199526       0.251189       0.0000061991     0.0    0.0
0.251189       0.316228       0.00000391134     0.0    0.0
0.316228       0.398107       0.00000246787     0.0    0.0
0.398107       0.501187       0.0000015571     0.0    0.0
0.501187       0.630957       0.000000982442     0.0    0.0
0.630957       0.794328       0.000000619857     0.0    0.0
0.794328       1.       0.000000391082     0.0    0.0
1.       1.25893       0.000000246735     0.0    0.0
1.25893       1.58489       0.000000155658     0.0    0.0
1.58489       1.99526       0.0000000981918     0.0    0.0
1.99526       2.51189       0.0000000619334     0.0    0.0
2.51189       3.16228       0.000000039056     0.0    0.0
3.16228       3.98107       0.0000000246214     0.0    0.0
3.98107       5.01187       0.0000000155139     0.0    0.0
5.01187       6.30957       0.00000000976765     0.0    0.0
6.30957       7.94328       0.00000000614225     0.0    0.0
7.94328       10.       0.00000000385513     0.0    0.0
10.       12.5893       0.00000000241254     0.0    0.0
12.5893       15.8489       0.00000000150301     0.0    0.0
15.8489       19.9526       0.000000000930033     0.0    0.0
19.9526       25.1189       0.000000000569698     0.0    0.0
25.1189       31.6228       0.000000000343855     0.0    0.0
31.6228       39.8107       0.000000000203208     0.0    0.0
39.8107       50.1187       0.000000000116623     0.0    0.0
50.1187       63.0957       0.0000000000643512     0.0    0.0
63.0957       79.4328       0.000000000033759     0.0    0.0
79.4328       100.       0.0000000000166509     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000583152     0.0    0.0
0.00125893       0.00158489       0.0000000000583152     0.0    0.0
0.00158489       0.00199526       0.0000000000583152     0.0    0.0
0.00199526       0.00251189       0.0000000000583152     0.0    0.0
0.00251189       0.00316228       0.0000000000583152     0.0    0.0
0.00316228       0.00398107       0.0000000000583152     0.0    0.0
0.00398107       0.00501187       0.0000000000583152     0.0    0.0
0.00501187       0.00630957       0.0000000000583152     0.0    0.0
0.00630957       0.00794328       0.0000000000583152     0.0    0.0
0.00794328       0.01       0.0000000000583152     0.0    0.0
0.01       0.0125893       0.0000000000583152     0.0    0.0
0.0125893       0.0158489       0.0000000000583152     0.0    0.0
0.0158489       0.0199526       0.0000000000583151     0.0    0.0
0.0199526       0.0251189       0.0000000000583151     0.0    0.0
0.0251189       0.0316228       0.0000000000583151     0.0    0.0
0.0316228       0.0398107       0.0000000000583151     0.0    0.0
0.0398107       0.0501187       0.000000000058315     0.0    0.0
0.0501187       0.0630957       0.0000000000583149     0.0    0.0
0.0630957       0.0794328       0.0000000000583148     0.0    0.0
0.0794328       0.1       0.0000000000583146     0.0    0.0
0.1       0.125893       0.0000000000583143     0.0    0.0
0.125893       0.158489       0.0000000000583138     0.0    0.0
0.158489       0.199526       0.000000000058313     0.0    0.0
0.199526       0.251189       0.0000000000583119     0.0    0.0
0.251189       0.316228       0.0000000000583102     0.0    0.0
0.316228       0.398107       0.0000000000583076     0.0    0.0
0.398107       0.501187       0.0000000000583036     0.0    0.0
0.501187       0.630957       0.0000000000582977     0.0    0.0
0.630957       0.794328       0.0000000000582887     0.0    0.0
0.794328       1.       0.0000000000582751     0.0    0.0
1.       1.25893       0.0000000000582548     0.0    0.0
1.25893       1.58489       0.0000000000582245     0.0    0.0
1.58489       1.99526       0.0000000000581793     0.0    0.0
1.99526       2.51189       0.0000000000581122     0.0    0.0
2.51189       3.16228       0.0000000000580131     0.0    0.0
3.16228       3.98107       0.0000000000578676     0.0    0.0
3.98107       5.01187       0.0000000000576551     0.0    0.0
5.01187       6.30957       0.0000000000573469     0.0    0.0
6.30957       7.94328       0.0000000000569037     0.0    0.0
7.94328       10.       0.0000000000562725     0.0    0.0
10.       12.5893       0.000000000055384     0.0    0.0
12.5893       15.8489       0.0000000000541506     0.0    0.0
15.8489       19.9526       0.0000000000524672     0.0    0.0
19.9526       25.1189       0.000000000050217     0.0    0.0
25.1189       31.6228       0.0000000000472853     0.0    0.0
31.6228       39.8107       0.0000000000435847     0.0    0.0
39.8107       50.1187       0.0000000000390932     0.0    0.0
50.1187       63.0957       0.0000000000338988     0.0    0.0
63.0957       79.4328       0.0000000000282325     0.0    0.0
79.4328       100.       0.0000000000224632     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000183978     0.0    0.0
0.00125893       0.00158489       0.00000000000000000026905     0.0    0.0
0.00158489       0.00199526       0.000000000000000000400989     0.0    0.0
0.00199526       0.00251189       0.000000000000000000605516     0.0    0.0
0.00251189       0.00316228       0.000000000000000000922407     0.0    0.0
0.00316228       0.00398107       0.00000000000000000141313     0.0    0.0
0.00398107       0.00501187       0.00000000000000000217264     0.0    0.0
0.00501187       0.00630957       0.00000000000000000334747     0.0    0.0
0.00630957       0.00794328       0.00000000000000000516361     0.0    0.0
0.00794328       0.01       0.00000000000000000796939     0.0    0.0
0.01       0.0125893       0.0000000000000000123011     0.0    0.0
0.0125893       0.0158489       0.000000000000000018984     0.0    0.0
0.0158489       0.0199526       0.0000000000000000292866     0.0    0.0
0.0199526       0.0251189       0.0000000000000000451569     0.0    0.0
0.0251189       0.0316228       0.0000000000000000695832     0.0    0.0
0.0316228       0.0398107       0.000000000000000107145     0.0    0.0
0.0398107       0.0501187       0.000000000000000164853     0.0    0.0
0.0501187       0.0630957       0.000000000000000253422     0.0    0.0
0.0630957       0.0794328       0.000000000000000389212     0.0    0.0
0.0794328       0.1       0.000000000000000597162     0.0    0.0
0.1       0.125893       0.00000000000000091523     0.0    0.0
0.125893       0.158489       0.00000000000000140109     0.0    0.0
0.158489       0.199526       0.00000000000000214222     0.0    0.0
0.199526       0.251189       0.00000000000000327099     0.0    0.0
0.251189       0.316228       0.00000000000000498737     0.0    0.0
0.316228       0.398107       0.00000000000000759253     0.0    0.0
0.398107       0.501187       0.000000000000011539     0.0    0.0
0.501187       0.630957       0.0000000000000175047     0.0    0.0
0.630957       0.794328       0.0000000000000265015     0.0    0.0
0.794328       1.       0.0000000000000400344     0.0    0.0
1.       1.25893       0.0000000000000603322     0.0    0.0
1.25893       1.58489       0.000000000000090679     0.0    0.0
1.58489       1.99526       0.000000000000135887     0.0    0.0
1.99526       2.51189       0.000000000000202963     0.0    0.0
2.51189       3.16228       0.000000000000302027     0.0    0.0
3.16228       3.98107       0.000000000000447567     0.0    0.0
3.98107       5.01187       0.000000000000660095     0.0    0.0
5.01187       6.30957       0.000000000000968267     0.0    0.0
6.30957       7.94328       0.00000000000141146     0.0    0.0
7.94328       10.       0.00000000000204264     0.0    0.0
10.       12.5893       0.00000000000293117     0.0    0.0
12.5893       15.8489       0.00000000000416459     0.0    0.0
15.8489       19.9526       0.00000000000584796     0.0    0.0
19.9526       25.1189       0.00000000000809813     0.0    0.0
25.1189       31.6228       0.0000000000110299     0.0    0.0
31.6228       39.8107       0.0000000000147305     0.0    0.0
39.8107       50.1187       0.000000000019222     0.0    0.0
50.1187       63.0957       0.0000000000244164     0.0    0.0
63.0957       79.4328       0.0000000000300826     0.0    0.0
79.4328       100.       0.000000000035852     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_0_N2LP_no_bdryt


==> Plots_Diffs/qTDist_wt_Log_AsyExp_qqHg_YHabs_1.dat <==
# BEGIN PLOT
Title=$q\bar{q}\to H g$ (13 TeV LHC), $|Y_H|=1$
DrawOnly=        qTDist_Log_AsyExp_qqHg_YHabs_1_N1LP_inc_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_1_N2LP_inc_bdryt         qTDist_Log_AsyExp_qqHg_YHabs_1_N1LP_no_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_1_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1	1	1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=   
Legend2Only=   
Legend3Only=  qTDist_Log_AsyExp_qqHg_YHabs_1_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_qqHg_YHabs_1_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_qqHg_YHabs_1_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_qqHg_YHabs_1_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$(1/q^2_{\mathrm{T}})\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=1e-30
YMax=1e+3
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_qqHg_YHabs_1
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000472077     0.0    0.0
0.00125893       0.00158489       0.000000472077     0.0    0.0
0.00158489       0.00199526       0.000000472077     0.0    0.0
0.00199526       0.00251189       0.000000472077     0.0    0.0
0.00251189       0.00316228       0.000000472077     0.0    0.0
0.00316228       0.00398107       0.000000472077     0.0    0.0
0.00398107       0.00501187       0.000000472077     0.0    0.0
0.00501187       0.00630957       0.000000472077     0.0    0.0
0.00630957       0.00794328       0.000000472077     0.0    0.0
0.00794328       0.01       0.000000472077     0.0    0.0
0.01       0.0125893       0.000000472077     0.0    0.0
0.0125893       0.0158489       0.000000472077     0.0    0.0
0.0158489       0.0199526       0.000000472077     0.0    0.0
0.0199526       0.0251189       0.000000472077     0.0    0.0
0.0251189       0.0316228       0.000000472077     0.0    0.0
0.0316228       0.0398107       0.000000472077     0.0    0.0
0.0398107       0.0501187       0.000000472077     0.0    0.0
0.0501187       0.0630957       0.000000472077     0.0    0.0
0.0630957       0.0794328       0.000000472077     0.0    0.0
0.0794328       0.1       0.000000472076     0.0    0.0
0.1       0.125893       0.000000472076     0.0    0.0
0.125893       0.158489       0.000000472075     0.0    0.0
0.158489       0.199526       0.000000472074     0.0    0.0
0.199526       0.251189       0.000000472073     0.0    0.0
0.251189       0.316228       0.00000047207     0.0    0.0
0.316228       0.398107       0.000000472066     0.0    0.0
0.398107       0.501187       0.000000472059     0.0    0.0
0.501187       0.630957       0.000000472049     0.0    0.0
0.630957       0.794328       0.000000472032     0.0    0.0
0.794328       1.       0.000000472006     0.0    0.0
1.       1.25893       0.000000471964     0.0    0.0
1.25893       1.58489       0.000000471899     0.0    0.0
1.58489       1.99526       0.000000471794     0.0    0.0
1.99526       2.51189       0.00000047163     0.0    0.0
2.51189       3.16228       0.000000471369     0.0    0.0
3.16228       3.98107       0.000000470958     0.0    0.0
3.98107       5.01187       0.00000047031     0.0    0.0
5.01187       6.30957       0.000000469292     0.0    0.0
6.30957       7.94328       0.000000467697     0.0    0.0
7.94328       10.       0.000000465213     0.0    0.0
10.       12.5893       0.00000046137     0.0    0.0
12.5893       15.8489       0.000000455485     0.0    0.0
15.8489       19.9526       0.000000446599     0.0    0.0
19.9526       25.1189       0.00000043343     0.0    0.0
25.1189       31.6228       0.000000414406     0.0    0.0
31.6228       39.8107       0.000000387837     0.0    0.0
39.8107       50.1187       0.000000352346     0.0    0.0
50.1187       63.0957       0.000000307577     0.0    0.0
63.0957       79.4328       0.000000255036     0.0    0.0
79.4328       100.       0.000000198557     0.0    0.0
# END HISTO1D qTDist_Log_QCD_qqHg_YHabs_1
# BEGIN HISTO1D qTDist_Lin_QCD_qqHg_YHabs_1
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000471964     0.0    0.0
3.       5.       0.000000471069     0.0    0.0
5.       7.       0.000000469305     0.0    0.0
7.       9.       0.000000466711     0.0    0.0
9.       11.       0.000000463335     0.0    0.0
11.       13.       0.00000045923     0.0    0.0
13.       15.       0.000000454452     0.0    0.0
15.       17.       0.00000044906     0.0    0.0
17.       19.       0.00000044311     0.0    0.0
19.       21.       0.000000436661     0.0    0.0
21.       23.       0.000000429769     0.0    0.0
23.       25.       0.000000422487     0.0    0.0
25.       27.       0.000000414868     0.0    0.0
27.       29.       0.000000406961     0.0    0.0
29.       31.       0.000000398814     0.0    0.0
31.       33.       0.000000390469     0.0    0.0
33.       35.       0.000000381969     0.0    0.0
35.       37.       0.000000373351     0.0    0.0
37.       39.       0.00000036465     0.0    0.0
39.       41.       0.0000003559     0.0    0.0
41.       43.       0.00000034713     0.0    0.0
43.       45.       0.000000338367     0.0    0.0
45.       47.       0.000000329635     0.0    0.0
47.       49.       0.000000320957     0.0    0.0
49.       51.       0.000000312352     0.0    0.0
51.       53.       0.000000303838     0.0    0.0
53.       55.       0.00000029543     0.0    0.0
55.       57.       0.000000287142     0.0    0.0
57.       59.       0.000000278986     0.0    0.0
59.       61.       0.000000270971     0.0    0.0
61.       63.       0.000000263107     0.0    0.0
63.       65.       0.000000255401     0.0    0.0
65.       67.       0.000000247858     0.0    0.0
67.       69.       0.000000240482     0.0    0.0
69.       71.       0.000000233279     0.0    0.0
71.       73.       0.00000022625     0.0    0.0
73.       75.       0.000000219397     0.0    0.0
75.       77.       0.000000212721     0.0    0.0
77.       79.       0.000000206223     0.0    0.0
79.       81.       0.000000199902     0.0    0.0
81.       83.       0.000000193756     0.0    0.0
83.       85.       0.000000187786     0.0    0.0
85.       87.       0.000000181988     0.0    0.0
87.       89.       0.000000176361     0.0    0.0
89.       91.       0.000000170902     0.0    0.0
91.       93.       0.000000165608     0.0    0.0
93.       95.       0.000000160477     0.0    0.0
95.       97.       0.000000155505     0.0    0.0
97.       99.       0.000000150688     0.0    0.0
99.       101.       0.000000146023     0.0    0.0
101.       103.       0.000000141507     0.0    0.0
103.       105.       0.000000137136     0.0    0.0
105.       107.       0.000000132906     0.0    0.0
107.       109.       0.000000128813     0.0    0.0
109.       111.       0.000000124853     0.0    0.0
111.       113.       0.000000121024     0.0    0.0
113.       115.       0.00000011732     0.0    0.0
115.       117.       0.000000113738     0.0    0.0
117.       119.       0.000000110275     0.0    0.0
119.       121.       0.000000106927     0.0    0.0
121.       123.       0.00000010369     0.0    0.0
123.       125.       0.00000010056     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qqHg_YHabs_1
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.472077     0.0    0.0
0.00125893       0.00158489       0.29786     0.0    0.0
0.00158489       0.00199526       0.187937     0.0    0.0
0.00199526       0.00251189       0.11858     0.0    0.0
0.00251189       0.00316228       0.0748192     0.0    0.0
0.00316228       0.00398107       0.0472077     0.0    0.0
0.00398107       0.00501187       0.029786     0.0    0.0
0.00501187       0.00630957       0.0187937     0.0    0.0
0.00630957       0.00794328       0.011858     0.0    0.0
0.00794328       0.01       0.00748192     0.0    0.0
0.01       0.0125893       0.00472077     0.0    0.0
0.0125893       0.0158489       0.0029786     0.0    0.0
0.0158489       0.0199526       0.00187937     0.0    0.0
0.0199526       0.0251189       0.0011858     0.0    0.0
0.0251189       0.0316228       0.000748192     0.0    0.0
0.0316228       0.0398107       0.000472077     0.0    0.0
0.0398107       0.0501187       0.00029786     0.0    0.0
0.0501187       0.0630957       0.000187937     0.0    0.0
0.0630957       0.0794328       0.00011858     0.0    0.0
0.0794328       0.1       0.0000748191     0.0    0.0
0.1       0.125893       0.0000472076     0.0    0.0
0.125893       0.158489       0.0000297859     0.0    0.0
0.158489       0.199526       0.0000187936     0.0    0.0
0.199526       0.251189       0.0000118579     0.0    0.0
0.251189       0.316228       0.0000074818     0.0    0.0
0.316228       0.398107       0.00000472066     0.0    0.0
0.398107       0.501187       0.00000297849     0.0    0.0
0.501187       0.630957       0.00000187926     0.0    0.0
0.630957       0.794328       0.00000118569     0.0    0.0
0.794328       1.       0.000000748079     0.0    0.0
1.       1.25893       0.000000471964     0.0    0.0
1.25893       1.58489       0.000000297748     0.0    0.0
1.58489       1.99526       0.000000187825     0.0    0.0
1.99526       2.51189       0.000000118468     0.0    0.0
2.51189       3.16228       0.000000074707     0.0    0.0
3.16228       3.98107       0.0000000470958     0.0    0.0
3.98107       5.01187       0.0000000296746     0.0    0.0
5.01187       6.30957       0.0000000186829     0.0    0.0
6.30957       7.94328       0.000000011748     0.0    0.0
7.94328       10.       0.00000000737312     0.0    0.0
10.       12.5893       0.0000000046137     0.0    0.0
12.5893       15.8489       0.00000000287392     0.0    0.0
15.8489       19.9526       0.00000000177794     0.0    0.0
19.9526       25.1189       0.00000000108873     0.0    0.0
25.1189       31.6228       0.000000000656789     0.0    0.0
31.6228       39.8107       0.000000000387837     0.0    0.0
39.8107       50.1187       0.000000000222315     0.0    0.0
50.1187       63.0957       0.000000000122449     0.0    0.0
63.0957       79.4328       0.0000000000640621     0.0    0.0
79.4328       100.       0.0000000000314691     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000112741     0.0    0.0
0.00125893       0.00158489       0.000000000112741     0.0    0.0
0.00158489       0.00199526       0.000000000112741     0.0    0.0
0.00199526       0.00251189       0.000000000112741     0.0    0.0
0.00251189       0.00316228       0.000000000112741     0.0    0.0
0.00316228       0.00398107       0.000000000112741     0.0    0.0
0.00398107       0.00501187       0.000000000112741     0.0    0.0
0.00501187       0.00630957       0.000000000112741     0.0    0.0
0.00630957       0.00794328       0.000000000112741     0.0    0.0
0.00794328       0.01       0.000000000112741     0.0    0.0
0.01       0.0125893       0.000000000112741     0.0    0.0
0.0125893       0.0158489       0.000000000112741     0.0    0.0
0.0158489       0.0199526       0.000000000112741     0.0    0.0
0.0199526       0.0251189       0.000000000112741     0.0    0.0
0.0251189       0.0316228       0.000000000112741     0.0    0.0
0.0316228       0.0398107       0.000000000112741     0.0    0.0
0.0398107       0.0501187       0.000000000112741     0.0    0.0
0.0501187       0.0630957       0.000000000112741     0.0    0.0
0.0630957       0.0794328       0.000000000112741     0.0    0.0
0.0794328       0.1       0.00000000011274     0.0    0.0
0.1       0.125893       0.00000000011274     0.0    0.0
0.125893       0.158489       0.000000000112739     0.0    0.0
0.158489       0.199526       0.000000000112737     0.0    0.0
0.199526       0.251189       0.000000000112735     0.0    0.0
0.251189       0.316228       0.000000000112732     0.0    0.0
0.316228       0.398107       0.000000000112727     0.0    0.0
0.398107       0.501187       0.000000000112719     0.0    0.0
0.501187       0.630957       0.000000000112708     0.0    0.0
0.630957       0.794328       0.00000000011269     0.0    0.0
0.794328       1.       0.000000000112664     0.0    0.0
1.       1.25893       0.000000000112625     0.0    0.0
1.25893       1.58489       0.000000000112566     0.0    0.0
1.58489       1.99526       0.000000000112479     0.0    0.0
1.99526       2.51189       0.000000000112349     0.0    0.0
2.51189       3.16228       0.000000000112158     0.0    0.0
3.16228       3.98107       0.000000000111876     0.0    0.0
3.98107       5.01187       0.000000000111465     0.0    0.0
5.01187       6.30957       0.000000000110869     0.0    0.0
6.30957       7.94328       0.000000000110012     0.0    0.0
7.94328       10.       0.000000000108792     0.0    0.0
10.       12.5893       0.000000000107073     0.0    0.0
12.5893       15.8489       0.000000000104687     0.0    0.0
15.8489       19.9526       0.00000000010143     0.0    0.0
19.9526       25.1189       0.0000000000970764     0.0    0.0
25.1189       31.6228       0.0000000000914027     0.0    0.0
31.6228       39.8107       0.00000000008424     0.0    0.0
39.8107       50.1187       0.0000000000755452     0.0    0.0
50.1187       63.0957       0.0000000000654885     0.0    0.0
63.0957       79.4328       0.0000000000545183     0.0    0.0
79.4328       100.       0.00000000004335     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000297407     0.0    0.0
0.00125893       0.00158489       0.000000000000000000461807     0.0    0.0
0.00158489       0.00199526       0.000000000000000000716778     0.0    0.0
0.00199526       0.00251189       0.00000000000000000111202     0.0    0.0
0.00251189       0.00316228       0.00000000000000000172442     0.0    0.0
0.00316228       0.00398107       0.00000000000000000267275     0.0    0.0
0.00398107       0.00501187       0.00000000000000000414052     0.0    0.0
0.00501187       0.00630957       0.0000000000000000064109     0.0    0.0
0.00630957       0.00794328       0.00000000000000000992068     0.0    0.0
0.00794328       0.01       0.000000000000000015343     0.0    0.0
0.01       0.0125893       0.0000000000000000237143     0.0    0.0
0.0125893       0.0158489       0.0000000000000000366296     0.0    0.0
0.0158489       0.0199526       0.0000000000000000565402     0.0    0.0
0.0199526       0.0251189       0.0000000000000000872111     0.0    0.0
0.0251189       0.0316228       0.000000000000000134418     0.0    0.0
0.0316228       0.0398107       0.000000000000000207012     0.0    0.0
0.0398107       0.0501187       0.00000000000000031854     0.0    0.0
0.0501187       0.0630957       0.000000000000000489715     0.0    0.0
0.0630957       0.0794328       0.000000000000000752154     0.0    0.0
0.0794328       0.1       0.00000000000000115406     0.0    0.0
0.1       0.125893       0.0000000000000017688     0.0    0.0
0.125893       0.158489       0.00000000000000270785     0.0    0.0
0.158489       0.199526       0.00000000000000414028     0.0    0.0
0.199526       0.251189       0.00000000000000632199     0.0    0.0
0.251189       0.316228       0.00000000000000963944     0.0    0.0
0.316228       0.398107       0.0000000000000146749     0.0    0.0
0.398107       0.501187       0.0000000000000223031     0.0    0.0
0.501187       0.630957       0.0000000000000338343     0.0    0.0
0.630957       0.794328       0.000000000000051225     0.0    0.0
0.794328       1.       0.0000000000000773845     0.0    0.0
1.       1.25893       0.000000000000116622     0.0    0.0
1.25893       1.58489       0.000000000000175286     0.0    0.0
1.58489       1.99526       0.000000000000262683     0.0    0.0
1.99526       2.51189       0.000000000000392359     0.0    0.0
2.51189       3.16228       0.000000000000583885     0.0    0.0
3.16228       3.98107       0.000000000000865279     0.0    0.0
3.98107       5.01187       0.00000000000127621     0.0    0.0
5.01187       6.30957       0.00000000000187212     0.0    0.0
6.30957       7.94328       0.00000000000272917     0.0    0.0
7.94328       10.       0.00000000000394987     0.0    0.0
10.       12.5893       0.00000000000566844     0.0    0.0
12.5893       15.8489       0.00000000000805438     0.0    0.0
15.8489       19.9526       0.0000000000113111     0.0    0.0
19.9526       25.1189       0.000000000015665     0.0    0.0
25.1189       31.6228       0.0000000000213387     0.0    0.0
31.6228       39.8107       0.0000000000285015     0.0    0.0
39.8107       50.1187       0.0000000000371962     0.0    0.0
50.1187       63.0957       0.0000000000472529     0.0    0.0
63.0957       79.4328       0.0000000000582232     0.0    0.0
79.4328       100.       0.0000000000693914     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.472077     0.0    0.0
0.00125893       0.00158489       0.29786     0.0    0.0
0.00158489       0.00199526       0.187937     0.0    0.0
0.00199526       0.00251189       0.11858     0.0    0.0
0.00251189       0.00316228       0.0748192     0.0    0.0
0.00316228       0.00398107       0.0472077     0.0    0.0
0.00398107       0.00501187       0.029786     0.0    0.0
0.00501187       0.00630957       0.0187937     0.0    0.0
0.00630957       0.00794328       0.011858     0.0    0.0
0.00794328       0.01       0.00748192     0.0    0.0
0.01       0.0125893       0.00472077     0.0    0.0
0.0125893       0.0158489       0.0029786     0.0    0.0
0.0158489       0.0199526       0.00187937     0.0    0.0
0.0199526       0.0251189       0.0011858     0.0    0.0
0.0251189       0.0316228       0.000748192     0.0    0.0
0.0316228       0.0398107       0.000472077     0.0    0.0
0.0398107       0.0501187       0.00029786     0.0    0.0
0.0501187       0.0630957       0.000187937     0.0    0.0
0.0630957       0.0794328       0.00011858     0.0    0.0
0.0794328       0.1       0.0000748191     0.0    0.0
0.1       0.125893       0.0000472076     0.0    0.0
0.125893       0.158489       0.0000297859     0.0    0.0
0.158489       0.199526       0.0000187936     0.0    0.0
0.199526       0.251189       0.0000118579     0.0    0.0
0.251189       0.316228       0.0000074818     0.0    0.0
0.316228       0.398107       0.00000472066     0.0    0.0
0.398107       0.501187       0.00000297849     0.0    0.0
0.501187       0.630957       0.00000187926     0.0    0.0
0.630957       0.794328       0.00000118569     0.0    0.0
0.794328       1.       0.000000748079     0.0    0.0
1.       1.25893       0.000000471964     0.0    0.0
1.25893       1.58489       0.000000297748     0.0    0.0
1.58489       1.99526       0.000000187825     0.0    0.0
1.99526       2.51189       0.000000118468     0.0    0.0
2.51189       3.16228       0.000000074707     0.0    0.0
3.16228       3.98107       0.0000000470958     0.0    0.0
3.98107       5.01187       0.0000000296746     0.0    0.0
5.01187       6.30957       0.0000000186829     0.0    0.0
6.30957       7.94328       0.000000011748     0.0    0.0
7.94328       10.       0.00000000737312     0.0    0.0
10.       12.5893       0.0000000046137     0.0    0.0
12.5893       15.8489       0.00000000287392     0.0    0.0
15.8489       19.9526       0.00000000177794     0.0    0.0
19.9526       25.1189       0.00000000108873     0.0    0.0
25.1189       31.6228       0.000000000656789     0.0    0.0
31.6228       39.8107       0.000000000387837     0.0    0.0
39.8107       50.1187       0.000000000222315     0.0    0.0
50.1187       63.0957       0.000000000122449     0.0    0.0
63.0957       79.4328       0.0000000000640621     0.0    0.0
79.4328       100.       0.0000000000314691     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000112741     0.0    0.0
0.00125893       0.00158489       0.000000000112741     0.0    0.0
0.00158489       0.00199526       0.000000000112741     0.0    0.0
0.00199526       0.00251189       0.000000000112741     0.0    0.0
0.00251189       0.00316228       0.000000000112741     0.0    0.0
0.00316228       0.00398107       0.000000000112741     0.0    0.0
0.00398107       0.00501187       0.000000000112741     0.0    0.0
0.00501187       0.00630957       0.000000000112741     0.0    0.0
0.00630957       0.00794328       0.000000000112741     0.0    0.0
0.00794328       0.01       0.000000000112741     0.0    0.0
0.01       0.0125893       0.000000000112741     0.0    0.0
0.0125893       0.0158489       0.000000000112741     0.0    0.0
0.0158489       0.0199526       0.000000000112741     0.0    0.0
0.0199526       0.0251189       0.000000000112741     0.0    0.0
0.0251189       0.0316228       0.000000000112741     0.0    0.0
0.0316228       0.0398107       0.000000000112741     0.0    0.0
0.0398107       0.0501187       0.000000000112741     0.0    0.0
0.0501187       0.0630957       0.000000000112741     0.0    0.0
0.0630957       0.0794328       0.000000000112741     0.0    0.0
0.0794328       0.1       0.00000000011274     0.0    0.0
0.1       0.125893       0.00000000011274     0.0    0.0
0.125893       0.158489       0.000000000112739     0.0    0.0
0.158489       0.199526       0.000000000112737     0.0    0.0
0.199526       0.251189       0.000000000112735     0.0    0.0
0.251189       0.316228       0.000000000112732     0.0    0.0
0.316228       0.398107       0.000000000112727     0.0    0.0
0.398107       0.501187       0.000000000112719     0.0    0.0
0.501187       0.630957       0.000000000112708     0.0    0.0
0.630957       0.794328       0.00000000011269     0.0    0.0
0.794328       1.       0.000000000112664     0.0    0.0
1.       1.25893       0.000000000112625     0.0    0.0
1.25893       1.58489       0.000000000112566     0.0    0.0
1.58489       1.99526       0.000000000112479     0.0    0.0
1.99526       2.51189       0.000000000112349     0.0    0.0
2.51189       3.16228       0.000000000112158     0.0    0.0
3.16228       3.98107       0.000000000111876     0.0    0.0
3.98107       5.01187       0.000000000111465     0.0    0.0
5.01187       6.30957       0.000000000110869     0.0    0.0
6.30957       7.94328       0.000000000110012     0.0    0.0
7.94328       10.       0.000000000108792     0.0    0.0
10.       12.5893       0.000000000107073     0.0    0.0
12.5893       15.8489       0.000000000104687     0.0    0.0
15.8489       19.9526       0.00000000010143     0.0    0.0
19.9526       25.1189       0.0000000000970764     0.0    0.0
25.1189       31.6228       0.0000000000914027     0.0    0.0
31.6228       39.8107       0.00000000008424     0.0    0.0
39.8107       50.1187       0.0000000000755452     0.0    0.0
50.1187       63.0957       0.0000000000654885     0.0    0.0
63.0957       79.4328       0.0000000000545183     0.0    0.0
79.4328       100.       0.00000000004335     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000609156     0.0    0.0
0.00125893       0.00158489       0.000000000000000000773556     0.0    0.0
0.00158489       0.00199526       0.00000000000000000102853     0.0    0.0
0.00199526       0.00251189       0.00000000000000000142377     0.0    0.0
0.00251189       0.00316228       0.00000000000000000203617     0.0    0.0
0.00316228       0.00398107       0.0000000000000000029845     0.0    0.0
0.00398107       0.00501187       0.00000000000000000445226     0.0    0.0
0.00501187       0.00630957       0.00000000000000000672265     0.0    0.0
0.00630957       0.00794328       0.0000000000000000102324     0.0    0.0
0.00794328       0.01       0.0000000000000000156547     0.0    0.0
0.01       0.0125893       0.0000000000000000240261     0.0    0.0
0.0125893       0.0158489       0.0000000000000000369413     0.0    0.0
0.0158489       0.0199526       0.000000000000000056852     0.0    0.0
0.0199526       0.0251189       0.0000000000000000875229     0.0    0.0
0.0251189       0.0316228       0.00000000000000013473     0.0    0.0
0.0316228       0.0398107       0.000000000000000207323     0.0    0.0
0.0398107       0.0501187       0.000000000000000318852     0.0    0.0
0.0501187       0.0630957       0.000000000000000490027     0.0    0.0
0.0630957       0.0794328       0.000000000000000752466     0.0    0.0
0.0794328       0.1       0.00000000000000115437     0.0    0.0
0.1       0.125893       0.00000000000000176911     0.0    0.0
0.125893       0.158489       0.00000000000000270816     0.0    0.0
0.158489       0.199526       0.00000000000000414059     0.0    0.0
0.199526       0.251189       0.0000000000000063223     0.0    0.0
0.251189       0.316228       0.00000000000000963976     0.0    0.0
0.316228       0.398107       0.0000000000000146752     0.0    0.0
0.398107       0.501187       0.0000000000000223034     0.0    0.0
0.501187       0.630957       0.0000000000000338346     0.0    0.0
0.630957       0.794328       0.0000000000000512253     0.0    0.0
0.794328       1.       0.0000000000000773848     0.0    0.0
1.       1.25893       0.000000000000116622     0.0    0.0
1.25893       1.58489       0.000000000000175287     0.0    0.0
1.58489       1.99526       0.000000000000262683     0.0    0.0
1.99526       2.51189       0.000000000000392359     0.0    0.0
2.51189       3.16228       0.000000000000583885     0.0    0.0
3.16228       3.98107       0.000000000000865279     0.0    0.0
3.98107       5.01187       0.00000000000127621     0.0    0.0
5.01187       6.30957       0.00000000000187212     0.0    0.0
6.30957       7.94328       0.00000000000272917     0.0    0.0
7.94328       10.       0.00000000000394987     0.0    0.0
10.       12.5893       0.00000000000566844     0.0    0.0
12.5893       15.8489       0.00000000000805438     0.0    0.0
15.8489       19.9526       0.0000000000113111     0.0    0.0
19.9526       25.1189       0.000000000015665     0.0    0.0
25.1189       31.6228       0.0000000000213387     0.0    0.0
31.6228       39.8107       0.0000000000285015     0.0    0.0
39.8107       50.1187       0.0000000000371962     0.0    0.0
50.1187       63.0957       0.0000000000472529     0.0    0.0
63.0957       79.4328       0.0000000000582232     0.0    0.0
79.4328       100.       0.0000000000693914     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_1_N2LP_no_bdryt


==> Plots_Diffs/qTDist_wt_Log_AsyExp_qqHg_YHabs_2.dat <==
# BEGIN PLOT
Title=$q\bar{q}\to H g$ (13 TeV LHC), $|Y_H|=2$
DrawOnly=  qTDist_Log_AsyExp_qqHg_YHabs_2_N0LP_inc_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_2_N1LP_inc_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_2_N2LP_inc_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_2_N0LP_no_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_2_N1LP_no_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_2_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1	1	1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=  qTDist_Log_AsyExp_qqHg_YHabs_2_N0LP_inc_bdryt
Legend2Only=  qTDist_Log_AsyExp_qqHg_YHabs_2_N0LP_no_bdryt
Legend3Only=  qTDist_Log_AsyExp_qqHg_YHabs_2_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_qqHg_YHabs_2_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_qqHg_YHabs_2_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_qqHg_YHabs_2_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$(1/q^2_{\mathrm{T}})\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=1e-30
YMax=1e+3
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_qqHg_YHabs_2
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000397438     0.0    0.0
0.00125893       0.00158489       0.000000397438     0.0    0.0
0.00158489       0.00199526       0.000000397438     0.0    0.0
0.00199526       0.00251189       0.000000397438     0.0    0.0
0.00251189       0.00316228       0.000000397438     0.0    0.0
0.00316228       0.00398107       0.000000397438     0.0    0.0
0.00398107       0.00501187       0.000000397438     0.0    0.0
0.00501187       0.00630957       0.000000397438     0.0    0.0
0.00630957       0.00794328       0.000000397438     0.0    0.0
0.00794328       0.01       0.000000397438     0.0    0.0
0.01       0.0125893       0.000000397438     0.0    0.0
0.0125893       0.0158489       0.000000397438     0.0    0.0
0.0158489       0.0199526       0.000000397438     0.0    0.0
0.0199526       0.0251189       0.000000397438     0.0    0.0
0.0251189       0.0316228       0.000000397438     0.0    0.0
0.0316228       0.0398107       0.000000397438     0.0    0.0
0.0398107       0.0501187       0.000000397438     0.0    0.0
0.0501187       0.0630957       0.000000397438     0.0    0.0
0.0630957       0.0794328       0.000000397438     0.0    0.0
0.0794328       0.1       0.000000397438     0.0    0.0
0.1       0.125893       0.000000397437     0.0    0.0
0.125893       0.158489       0.000000397437     0.0    0.0
0.158489       0.199526       0.000000397436     0.0    0.0
0.199526       0.251189       0.000000397434     0.0    0.0
0.251189       0.316228       0.000000397432     0.0    0.0
0.316228       0.398107       0.000000397428     0.0    0.0
0.398107       0.501187       0.000000397422     0.0    0.0
0.501187       0.630957       0.000000397413     0.0    0.0
0.630957       0.794328       0.000000397398     0.0    0.0
0.794328       1.       0.000000397375     0.0    0.0
1.       1.25893       0.000000397337     0.0    0.0
1.25893       1.58489       0.000000397279     0.0    0.0
1.58489       1.99526       0.000000397186     0.0    0.0
1.99526       2.51189       0.000000397038     0.0    0.0
2.51189       3.16228       0.000000396806     0.0    0.0
3.16228       3.98107       0.000000396439     0.0    0.0
3.98107       5.01187       0.00000039586     0.0    0.0
5.01187       6.30957       0.00000039495     0.0    0.0
6.30957       7.94328       0.000000393526     0.0    0.0
7.94328       10.       0.000000391308     0.0    0.0
10.       12.5893       0.000000387879     0.0    0.0
12.5893       15.8489       0.000000382631     0.0    0.0
15.8489       19.9526       0.000000374714     0.0    0.0
19.9526       25.1189       0.000000362996     0.0    0.0
25.1189       31.6228       0.0000003461     0.0    0.0
31.6228       39.8107       0.000000322564     0.0    0.0
39.8107       50.1187       0.000000291243     0.0    0.0
50.1187       63.0957       0.000000251946     0.0    0.0
63.0957       79.4328       0.000000206178     0.0    0.0
79.4328       100.       0.000000157516     0.0    0.0
# END HISTO1D qTDist_Log_QCD_qqHg_YHabs_2
# BEGIN HISTO1D qTDist_Lin_QCD_qqHg_YHabs_2
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000397337     0.0    0.0
3.       5.       0.000000396538     0.0    0.0
5.       7.       0.000000394962     0.0    0.0
7.       9.       0.000000392645     0.0    0.0
9.       11.       0.000000389632     0.0    0.0
11.       13.       0.00000038597     0.0    0.0
13.       15.       0.00000038171     0.0    0.0
15.       17.       0.000000376905     0.0    0.0
17.       19.       0.000000371608     0.0    0.0
19.       21.       0.00000036587     0.0    0.0
21.       23.       0.000000359741     0.0    0.0
23.       25.       0.000000353273     0.0    0.0
25.       27.       0.00000034651     0.0    0.0
27.       29.       0.000000339498     0.0    0.0
29.       31.       0.000000332279     0.0    0.0
31.       33.       0.000000324893     0.0    0.0
33.       35.       0.000000317376     0.0    0.0
35.       37.       0.000000309763     0.0    0.0
37.       39.       0.000000302086     0.0    0.0
39.       41.       0.000000294374     0.0    0.0
41.       43.       0.000000286652     0.0    0.0
43.       45.       0.000000278946     0.0    0.0
45.       47.       0.000000271277     0.0    0.0
47.       49.       0.000000263664     0.0    0.0
49.       51.       0.000000256125     0.0    0.0
51.       53.       0.000000248675     0.0    0.0
53.       55.       0.000000241328     0.0    0.0
55.       57.       0.000000234096     0.0    0.0
57.       59.       0.000000226988     0.0    0.0
59.       61.       0.000000220014     0.0    0.0
61.       63.       0.000000213181     0.0    0.0
63.       65.       0.000000206494     0.0    0.0
65.       67.       0.000000199959     0.0    0.0
67.       69.       0.000000193579     0.0    0.0
69.       71.       0.000000187358     0.0    0.0
71.       73.       0.000000181297     0.0    0.0
73.       75.       0.000000175397     0.0    0.0
75.       77.       0.000000169659     0.0    0.0
77.       79.       0.000000164082     0.0    0.0
79.       81.       0.000000158667     0.0    0.0
81.       83.       0.000000153412     0.0    0.0
83.       85.       0.000000148314     0.0    0.0
85.       87.       0.000000143373     0.0    0.0
87.       89.       0.000000138586     0.0    0.0
89.       91.       0.000000133951     0.0    0.0
91.       93.       0.000000129463     0.0    0.0
93.       95.       0.000000125122     0.0    0.0
95.       97.       0.000000120923     0.0    0.0
97.       99.       0.000000116862     0.0    0.0
99.       101.       0.000000112938     0.0    0.0
101.       103.       0.000000109146     0.0    0.0
103.       105.       0.000000105482     0.0    0.0
105.       107.       0.000000101944     0.0    0.0
107.       109.       0.0000000985268     0.0    0.0
109.       111.       0.000000095228     0.0    0.0
111.       113.       0.0000000920437     0.0    0.0
113.       115.       0.0000000889704     0.0    0.0
115.       117.       0.0000000860045     0.0    0.0
117.       119.       0.0000000831426     0.0    0.0
119.       121.       0.0000000803815     0.0    0.0
121.       123.       0.0000000777176     0.0    0.0
123.       125.       0.0000000751478     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qqHg_YHabs_2
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.397438     0.0    0.0
0.00125893       0.00158489       0.250767     0.0    0.0
0.00158489       0.00199526       0.158223     0.0    0.0
0.00199526       0.00251189       0.0998319     0.0    0.0
0.00251189       0.00316228       0.0629897     0.0    0.0
0.00316228       0.00398107       0.0397438     0.0    0.0
0.00398107       0.00501187       0.0250767     0.0    0.0
0.00501187       0.00630957       0.0158223     0.0    0.0
0.00630957       0.00794328       0.00998319     0.0    0.0
0.00794328       0.01       0.00629897     0.0    0.0
0.01       0.0125893       0.00397438     0.0    0.0
0.0125893       0.0158489       0.00250767     0.0    0.0
0.0158489       0.0199526       0.00158223     0.0    0.0
0.0199526       0.0251189       0.000998319     0.0    0.0
0.0251189       0.0316228       0.000629897     0.0    0.0
0.0316228       0.0398107       0.000397438     0.0    0.0
0.0398107       0.0501187       0.000250766     0.0    0.0
0.0501187       0.0630957       0.000158223     0.0    0.0
0.0630957       0.0794328       0.0000998318     0.0    0.0
0.0794328       0.1       0.0000629896     0.0    0.0
0.1       0.125893       0.0000397437     0.0    0.0
0.125893       0.158489       0.0000250766     0.0    0.0
0.158489       0.199526       0.0000158222     0.0    0.0
0.199526       0.251189       0.00000998309     0.0    0.0
0.251189       0.316228       0.00000629887     0.0    0.0
0.316228       0.398107       0.00000397428     0.0    0.0
0.398107       0.501187       0.00000250756     0.0    0.0
0.501187       0.630957       0.00000158213     0.0    0.0
0.630957       0.794328       0.000000998219     0.0    0.0
0.794328       1.       0.000000629796     0.0    0.0
1.       1.25893       0.000000397337     0.0    0.0
1.25893       1.58489       0.000000250666     0.0    0.0
1.58489       1.99526       0.000000158122     0.0    0.0
1.99526       2.51189       0.0000000997316     0.0    0.0
2.51189       3.16228       0.0000000628895     0.0    0.0
3.16228       3.98107       0.0000000396439     0.0    0.0
3.98107       5.01187       0.0000000249771     0.0    0.0
5.01187       6.30957       0.0000000157232     0.0    0.0
6.30957       7.94328       0.00000000988493     0.0    0.0
7.94328       10.       0.00000000620181     0.0    0.0
10.       12.5893       0.00000000387879     0.0    0.0
12.5893       15.8489       0.00000000241424     0.0    0.0
15.8489       19.9526       0.00000000149176     0.0    0.0
19.9526       25.1189       0.000000000911805     0.0    0.0
25.1189       31.6228       0.000000000548531     0.0    0.0
31.6228       39.8107       0.000000000322564     0.0    0.0
39.8107       50.1187       0.000000000183762     0.0    0.0
50.1187       63.0957       0.000000000100301     0.0    0.0
63.0957       79.4328       0.0000000000517895     0.0    0.0
79.4328       100.       0.0000000000249647     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000100752     0.0    0.0
0.00125893       0.00158489       0.000000000100752     0.0    0.0
0.00158489       0.00199526       0.000000000100752     0.0    0.0
0.00199526       0.00251189       0.000000000100752     0.0    0.0
0.00251189       0.00316228       0.000000000100752     0.0    0.0
0.00316228       0.00398107       0.000000000100752     0.0    0.0
0.00398107       0.00501187       0.000000000100752     0.0    0.0
0.00501187       0.00630957       0.000000000100752     0.0    0.0
0.00630957       0.00794328       0.000000000100752     0.0    0.0
0.00794328       0.01       0.000000000100752     0.0    0.0
0.01       0.0125893       0.000000000100752     0.0    0.0
0.0125893       0.0158489       0.000000000100752     0.0    0.0
0.0158489       0.0199526       0.000000000100752     0.0    0.0
0.0199526       0.0251189       0.000000000100752     0.0    0.0
0.0251189       0.0316228       0.000000000100752     0.0    0.0
0.0316228       0.0398107       0.000000000100752     0.0    0.0
0.0398107       0.0501187       0.000000000100752     0.0    0.0
0.0501187       0.0630957       0.000000000100752     0.0    0.0
0.0630957       0.0794328       0.000000000100751     0.0    0.0
0.0794328       0.1       0.000000000100751     0.0    0.0
0.1       0.125893       0.00000000010075     0.0    0.0
0.125893       0.158489       0.00000000010075     0.0    0.0
0.158489       0.199526       0.000000000100748     0.0    0.0
0.199526       0.251189       0.000000000100746     0.0    0.0
0.251189       0.316228       0.000000000100743     0.0    0.0
0.316228       0.398107       0.000000000100739     0.0    0.0
0.398107       0.501187       0.000000000100732     0.0    0.0
0.501187       0.630957       0.000000000100721     0.0    0.0
0.630957       0.794328       0.000000000100705     0.0    0.0
0.794328       1.       0.000000000100682     0.0    0.0
1.       1.25893       0.000000000100646     0.0    0.0
1.25893       1.58489       0.000000000100592     0.0    0.0
1.58489       1.99526       0.000000000100513     0.0    0.0
1.99526       2.51189       0.000000000100395     0.0    0.0
2.51189       3.16228       0.000000000100221     0.0    0.0
3.16228       3.98107       0.0000000000999644     0.0    0.0
3.98107       5.01187       0.0000000000995905     0.0    0.0
5.01187       6.30957       0.0000000000990483     0.0    0.0
6.30957       7.94328       0.0000000000982686     0.0    0.0
7.94328       10.       0.0000000000971584     0.0    0.0
10.       12.5893       0.0000000000955957     0.0    0.0
12.5893       15.8489       0.000000000093427     0.0    0.0
15.8489       19.9526       0.0000000000904679     0.0    0.0
19.9526       25.1189       0.0000000000865142     0.0    0.0
25.1189       31.6228       0.000000000081366     0.0    0.0
31.6228       39.8107       0.0000000000748736     0.0    0.0
39.8107       50.1187       0.0000000000670044     0.0    0.0
50.1187       63.0957       0.0000000000579216     0.0    0.0
63.0957       79.4328       0.0000000000480425     0.0    0.0
79.4328       100.       0.000000000038025     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000270918     0.0    0.0
0.00125893       0.00158489       0.000000000000000000420672     0.0    0.0
0.00158489       0.00199526       0.000000000000000000652927     0.0    0.0
0.00199526       0.00251189       0.00000000000000000101296     0.0    0.0
0.00251189       0.00316228       0.00000000000000000157078     0.0    0.0
0.00316228       0.00398107       0.00000000000000000243461     0.0    0.0
0.00398107       0.00501187       0.00000000000000000377156     0.0    0.0
0.00501187       0.00630957       0.00000000000000000583958     0.0    0.0
0.00630957       0.00794328       0.0000000000000000090365     0.0    0.0
0.00794328       0.01       0.0000000000000000139754     0.0    0.0
0.01       0.0125893       0.0000000000000000216004     0.0    0.0
0.0125893       0.0158489       0.000000000000000033364     0.0    0.0
0.0158489       0.0199526       0.000000000000000051499     0.0    0.0
0.0199526       0.0251189       0.0000000000000000794342     0.0    0.0
0.0251189       0.0316228       0.00000000000000012243     0.0    0.0
0.0316228       0.0398107       0.000000000000000188547     0.0    0.0
0.0398107       0.0501187       0.000000000000000290123     0.0    0.0
0.0501187       0.0630957       0.000000000000000446021     0.0    0.0
0.0630957       0.0794328       0.000000000000000685034     0.0    0.0
0.0794328       0.1       0.00000000000000105106     0.0    0.0
0.1       0.125893       0.0000000000000016109     0.0    0.0
0.125893       0.158489       0.00000000000000246607     0.0    0.0
0.158489       0.199526       0.00000000000000377052     0.0    0.0
0.199526       0.251189       0.00000000000000575727     0.0    0.0
0.251189       0.316228       0.00000000000000877817     0.0    0.0
0.316228       0.398107       0.0000000000000133634     0.0    0.0
0.398107       0.501187       0.0000000000000203092     0.0    0.0
0.501187       0.630957       0.0000000000000308087     0.0    0.0
0.630957       0.794328       0.0000000000000466426     0.0    0.0
0.794328       1.       0.0000000000000704593     0.0    0.0
1.       1.25893       0.000000000000106181     0.0    0.0
1.25893       1.58489       0.000000000000159586     0.0    0.0
1.58489       1.99526       0.000000000000239143     0.0    0.0
1.99526       2.51189       0.000000000000357177     0.0    0.0
2.51189       3.16228       0.000000000000531495     0.0    0.0
3.16228       3.98107       0.000000000000787581     0.0    0.0
3.98107       5.01187       0.00000000000116152     0.0    0.0
5.01187       6.30957       0.0000000000017037     0.0    0.0
6.30957       7.94328       0.00000000000248335     0.0    0.0
7.94328       10.       0.00000000000359359     0.0    0.0
10.       12.5893       0.00000000000515625     0.0    0.0
12.5893       15.8489       0.00000000000732503     0.0    0.0
15.8489       19.9526       0.0000000000102841     0.0    0.0
19.9526       25.1189       0.0000000000142378     0.0    0.0
25.1189       31.6228       0.000000000019386     0.0    0.0
31.6228       39.8107       0.0000000000258784     0.0    0.0
39.8107       50.1187       0.0000000000337476     0.0    0.0
50.1187       63.0957       0.0000000000428304     0.0    0.0
63.0957       79.4328       0.0000000000527095     0.0    0.0
79.4328       100.       0.000000000062727     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.397438     0.0    0.0
0.00125893       0.00158489       0.250767     0.0    0.0
0.00158489       0.00199526       0.158223     0.0    0.0
0.00199526       0.00251189       0.0998319     0.0    0.0
0.00251189       0.00316228       0.0629897     0.0    0.0
0.00316228       0.00398107       0.0397438     0.0    0.0
0.00398107       0.00501187       0.0250767     0.0    0.0
0.00501187       0.00630957       0.0158223     0.0    0.0
0.00630957       0.00794328       0.00998319     0.0    0.0
0.00794328       0.01       0.00629897     0.0    0.0
0.01       0.0125893       0.00397438     0.0    0.0
0.0125893       0.0158489       0.00250767     0.0    0.0
0.0158489       0.0199526       0.00158223     0.0    0.0
0.0199526       0.0251189       0.000998319     0.0    0.0
0.0251189       0.0316228       0.000629897     0.0    0.0
0.0316228       0.0398107       0.000397438     0.0    0.0
0.0398107       0.0501187       0.000250766     0.0    0.0
0.0501187       0.0630957       0.000158223     0.0    0.0
0.0630957       0.0794328       0.0000998318     0.0    0.0
0.0794328       0.1       0.0000629896     0.0    0.0
0.1       0.125893       0.0000397437     0.0    0.0
0.125893       0.158489       0.0000250766     0.0    0.0
0.158489       0.199526       0.0000158222     0.0    0.0
0.199526       0.251189       0.00000998309     0.0    0.0
0.251189       0.316228       0.00000629887     0.0    0.0
0.316228       0.398107       0.00000397428     0.0    0.0
0.398107       0.501187       0.00000250756     0.0    0.0
0.501187       0.630957       0.00000158213     0.0    0.0
0.630957       0.794328       0.000000998219     0.0    0.0
0.794328       1.       0.000000629796     0.0    0.0
1.       1.25893       0.000000397337     0.0    0.0
1.25893       1.58489       0.000000250666     0.0    0.0
1.58489       1.99526       0.000000158122     0.0    0.0
1.99526       2.51189       0.0000000997316     0.0    0.0
2.51189       3.16228       0.0000000628895     0.0    0.0
3.16228       3.98107       0.0000000396439     0.0    0.0
3.98107       5.01187       0.0000000249771     0.0    0.0
5.01187       6.30957       0.0000000157232     0.0    0.0
6.30957       7.94328       0.00000000988493     0.0    0.0
7.94328       10.       0.00000000620181     0.0    0.0
10.       12.5893       0.00000000387879     0.0    0.0
12.5893       15.8489       0.00000000241424     0.0    0.0
15.8489       19.9526       0.00000000149176     0.0    0.0
19.9526       25.1189       0.000000000911805     0.0    0.0
25.1189       31.6228       0.000000000548531     0.0    0.0
31.6228       39.8107       0.000000000322564     0.0    0.0
39.8107       50.1187       0.000000000183762     0.0    0.0
50.1187       63.0957       0.000000000100301     0.0    0.0
63.0957       79.4328       0.0000000000517895     0.0    0.0
79.4328       100.       0.0000000000249647     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000100752     0.0    0.0
0.00125893       0.00158489       0.000000000100752     0.0    0.0
0.00158489       0.00199526       0.000000000100752     0.0    0.0
0.00199526       0.00251189       0.000000000100752     0.0    0.0
0.00251189       0.00316228       0.000000000100752     0.0    0.0
0.00316228       0.00398107       0.000000000100752     0.0    0.0
0.00398107       0.00501187       0.000000000100752     0.0    0.0
0.00501187       0.00630957       0.000000000100752     0.0    0.0
0.00630957       0.00794328       0.000000000100752     0.0    0.0
0.00794328       0.01       0.000000000100752     0.0    0.0
0.01       0.0125893       0.000000000100752     0.0    0.0
0.0125893       0.0158489       0.000000000100752     0.0    0.0
0.0158489       0.0199526       0.000000000100752     0.0    0.0
0.0199526       0.0251189       0.000000000100752     0.0    0.0
0.0251189       0.0316228       0.000000000100752     0.0    0.0
0.0316228       0.0398107       0.000000000100752     0.0    0.0
0.0398107       0.0501187       0.000000000100752     0.0    0.0
0.0501187       0.0630957       0.000000000100752     0.0    0.0
0.0630957       0.0794328       0.000000000100751     0.0    0.0
0.0794328       0.1       0.000000000100751     0.0    0.0
0.1       0.125893       0.00000000010075     0.0    0.0
0.125893       0.158489       0.00000000010075     0.0    0.0
0.158489       0.199526       0.000000000100748     0.0    0.0
0.199526       0.251189       0.000000000100746     0.0    0.0
0.251189       0.316228       0.000000000100743     0.0    0.0
0.316228       0.398107       0.000000000100739     0.0    0.0
0.398107       0.501187       0.000000000100732     0.0    0.0
0.501187       0.630957       0.000000000100721     0.0    0.0
0.630957       0.794328       0.000000000100705     0.0    0.0
0.794328       1.       0.000000000100682     0.0    0.0
1.       1.25893       0.000000000100646     0.0    0.0
1.25893       1.58489       0.000000000100592     0.0    0.0
1.58489       1.99526       0.000000000100513     0.0    0.0
1.99526       2.51189       0.000000000100395     0.0    0.0
2.51189       3.16228       0.000000000100221     0.0    0.0
3.16228       3.98107       0.0000000000999644     0.0    0.0
3.98107       5.01187       0.0000000000995905     0.0    0.0
5.01187       6.30957       0.0000000000990483     0.0    0.0
6.30957       7.94328       0.0000000000982686     0.0    0.0
7.94328       10.       0.0000000000971584     0.0    0.0
10.       12.5893       0.0000000000955957     0.0    0.0
12.5893       15.8489       0.000000000093427     0.0    0.0
15.8489       19.9526       0.0000000000904679     0.0    0.0
19.9526       25.1189       0.0000000000865142     0.0    0.0
25.1189       31.6228       0.000000000081366     0.0    0.0
31.6228       39.8107       0.0000000000748736     0.0    0.0
39.8107       50.1187       0.0000000000670044     0.0    0.0
50.1187       63.0957       0.0000000000579216     0.0    0.0
63.0957       79.4328       0.0000000000480425     0.0    0.0
79.4328       100.       0.000000000038025     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.00000000000000000344697     0.0    0.0
0.00125893       0.00158489       0.00000000000000000359673     0.0    0.0
0.00158489       0.00199526       0.00000000000000000382898     0.0    0.0
0.00199526       0.00251189       0.00000000000000000418902     0.0    0.0
0.00251189       0.00316228       0.00000000000000000474684     0.0    0.0
0.00316228       0.00398107       0.00000000000000000561066     0.0    0.0
0.00398107       0.00501187       0.00000000000000000694762     0.0    0.0
0.00501187       0.00630957       0.00000000000000000901564     0.0    0.0
0.00630957       0.00794328       0.0000000000000000122126     0.0    0.0
0.00794328       0.01       0.0000000000000000171515     0.0    0.0
0.01       0.0125893       0.0000000000000000247764     0.0    0.0
0.0125893       0.0158489       0.00000000000000003654     0.0    0.0
0.0158489       0.0199526       0.000000000000000054675     0.0    0.0
0.0199526       0.0251189       0.0000000000000000826102     0.0    0.0
0.0251189       0.0316228       0.000000000000000125606     0.0    0.0
0.0316228       0.0398107       0.000000000000000191723     0.0    0.0
0.0398107       0.0501187       0.000000000000000293299     0.0    0.0
0.0501187       0.0630957       0.000000000000000449197     0.0    0.0
0.0630957       0.0794328       0.00000000000000068821     0.0    0.0
0.0794328       0.1       0.00000000000000105423     0.0    0.0
0.1       0.125893       0.00000000000000161408     0.0    0.0
0.125893       0.158489       0.00000000000000246925     0.0    0.0
0.158489       0.199526       0.0000000000000037737     0.0    0.0
0.199526       0.251189       0.00000000000000576044     0.0    0.0
0.251189       0.316228       0.00000000000000878135     0.0    0.0
0.316228       0.398107       0.0000000000000133665     0.0    0.0
0.398107       0.501187       0.0000000000000203124     0.0    0.0
0.501187       0.630957       0.0000000000000308118     0.0    0.0
0.630957       0.794328       0.0000000000000466457     0.0    0.0
0.794328       1.       0.0000000000000704625     0.0    0.0
1.       1.25893       0.000000000000106184     0.0    0.0
1.25893       1.58489       0.000000000000159589     0.0    0.0
1.58489       1.99526       0.000000000000239146     0.0    0.0
1.99526       2.51189       0.00000000000035718     0.0    0.0
2.51189       3.16228       0.000000000000531498     0.0    0.0
3.16228       3.98107       0.000000000000787584     0.0    0.0
3.98107       5.01187       0.00000000000116152     0.0    0.0
5.01187       6.30957       0.0000000000017037     0.0    0.0
6.30957       7.94328       0.00000000000248335     0.0    0.0
7.94328       10.       0.00000000000359359     0.0    0.0
10.       12.5893       0.00000000000515625     0.0    0.0
12.5893       15.8489       0.00000000000732503     0.0    0.0
15.8489       19.9526       0.0000000000102841     0.0    0.0
19.9526       25.1189       0.0000000000142378     0.0    0.0
25.1189       31.6228       0.000000000019386     0.0    0.0
31.6228       39.8107       0.0000000000258784     0.0    0.0
39.8107       50.1187       0.0000000000337476     0.0    0.0
50.1187       63.0957       0.0000000000428304     0.0    0.0
63.0957       79.4328       0.0000000000527095     0.0    0.0
79.4328       100.       0.000000000062727     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_2_N2LP_no_bdryt


==> Plots_Diffs/qTDist_wt_Log_AsyExp_qqHg_YHabs_3.dat <==
# BEGIN PLOT
Title=$q\bar{q}\to H g$ (13 TeV LHC), $|Y_H|=3$
DrawOnly=       qTDist_Log_AsyExp_qqHg_YHabs_3_N1LP_inc_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_3_N2LP_inc_bdryt       qTDist_Log_AsyExp_qqHg_YHabs_3_N1LP_no_bdryt     qTDist_Log_AsyExp_qqHg_YHabs_3_N2LP_no_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=1	1	1e-05	  10$^\text{$-$5}$	1e-10	   10$^\text{$-$10}$	1e-15	  10$^\text{$-$15}$	1e-20	  10$^\text{$-$20}$	1e-25	  10$^\text{$-$25}$
YCustomMinorTicks=1e4	1e2	1e3	10	1e-02	1e-04	1e-06	1e-08	1e-12	1e-14	1e-16	1e-18	1e-22	1e-24	1e-26	1e-28	1e-32	1e-34	1e-36	1e-38	1e-42	1e-44	1e-46	1e-48	1e-01	1e-03	1e-09	1e-07	1e-11	1e-13	1e-19	1e-17	1e-21	1e-23	1e-29	1e-27	1e-31	1e-33	1e-39	1e-37	
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend3XPos=0.65
Legend3YPos=0.25
Legend4XPos=0.65
Legend4YPos=0.15
Legend5XPos=0.25
Legend5YPos=0.25
Legend6XPos=0.25
Legend6YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend1Only=   
Legend2Only=   
Legend3Only=  qTDist_Log_AsyExp_qqHg_YHabs_3_N1LP_inc_bdryt
Legend4Only=  qTDist_Log_AsyExp_qqHg_YHabs_3_N1LP_no_bdryt
Legend5Only=  qTDist_Log_AsyExp_qqHg_YHabs_3_N2LP_inc_bdryt
Legend6Only=  qTDist_Log_AsyExp_qqHg_YHabs_3_N2LP_no_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$(1/q^2_{\mathrm{T}})\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
YMin=1e-30
YMax=1e+3
# END PLOT
# BEGIN HISTO1D qTDist_Log_QCD_qqHg_YHabs_3
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000245929     0.0    0.0
0.00125893       0.00158489       0.000000245929     0.0    0.0
0.00158489       0.00199526       0.000000245929     0.0    0.0
0.00199526       0.00251189       0.000000245929     0.0    0.0
0.00251189       0.00316228       0.000000245929     0.0    0.0
0.00316228       0.00398107       0.000000245929     0.0    0.0
0.00398107       0.00501187       0.000000245929     0.0    0.0
0.00501187       0.00630957       0.000000245929     0.0    0.0
0.00630957       0.00794328       0.000000245929     0.0    0.0
0.00794328       0.01       0.000000245929     0.0    0.0
0.01       0.0125893       0.000000245929     0.0    0.0
0.0125893       0.0158489       0.000000245929     0.0    0.0
0.0158489       0.0199526       0.000000245929     0.0    0.0
0.0199526       0.0251189       0.000000245929     0.0    0.0
0.0251189       0.0316228       0.000000245929     0.0    0.0
0.0316228       0.0398107       0.000000245929     0.0    0.0
0.0398107       0.0501187       0.000000245929     0.0    0.0
0.0501187       0.0630957       0.000000245929     0.0    0.0
0.0630957       0.0794328       0.000000245928     0.0    0.0
0.0794328       0.1       0.000000245928     0.0    0.0
0.1       0.125893       0.000000245928     0.0    0.0
0.125893       0.158489       0.000000245928     0.0    0.0
0.158489       0.199526       0.000000245927     0.0    0.0
0.199526       0.251189       0.000000245926     0.0    0.0
0.251189       0.316228       0.000000245924     0.0    0.0
0.316228       0.398107       0.000000245921     0.0    0.0
0.398107       0.501187       0.000000245917     0.0    0.0
0.501187       0.630957       0.00000024591     0.0    0.0
0.630957       0.794328       0.000000245899     0.0    0.0
0.794328       1.       0.000000245881     0.0    0.0
1.       1.25893       0.000000245853     0.0    0.0
1.25893       1.58489       0.000000245809     0.0    0.0
1.58489       1.99526       0.000000245739     0.0    0.0
1.99526       2.51189       0.000000245628     0.0    0.0
2.51189       3.16228       0.000000245452     0.0    0.0
3.16228       3.98107       0.000000245176     0.0    0.0
3.98107       5.01187       0.000000244741     0.0    0.0
5.01187       6.30957       0.000000244057     0.0    0.0
6.30957       7.94328       0.000000242988     0.0    0.0
7.94328       10.       0.000000241326     0.0    0.0
10.       12.5893       0.000000238763     0.0    0.0
12.5893       15.8489       0.000000234853     0.0    0.0
15.8489       19.9526       0.000000228983     0.0    0.0
19.9526       25.1189       0.00000022035     0.0    0.0
25.1189       31.6228       0.00000020801     0.0    0.0
31.6228       39.8107       0.000000191029     0.0    0.0
39.8107       50.1187       0.0000001688     0.0    0.0
50.1187       63.0957       0.000000141529     0.0    0.0
63.0957       79.4328       0.00000011073     0.0    0.0
79.4328       100.       0.0000000793313     0.0    0.0
# END HISTO1D qTDist_Log_QCD_qqHg_YHabs_3
# BEGIN HISTO1D qTDist_Lin_QCD_qqHg_YHabs_3
PlotOrder=2
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= QCD
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000245853     0.0    0.0
3.       5.       0.000000245251     0.0    0.0
5.       7.       0.000000244066     0.0    0.0
7.       9.       0.000000242328     0.0    0.0
9.       11.       0.000000240072     0.0    0.0
11.       13.       0.000000237339     0.0    0.0
13.       15.       0.000000234169     0.0    0.0
15.       17.       0.000000230604     0.0    0.0
17.       19.       0.000000226688     0.0    0.0
19.       21.       0.000000222461     0.0    0.0
21.       23.       0.000000217963     0.0    0.0
23.       25.       0.000000213233     0.0    0.0
25.       27.       0.000000208309     0.0    0.0
27.       29.       0.000000203223     0.0    0.0
29.       31.       0.00000019801     0.0    0.0
31.       33.       0.000000192699     0.0    0.0
33.       35.       0.000000187318     0.0    0.0
35.       37.       0.000000181893     0.0    0.0
37.       39.       0.000000176447     0.0    0.0
39.       41.       0.000000171002     0.0    0.0
41.       43.       0.000000165577     0.0    0.0
43.       45.       0.00000016019     0.0    0.0
45.       47.       0.000000154855     0.0    0.0
47.       49.       0.000000149586     0.0    0.0
49.       51.       0.000000144395     0.0    0.0
51.       53.       0.000000139293     0.0    0.0
53.       55.       0.000000134287     0.0    0.0
55.       57.       0.000000129387     0.0    0.0
57.       59.       0.000000124597     0.0    0.0
59.       61.       0.000000119923     0.0    0.0
61.       63.       0.000000115369     0.0    0.0
63.       65.       0.000000110939     0.0    0.0
65.       67.       0.000000106633     0.0    0.0
67.       69.       0.000000102455     0.0    0.0
69.       71.       0.0000000984045     0.0    0.0
71.       73.       0.0000000944817     0.0    0.0
73.       75.       0.0000000906865     0.0    0.0
75.       77.       0.0000000870178     0.0    0.0
77.       79.       0.0000000834746     0.0    0.0
79.       81.       0.0000000800552     0.0    0.0
81.       83.       0.0000000767576     0.0    0.0
83.       85.       0.0000000735796     0.0    0.0
85.       87.       0.0000000705189     0.0    0.0
87.       89.       0.0000000675728     0.0    0.0
89.       91.       0.0000000647385     0.0    0.0
91.       93.       0.0000000620133     0.0    0.0
93.       95.       0.0000000593941     0.0    0.0
95.       97.       0.0000000568778     0.0    0.0
97.       99.       0.0000000544615     0.0    0.0
99.       101.       0.000000052142     0.0    0.0
101.       103.       0.0000000499162     0.0    0.0
103.       105.       0.0000000477809     0.0    0.0
105.       107.       0.0000000457332     0.0    0.0
107.       109.       0.0000000437699     0.0    0.0
109.       111.       0.000000041888     0.0    0.0
111.       113.       0.0000000400847     0.0    0.0
113.       115.       0.0000000383568     0.0    0.0
115.       117.       0.0000000367017     0.0    0.0
117.       119.       0.0000000351165     0.0    0.0
119.       121.       0.0000000335985     0.0    0.0
121.       123.       0.0000000321451     0.0    0.0
123.       125.       0.0000000307537     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qqHg_YHabs_3
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N0LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.245929     0.0    0.0
0.00125893       0.00158489       0.155171     0.0    0.0
0.00158489       0.00199526       0.097906     0.0    0.0
0.00199526       0.00251189       0.0617745     0.0    0.0
0.00251189       0.00316228       0.0389771     0.0    0.0
0.00316228       0.00398107       0.0245929     0.0    0.0
0.00398107       0.00501187       0.0155171     0.0    0.0
0.00501187       0.00630957       0.0097906     0.0    0.0
0.00630957       0.00794328       0.00617745     0.0    0.0
0.00794328       0.01       0.00389771     0.0    0.0
0.01       0.0125893       0.00245929     0.0    0.0
0.0125893       0.0158489       0.00155171     0.0    0.0
0.0158489       0.0199526       0.00097906     0.0    0.0
0.0199526       0.0251189       0.000617745     0.0    0.0
0.0251189       0.0316228       0.000389771     0.0    0.0
0.0316228       0.0398107       0.000245929     0.0    0.0
0.0398107       0.0501187       0.00015517     0.0    0.0
0.0501187       0.0630957       0.0000979059     0.0    0.0
0.0630957       0.0794328       0.0000617744     0.0    0.0
0.0794328       0.1       0.000038977     0.0    0.0
0.1       0.125893       0.0000245928     0.0    0.0
0.125893       0.158489       0.000015517     0.0    0.0
0.158489       0.199526       0.00000979052     0.0    0.0
0.199526       0.251189       0.00000617737     0.0    0.0
0.251189       0.316228       0.00000389763     0.0    0.0
0.316228       0.398107       0.00000245921     0.0    0.0
0.398107       0.501187       0.00000155163     0.0    0.0
0.501187       0.630957       0.000000978984     0.0    0.0
0.630957       0.794328       0.000000617669     0.0    0.0
0.794328       1.       0.000000389695     0.0    0.0
1.       1.25893       0.000000245853     0.0    0.0
1.25893       1.58489       0.000000155095     0.0    0.0
1.58489       1.99526       0.0000000978303     0.0    0.0
1.99526       2.51189       0.0000000616989     0.0    0.0
2.51189       3.16228       0.0000000389016     0.0    0.0
3.16228       3.98107       0.0000000245176     0.0    0.0
3.98107       5.01187       0.0000000154421     0.0    0.0
5.01187       6.30957       0.00000000971609     0.0    0.0
6.30957       7.94328       0.00000000610359     0.0    0.0
7.94328       10.       0.00000000382476     0.0    0.0
10.       12.5893       0.00000000238763     0.0    0.0
12.5893       15.8489       0.00000000148182     0.0    0.0
15.8489       19.9526       0.000000000911596     0.0    0.0
19.9526       25.1189       0.000000000553493     0.0    0.0
25.1189       31.6228       0.000000000329674     0.0    0.0
31.6228       39.8107       0.000000000191029     0.0    0.0
39.8107       50.1187       0.000000000106505     0.0    0.0
50.1187       63.0957       0.0000000000563439     0.0    0.0
63.0957       79.4328       0.000000000027814     0.0    0.0
79.4328       100.       0.0000000000125732     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N1LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000759246     0.0    0.0
0.00125893       0.00158489       0.0000000000759246     0.0    0.0
0.00158489       0.00199526       0.0000000000759246     0.0    0.0
0.00199526       0.00251189       0.0000000000759246     0.0    0.0
0.00251189       0.00316228       0.0000000000759246     0.0    0.0
0.00316228       0.00398107       0.0000000000759246     0.0    0.0
0.00398107       0.00501187       0.0000000000759246     0.0    0.0
0.00501187       0.00630957       0.0000000000759246     0.0    0.0
0.00630957       0.00794328       0.0000000000759246     0.0    0.0
0.00794328       0.01       0.0000000000759246     0.0    0.0
0.01       0.0125893       0.0000000000759245     0.0    0.0
0.0125893       0.0158489       0.0000000000759245     0.0    0.0
0.0158489       0.0199526       0.0000000000759245     0.0    0.0
0.0199526       0.0251189       0.0000000000759245     0.0    0.0
0.0251189       0.0316228       0.0000000000759245     0.0    0.0
0.0316228       0.0398107       0.0000000000759244     0.0    0.0
0.0398107       0.0501187       0.0000000000759243     0.0    0.0
0.0501187       0.0630957       0.0000000000759242     0.0    0.0
0.0630957       0.0794328       0.000000000075924     0.0    0.0
0.0794328       0.1       0.0000000000759237     0.0    0.0
0.1       0.125893       0.0000000000759232     0.0    0.0
0.125893       0.158489       0.0000000000759225     0.0    0.0
0.158489       0.199526       0.0000000000759214     0.0    0.0
0.199526       0.251189       0.0000000000759197     0.0    0.0
0.251189       0.316228       0.0000000000759172     0.0    0.0
0.316228       0.398107       0.0000000000759134     0.0    0.0
0.398107       0.501187       0.0000000000759075     0.0    0.0
0.501187       0.630957       0.0000000000758987     0.0    0.0
0.630957       0.794328       0.0000000000758855     0.0    0.0
0.794328       1.       0.0000000000758656     0.0    0.0
1.       1.25893       0.0000000000758357     0.0    0.0
1.25893       1.58489       0.0000000000757911     0.0    0.0
1.58489       1.99526       0.0000000000757247     0.0    0.0
1.99526       2.51189       0.0000000000756262     0.0    0.0
2.51189       3.16228       0.000000000075481     0.0    0.0
3.16228       3.98107       0.000000000075268     0.0    0.0
3.98107       5.01187       0.0000000000749574     0.0    0.0
5.01187       6.30957       0.0000000000745078     0.0    0.0
6.30957       7.94328       0.0000000000738625     0.0    0.0
7.94328       10.       0.000000000072946     0.0    0.0
10.       12.5893       0.0000000000716596     0.0    0.0
12.5893       15.8489       0.0000000000698806     0.0    0.0
15.8489       19.9526       0.0000000000674638     0.0    0.0
19.9526       25.1189       0.0000000000642516     0.0    0.0
25.1189       31.6228       0.0000000000600964     0.0    0.0
31.6228       39.8107       0.0000000000548994     0.0    0.0
39.8107       50.1187       0.0000000000486651     0.0    0.0
50.1187       63.0957       0.0000000000415621     0.0    0.0
63.0957       79.4328       0.0000000000339605     0.0    0.0
79.4328       100.       0.0000000000264039     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N2LP_inc_bdryt
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.000000000000000000228379     0.0    0.0
0.00125893       0.00158489       0.000000000000000000354586     0.0    0.0
0.00158489       0.00199526       0.0000000000000000005503     0.0    0.0
0.00199526       0.00251189       0.000000000000000000853653     0.0    0.0
0.00251189       0.00316228       0.00000000000000000132361     0.0    0.0
0.00316228       0.00398107       0.00000000000000000205128     0.0    0.0
0.00398107       0.00501187       0.00000000000000000317735     0.0    0.0
0.00501187       0.00630957       0.00000000000000000491896     0.0    0.0
0.00630957       0.00794328       0.00000000000000000761089     0.0    0.0
0.00794328       0.01       0.000000000000000011769     0.0    0.0
0.01       0.0125893       0.0000000000000000181877     0.0    0.0
0.0125893       0.0158489       0.0000000000000000280885     0.0    0.0
0.0158489       0.0199526       0.0000000000000000433492     0.0    0.0
0.0199526       0.0251189       0.0000000000000000668525     0.0    0.0
0.0251189       0.0316228       0.00000000000000010302     0.0    0.0
0.0316228       0.0398107       0.000000000000000158626     0.0    0.0
0.0398107       0.0501187       0.000000000000000244034     0.0    0.0
0.0501187       0.0630957       0.000000000000000375088     0.0    0.0
0.0630957       0.0794328       0.000000000000000575961     0.0    0.0
0.0794328       0.1       0.000000000000000883496     0.0    0.0
0.1       0.125893       0.00000000000000135375     0.0    0.0
0.125893       0.158489       0.00000000000000207184     0.0    0.0
0.158489       0.199526       0.00000000000000316684     0.0    0.0
0.199526       0.251189       0.00000000000000483398     0.0    0.0
0.251189       0.316228       0.00000000000000736794     0.0    0.0
0.316228       0.398107       0.0000000000000112124     0.0    0.0
0.398107       0.501187       0.0000000000000170335     0.0    0.0
0.501187       0.630957       0.0000000000000258283     0.0    0.0
0.630957       0.794328       0.0000000000000390841     0.0    0.0
0.794328       1.       0.0000000000000590107     0.0    0.0
1.       1.25893       0.000000000000088877     0.0    0.0
1.25893       1.58489       0.000000000000133494     0.0    0.0
1.58489       1.99526       0.000000000000199902     0.0    0.0
1.99526       2.51189       0.000000000000298333     0.0    0.0
2.51189       3.16228       0.000000000000443536     0.0    0.0
3.16228       3.98107       0.000000000000656579     0.0    0.0
3.98107       5.01187       0.000000000000967203     0.0    0.0
5.01187       6.30957       0.00000000000141681     0.0    0.0
6.30957       7.94328       0.00000000000206202     0.0    0.0
7.94328       10.       0.00000000000297859     0.0    0.0
10.       12.5893       0.00000000000426494     0.0    0.0
12.5893       15.8489       0.00000000000604395     0.0    0.0
15.8489       19.9526       0.0000000000084608     0.0    0.0
19.9526       25.1189       0.000000000011673     0.0    0.0
25.1189       31.6228       0.0000000000158281     0.0    0.0
31.6228       39.8107       0.0000000000210252     0.0    0.0
39.8107       50.1187       0.0000000000272595     0.0    0.0
50.1187       63.0957       0.0000000000343624     0.0    0.0
63.0957       79.4328       0.0000000000419641     0.0    0.0
79.4328       100.       0.0000000000495207     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N2LP_inc_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N0LP_no_bdryt
PlotOrder=6
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.245929     0.0    0.0
0.00125893       0.00158489       0.155171     0.0    0.0
0.00158489       0.00199526       0.097906     0.0    0.0
0.00199526       0.00251189       0.0617745     0.0    0.0
0.00251189       0.00316228       0.0389771     0.0    0.0
0.00316228       0.00398107       0.0245929     0.0    0.0
0.00398107       0.00501187       0.0155171     0.0    0.0
0.00501187       0.00630957       0.0097906     0.0    0.0
0.00630957       0.00794328       0.00617745     0.0    0.0
0.00794328       0.01       0.00389771     0.0    0.0
0.01       0.0125893       0.00245929     0.0    0.0
0.0125893       0.0158489       0.00155171     0.0    0.0
0.0158489       0.0199526       0.00097906     0.0    0.0
0.0199526       0.0251189       0.000617745     0.0    0.0
0.0251189       0.0316228       0.000389771     0.0    0.0
0.0316228       0.0398107       0.000245929     0.0    0.0
0.0398107       0.0501187       0.00015517     0.0    0.0
0.0501187       0.0630957       0.0000979059     0.0    0.0
0.0630957       0.0794328       0.0000617744     0.0    0.0
0.0794328       0.1       0.000038977     0.0    0.0
0.1       0.125893       0.0000245928     0.0    0.0
0.125893       0.158489       0.000015517     0.0    0.0
0.158489       0.199526       0.00000979052     0.0    0.0
0.199526       0.251189       0.00000617737     0.0    0.0
0.251189       0.316228       0.00000389763     0.0    0.0
0.316228       0.398107       0.00000245921     0.0    0.0
0.398107       0.501187       0.00000155163     0.0    0.0
0.501187       0.630957       0.000000978984     0.0    0.0
0.630957       0.794328       0.000000617669     0.0    0.0
0.794328       1.       0.000000389695     0.0    0.0
1.       1.25893       0.000000245853     0.0    0.0
1.25893       1.58489       0.000000155095     0.0    0.0
1.58489       1.99526       0.0000000978303     0.0    0.0
1.99526       2.51189       0.0000000616989     0.0    0.0
2.51189       3.16228       0.0000000389016     0.0    0.0
3.16228       3.98107       0.0000000245176     0.0    0.0
3.98107       5.01187       0.0000000154421     0.0    0.0
5.01187       6.30957       0.00000000971609     0.0    0.0
6.30957       7.94328       0.00000000610359     0.0    0.0
7.94328       10.       0.00000000382476     0.0    0.0
10.       12.5893       0.00000000238763     0.0    0.0
12.5893       15.8489       0.00000000148182     0.0    0.0
15.8489       19.9526       0.000000000911596     0.0    0.0
19.9526       25.1189       0.000000000553493     0.0    0.0
25.1189       31.6228       0.000000000329674     0.0    0.0
31.6228       39.8107       0.000000000191029     0.0    0.0
39.8107       50.1187       0.000000000106505     0.0    0.0
50.1187       63.0957       0.0000000000563439     0.0    0.0
63.0957       79.4328       0.000000000027814     0.0    0.0
79.4328       100.       0.0000000000125732     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N0LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N1LP_no_bdryt
PlotOrder=7
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000759246     0.0    0.0
0.00125893       0.00158489       0.0000000000759246     0.0    0.0
0.00158489       0.00199526       0.0000000000759246     0.0    0.0
0.00199526       0.00251189       0.0000000000759246     0.0    0.0
0.00251189       0.00316228       0.0000000000759246     0.0    0.0
0.00316228       0.00398107       0.0000000000759246     0.0    0.0
0.00398107       0.00501187       0.0000000000759246     0.0    0.0
0.00501187       0.00630957       0.0000000000759246     0.0    0.0
0.00630957       0.00794328       0.0000000000759246     0.0    0.0
0.00794328       0.01       0.0000000000759246     0.0    0.0
0.01       0.0125893       0.0000000000759245     0.0    0.0
0.0125893       0.0158489       0.0000000000759245     0.0    0.0
0.0158489       0.0199526       0.0000000000759245     0.0    0.0
0.0199526       0.0251189       0.0000000000759245     0.0    0.0
0.0251189       0.0316228       0.0000000000759245     0.0    0.0
0.0316228       0.0398107       0.0000000000759244     0.0    0.0
0.0398107       0.0501187       0.0000000000759243     0.0    0.0
0.0501187       0.0630957       0.0000000000759242     0.0    0.0
0.0630957       0.0794328       0.000000000075924     0.0    0.0
0.0794328       0.1       0.0000000000759237     0.0    0.0
0.1       0.125893       0.0000000000759232     0.0    0.0
0.125893       0.158489       0.0000000000759225     0.0    0.0
0.158489       0.199526       0.0000000000759214     0.0    0.0
0.199526       0.251189       0.0000000000759197     0.0    0.0
0.251189       0.316228       0.0000000000759172     0.0    0.0
0.316228       0.398107       0.0000000000759134     0.0    0.0
0.398107       0.501187       0.0000000000759075     0.0    0.0
0.501187       0.630957       0.0000000000758987     0.0    0.0
0.630957       0.794328       0.0000000000758855     0.0    0.0
0.794328       1.       0.0000000000758656     0.0    0.0
1.       1.25893       0.0000000000758357     0.0    0.0
1.25893       1.58489       0.0000000000757911     0.0    0.0
1.58489       1.99526       0.0000000000757247     0.0    0.0
1.99526       2.51189       0.0000000000756262     0.0    0.0
2.51189       3.16228       0.000000000075481     0.0    0.0
3.16228       3.98107       0.000000000075268     0.0    0.0
3.98107       5.01187       0.0000000000749574     0.0    0.0
5.01187       6.30957       0.0000000000745078     0.0    0.0
6.30957       7.94328       0.0000000000738625     0.0    0.0
7.94328       10.       0.000000000072946     0.0    0.0
10.       12.5893       0.0000000000716596     0.0    0.0
12.5893       15.8489       0.0000000000698806     0.0    0.0
15.8489       19.9526       0.0000000000674638     0.0    0.0
19.9526       25.1189       0.0000000000642516     0.0    0.0
25.1189       31.6228       0.0000000000600964     0.0    0.0
31.6228       39.8107       0.0000000000548994     0.0    0.0
39.8107       50.1187       0.0000000000486651     0.0    0.0
50.1187       63.0957       0.0000000000415621     0.0    0.0
63.0957       79.4328       0.0000000000339605     0.0    0.0
79.4328       100.       0.0000000000264039     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N1LP_no_bdryt
# BEGIN HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N2LP_no_bdryt
PlotOrder=8
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP excl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       0.0000000000000000297057     0.0    0.0
0.00125893       0.00158489       0.0000000000000000298319     0.0    0.0
0.00158489       0.00199526       0.0000000000000000300276     0.0    0.0
0.00199526       0.00251189       0.0000000000000000303309     0.0    0.0
0.00251189       0.00316228       0.0000000000000000308009     0.0    0.0
0.00316228       0.00398107       0.0000000000000000315286     0.0    0.0
0.00398107       0.00501187       0.0000000000000000326546     0.0    0.0
0.00501187       0.00630957       0.0000000000000000343962     0.0    0.0
0.00630957       0.00794328       0.0000000000000000370882     0.0    0.0
0.00794328       0.01       0.0000000000000000412463     0.0    0.0
0.01       0.0125893       0.0000000000000000476649     0.0    0.0
0.0125893       0.0158489       0.0000000000000000575658     0.0    0.0
0.0158489       0.0199526       0.0000000000000000728264     0.0    0.0
0.0199526       0.0251189       0.0000000000000000963298     0.0    0.0
0.0251189       0.0316228       0.000000000000000132497     0.0    0.0
0.0316228       0.0398107       0.000000000000000188103     0.0    0.0
0.0398107       0.0501187       0.000000000000000273512     0.0    0.0
0.0501187       0.0630957       0.000000000000000404565     0.0    0.0
0.0630957       0.0794328       0.000000000000000605439     0.0    0.0
0.0794328       0.1       0.000000000000000912974     0.0    0.0
0.1       0.125893       0.00000000000000138322     0.0    0.0
0.125893       0.158489       0.00000000000000210132     0.0    0.0
0.158489       0.199526       0.00000000000000319632     0.0    0.0
0.199526       0.251189       0.00000000000000486346     0.0    0.0
0.251189       0.316228       0.00000000000000739742     0.0    0.0
0.316228       0.398107       0.0000000000000112419     0.0    0.0
0.398107       0.501187       0.000000000000017063     0.0    0.0
0.501187       0.630957       0.0000000000000258578     0.0    0.0
0.630957       0.794328       0.0000000000000391136     0.0    0.0
0.794328       1.       0.0000000000000590401     0.0    0.0
1.       1.25893       0.0000000000000889064     0.0    0.0
1.25893       1.58489       0.000000000000133524     0.0    0.0
1.58489       1.99526       0.000000000000199932     0.0    0.0
1.99526       2.51189       0.000000000000298362     0.0    0.0
2.51189       3.16228       0.000000000000443566     0.0    0.0
3.16228       3.98107       0.000000000000656609     0.0    0.0
3.98107       5.01187       0.000000000000967232     0.0    0.0
5.01187       6.30957       0.00000000000141684     0.0    0.0
6.30957       7.94328       0.00000000000206205     0.0    0.0
7.94328       10.       0.00000000000297862     0.0    0.0
10.       12.5893       0.00000000000426496     0.0    0.0
12.5893       15.8489       0.00000000000604398     0.0    0.0
15.8489       19.9526       0.00000000000846083     0.0    0.0
19.9526       25.1189       0.000000000011673     0.0    0.0
25.1189       31.6228       0.0000000000158282     0.0    0.0
31.6228       39.8107       0.0000000000210252     0.0    0.0
39.8107       50.1187       0.0000000000272595     0.0    0.0
50.1187       63.0957       0.0000000000343625     0.0    0.0
63.0957       79.4328       0.0000000000419641     0.0    0.0
79.4328       100.       0.0000000000495207     0.0    0.0
# END HISTO1D qTDist_Log_AsyExp_qqHg_YHabs_3_N2LP_no_bdryt


==> Plots_Ratios/qTDist_Lin_AsyExp_ggHg_YHabs_0.dat <==
# BEGIN PLOT
Title=$gg\to Hg$ (13 TeV LHC), $|Y_H|=0$
DrawOnly=  qTDist_Lin_AsyExp_ggHg_YHabs_0_N0LP_inc_bdryt     qTDist_Lin_QCD_ggHg_YHabs_0      qTDist_Lin_AsyExp_ggHg_YHabs_0_N1LP_inc_bdryt     qTDist_Lin_AsyExp_ggHg_YHabs_0_N2LP_inc_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
Legend1XPos=0.55
Legend1YPos=0.9
Legend2XPos=0.55
Legend2YPos=0.8
Legend3XPos=0.55
Legend3YPos=0.7
Legend4XPos=0.55
Legend4YPos=0.6
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend1Only=  qTDist_Lin_QCD_ggHg_YHabs_0    
Legend2Only=  qTDist_Lin_AsyExp_ggHg_YHabs_0_N0LP_inc_bdryt
Legend3Only=  qTDist_Lin_AsyExp_ggHg_YHabs_0_N1LP_inc_bdryt
Legend4Only=  qTDist_Lin_AsyExp_ggHg_YHabs_0_N2LP_inc_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=0
LogY=1
XMin=1
XMax=50
RatioPlot1=1
RatioPlot1Reference=  qTDist_Lin_QCD_ggHg_YHabs_0    
RatioPlot1DrawOnly=    qTDist_Lin_AsyExp_ggHg_YHabs_0_N0LP_inc_bdryt     qTDist_Lin_AsyExp_ggHg_YHabs_0_N1LP_inc_bdryt     qTDist_Lin_AsyExp_ggHg_YHabs_0_N2LP_inc_bdryt     qTDist_Lin_QCD_ggHg_YHabs_0    
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{F.O.}}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.21
RatioPlot1YMax=1.19
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D qTDist_Lin_QCD_ggHg_YHabs_0
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= F.O.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       2.78944     0.0    0.0
3.       5.       0.227425     0.0    0.0
5.       7.       0.0683846     0.0    0.0
7.       9.       0.0304888     0.0    0.0
9.       11.       0.0165193     0.0    0.0
11.       13.       0.0100645     0.0    0.0
13.       15.       0.006634     0.0    0.0
15.       17.       0.00462753     0.0    0.0
17.       19.       0.00336895     0.0    0.0
19.       21.       0.00253614     0.0    0.0
21.       23.       0.0019613     0.0    0.0
23.       25.       0.00155068     0.0    0.0
25.       27.       0.00124891     0.0    0.0
27.       29.       0.00102177     0.0    0.0
29.       31.       0.000847277     0.0    0.0
31.       33.       0.000710833     0.0    0.0
33.       35.       0.000602485     0.0    0.0
35.       37.       0.000515271     0.0    0.0
37.       39.       0.000444218     0.0    0.0
39.       41.       0.000385707     0.0    0.0
41.       43.       0.000337055     0.0    0.0
43.       45.       0.000296249     0.0    0.0
45.       47.       0.000261751     0.0    0.0
47.       49.       0.000232376     0.0    0.0
49.       51.       0.0002072     0.0    0.0
51.       53.       0.000185492     0.0    0.0
53.       55.       0.00016667     0.0    0.0
55.       57.       0.000150268     0.0    0.0
57.       59.       0.000135906     0.0    0.0
59.       61.       0.000123277     0.0    0.0
61.       63.       0.000112125     0.0    0.0
63.       65.       0.000102242     0.0    0.0
65.       67.       0.000093451     0.0    0.0
67.       69.       0.0000856063     0.0    0.0
69.       71.       0.0000785843     0.0    0.0
71.       73.       0.0000722804     0.0    0.0
73.       75.       0.0000666058     0.0    0.0
75.       77.       0.0000614846     0.0    0.0
77.       79.       0.0000568515     0.0    0.0
79.       81.       0.0000526505     0.0    0.0
81.       83.       0.000048833     0.0    0.0
83.       85.       0.0000453569     0.0    0.0
85.       87.       0.0000421854     0.0    0.0
87.       89.       0.0000392866     0.0    0.0
89.       91.       0.0000366322     0.0    0.0
91.       93.       0.0000341977     0.0    0.0
93.       95.       0.0000319612     0.0    0.0
95.       97.       0.0000299035     0.0    0.0
97.       99.       0.0000280074     0.0    0.0
99.       101.       0.000026258     0.0    0.0
101.       103.       0.0000246416     0.0    0.0
103.       105.       0.0000231462     0.0    0.0
105.       107.       0.000021761     0.0    0.0
107.       109.       0.0000204765     0.0    0.0
109.       111.       0.0000192838     0.0    0.0
111.       113.       0.0000181753     0.0    0.0
113.       115.       0.0000171439     0.0    0.0
115.       117.       0.0000161833     0.0    0.0
117.       119.       0.0000152876     0.0    0.0
119.       121.       0.0000144518     0.0    0.0
121.       123.       0.000013671     0.0    0.0
123.       125.       0.0000129411     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_ggHg_YHabs_0
# BEGIN HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_0_N0LP_inc_bdryt
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       2.78801     0.0    0.0
3.       5.       0.226403     0.0    0.0
5.       7.       0.0675488     0.0    0.0
7.       9.       0.0297734     0.0    0.0
9.       11.       0.0158919     0.0    0.0
11.       13.       0.00950561     0.0    0.0
13.       15.       0.00613063     0.0    0.0
15.       17.       0.00417037     0.0    0.0
17.       19.       0.00295102     0.0    0.0
19.       21.       0.002152     0.0    0.0
21.       23.       0.00160661     0.0    0.0
23.       25.       0.00122189     0.0    0.0
25.       27.       0.00094308     0.0    0.0
27.       29.       0.000736431     0.0    0.0
29.       31.       0.000580321     0.0    0.0
31.       33.       0.000460455     0.0    0.0
33.       35.       0.000367121     0.0    0.0
35.       37.       0.000293555     0.0    0.0
37.       39.       0.000234952     0.0    0.0
39.       41.       0.000187831     0.0    0.0
41.       43.       0.000149633     0.0    0.0
43.       45.       0.000118443     0.0    0.0
45.       47.       0.0000928146     0.0    0.0
47.       49.       0.0000716378     0.0    0.0
49.       51.       0.0000540542     0.0    0.0
51.       53.       0.0000393923     0.0    0.0
53.       55.       0.000027122     0.0    0.0
55.       57.       0.0000168216     0.0    0.0
57.       59.       0.00000815296     0.0    0.0
59.       61.       0.000000842825     0.0    0.0
61.       63.       0.00000533079     0.0    0.0
63.       65.       0.0000105495     0.0    0.0
65.       67.       0.0000149627     0.0    0.0
67.       69.       0.0000186939     0.0    0.0
69.       71.       0.0000218457     0.0    0.0
71.       73.       0.0000245038     0.0    0.0
73.       75.       0.0000267401     0.0    0.0
75.       77.       0.000028615     0.0    0.0
77.       79.       0.0000301796     0.0    0.0
79.       81.       0.0000314773     0.0    0.0
81.       83.       0.0000325448     0.0    0.0
83.       85.       0.0000334136     0.0    0.0
85.       87.       0.0000341107     0.0    0.0
87.       89.       0.0000346591     0.0    0.0
89.       91.       0.0000350788     0.0    0.0
91.       93.       0.0000353868     0.0    0.0
93.       95.       0.000035598     0.0    0.0
95.       97.       0.0000357252     0.0    0.0
97.       99.       0.0000357796     0.0    0.0
99.       101.       0.0000357709     0.0    0.0
101.       103.       0.0000357074     0.0    0.0
103.       105.       0.0000355966     0.0    0.0
105.       107.       0.0000354449     0.0    0.0
107.       109.       0.0000352579     0.0    0.0
109.       111.       0.0000350406     0.0    0.0
111.       113.       0.0000347972     0.0    0.0
113.       115.       0.0000345315     0.0    0.0
115.       117.       0.000034247     0.0    0.0
117.       119.       0.0000339465     0.0    0.0
119.       121.       0.0000336325     0.0    0.0
121.       123.       0.0000333074     0.0    0.0
123.       125.       0.0000329732     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_0_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_0_N1LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       2.78944     0.0    0.0
3.       5.       0.227423     0.0    0.0
5.       7.       0.0683781     0.0    0.0
7.       9.       0.0304776     0.0    0.0
9.       11.       0.0165026     0.0    0.0
11.       13.       0.0100417     0.0    0.0
13.       15.       0.00660454     0.0    0.0
15.       17.       0.00459105     0.0    0.0
17.       19.       0.00332513     0.0    0.0
19.       21.       0.00248473     0.0    0.0
21.       23.       0.0019021     0.0    0.0
23.       25.       0.00148353     0.0    0.0
25.       27.       0.00117371     0.0    0.0
27.       29.       0.000938428     0.0    0.0
29.       31.       0.000755733     0.0    0.0
31.       33.       0.000611056     0.0    0.0
33.       35.       0.000494462     0.0    0.0
35.       37.       0.000399005     0.0    0.0
37.       39.       0.000319728     0.0    0.0
39.       41.       0.000253023     0.0    0.0
41.       43.       0.000196219     0.0    0.0
43.       45.       0.00014731     0.0    0.0
45.       47.       0.000104768     0.0    0.0
47.       49.       0.0000674133     0.0    0.0
49.       51.       0.0000343261     0.0    0.0
51.       53.       0.00000478094     0.0    0.0
53.       55.       0.0000218     0.0    0.0
55.       57.       0.0000458809     0.0    0.0
57.       59.       0.0000678379     0.0    0.0
59.       61.       0.000087978     0.0    0.0
61.       63.       0.000106554     0.0    0.0
63.       65.       0.000123775     0.0    0.0
65.       67.       0.000139815     0.0    0.0
67.       69.       0.000154821     0.0    0.0
69.       71.       0.000168915     0.0    0.0
71.       73.       0.000182204     0.0    0.0
73.       75.       0.000194775     0.0    0.0
75.       77.       0.000206705     0.0    0.0
77.       79.       0.000218061     0.0    0.0
79.       81.       0.000228898     0.0    0.0
81.       83.       0.000239267     0.0    0.0
83.       85.       0.00024921     0.0    0.0
85.       87.       0.000258766     0.0    0.0
87.       89.       0.000267966     0.0    0.0
89.       91.       0.000276842     0.0    0.0
91.       93.       0.000285417     0.0    0.0
93.       95.       0.000293717     0.0    0.0
95.       97.       0.00030176     0.0    0.0
97.       99.       0.000309565     0.0    0.0
99.       101.       0.000317149     0.0    0.0
101.       103.       0.000324526     0.0    0.0
103.       105.       0.000331711     0.0    0.0
105.       107.       0.000338714     0.0    0.0
107.       109.       0.000345546     0.0    0.0
109.       111.       0.000352219     0.0    0.0
111.       113.       0.00035874     0.0    0.0
113.       115.       0.000365118     0.0    0.0
115.       117.       0.00037136     0.0    0.0
117.       119.       0.000377474     0.0    0.0
119.       121.       0.000383466     0.0    0.0
121.       123.       0.000389342     0.0    0.0
123.       125.       0.000395106     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_0_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_0_N2LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       2.78944     0.0    0.0
3.       5.       0.227425     0.0    0.0
5.       7.       0.0683846     0.0    0.0
7.       9.       0.0304888     0.0    0.0
9.       11.       0.0165192     0.0    0.0
11.       13.       0.0100642     0.0    0.0
13.       15.       0.00663352     0.0    0.0
15.       17.       0.00462672     0.0    0.0
17.       19.       0.00336768     0.0    0.0
19.       21.       0.00253426     0.0    0.0
21.       23.       0.00195862     0.0    0.0
23.       25.       0.00154698     0.0    0.0
25.       27.       0.00124397     0.0    0.0
27.       29.       0.00101531     0.0    0.0
29.       31.       0.000839     0.0    0.0
31.       33.       0.000700418     0.0    0.0
33.       35.       0.000589578     0.0    0.0
35.       37.       0.000499492     0.0    0.0
37.       39.       0.000425158     0.0    0.0
39.       41.       0.000362928     0.0    0.0
41.       43.       0.000310094     0.0    0.0
43.       45.       0.000264615     0.0    0.0
45.       47.       0.000224925     0.0    0.0
47.       49.       0.000189815     0.0    0.0
49.       51.       0.000158332     0.0    0.0
51.       53.       0.000129721     0.0    0.0
53.       55.       0.000103374     0.0    0.0
55.       57.       0.000078801     0.0    0.0
57.       59.       0.000055598     0.0    0.0
59.       61.       0.0000334323     0.0    0.0
61.       63.       0.0000120264     0.0    0.0
63.       65.       0.00000885304     0.0    0.0
65.       67.       0.0000294037     0.0    0.0
67.       69.       0.0000497943     0.0    0.0
69.       71.       0.0000701703     0.0    0.0
71.       73.       0.0000906575     0.0    0.0
73.       75.       0.000111366     0.0    0.0
75.       77.       0.000132391     0.0    0.0
77.       79.       0.00015382     0.0    0.0
79.       81.       0.000175728     0.0    0.0
81.       83.       0.000198182     0.0    0.0
83.       85.       0.000221244     0.0    0.0
85.       87.       0.000244969     0.0    0.0
87.       89.       0.000269408     0.0    0.0
89.       91.       0.000294606     0.0    0.0
91.       93.       0.000320607     0.0    0.0
93.       95.       0.000347448     0.0    0.0
95.       97.       0.000375166     0.0    0.0
97.       99.       0.000403796     0.0    0.0
99.       101.       0.000433367     0.0    0.0
101.       103.       0.000463911     0.0    0.0
103.       105.       0.000495454     0.0    0.0
105.       107.       0.000528022     0.0    0.0
107.       109.       0.000561642     0.0    0.0
109.       111.       0.000596335     0.0    0.0
111.       113.       0.000632126     0.0    0.0
113.       115.       0.000669034     0.0    0.0
115.       117.       0.00070708     0.0    0.0
117.       119.       0.000746285     0.0    0.0
119.       121.       0.000786667     0.0    0.0
121.       123.       0.000828244     0.0    0.0
123.       125.       0.000871033     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_0_N2LP_inc_bdryt


==> Plots_Ratios/qTDist_Lin_AsyExp_ggHg_YHabs_1.dat <==
# BEGIN PLOT
Title=$gg\to Hg$ (13 TeV LHC), $|Y_H|=1$
DrawOnly=  qTDist_Lin_AsyExp_ggHg_YHabs_1_N0LP_inc_bdryt     qTDist_Lin_QCD_ggHg_YHabs_1      qTDist_Lin_AsyExp_ggHg_YHabs_1_N1LP_inc_bdryt     qTDist_Lin_AsyExp_ggHg_YHabs_1_N2LP_inc_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
Legend1XPos=0.55
Legend1YPos=0.9
Legend2XPos=0.55
Legend2YPos=0.8
Legend3XPos=0.55
Legend3YPos=0.7
Legend4XPos=0.55
Legend4YPos=0.6
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend1Only=  qTDist_Lin_QCD_ggHg_YHabs_1    
Legend2Only=  qTDist_Lin_AsyExp_ggHg_YHabs_1_N0LP_inc_bdryt
Legend3Only=  qTDist_Lin_AsyExp_ggHg_YHabs_1_N1LP_inc_bdryt
Legend4Only=  qTDist_Lin_AsyExp_ggHg_YHabs_1_N2LP_inc_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=0
LogY=1
XMin=1
XMax=50
RatioPlot1=1
RatioPlot1Reference=  qTDist_Lin_QCD_ggHg_YHabs_1    
RatioPlot1DrawOnly=    qTDist_Lin_AsyExp_ggHg_YHabs_1_N0LP_inc_bdryt     qTDist_Lin_AsyExp_ggHg_YHabs_1_N1LP_inc_bdryt     qTDist_Lin_AsyExp_ggHg_YHabs_1_N2LP_inc_bdryt     qTDist_Lin_QCD_ggHg_YHabs_1    
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{F.O.}}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.21
RatioPlot1YMax=1.19
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D qTDist_Lin_QCD_ggHg_YHabs_1
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= F.O.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       4.81087     0.0    0.0
3.       5.       0.391674     0.0    0.0
5.       7.       0.117655     0.0    0.0
7.       9.       0.0524125     0.0    0.0
9.       11.       0.0283774     0.0    0.0
11.       13.       0.0172779     0.0    0.0
13.       15.       0.0113819     0.0    0.0
15.       17.       0.00793494     0.0    0.0
17.       19.       0.00577374     0.0    0.0
19.       21.       0.00434424     0.0    0.0
21.       23.       0.0033579     0.0    0.0
23.       25.       0.00265359     0.0    0.0
25.       27.       0.00213616     0.0    0.0
27.       29.       0.00174682     0.0    0.0
29.       31.       0.0014478     0.0    0.0
31.       33.       0.00121406     0.0    0.0
33.       35.       0.00102851     0.0    0.0
35.       37.       0.000879187     0.0    0.0
37.       39.       0.00075757     0.0    0.0
39.       41.       0.000657446     0.0    0.0
41.       43.       0.000574218     0.0    0.0
43.       45.       0.00050443     0.0    0.0
45.       47.       0.000445447     0.0    0.0
47.       49.       0.000395238     0.0    0.0
49.       51.       0.000352217     0.0    0.0
51.       53.       0.000315133     0.0    0.0
53.       55.       0.00028299     0.0    0.0
55.       57.       0.000254987     0.0    0.0
57.       59.       0.000230476     0.0    0.0
59.       61.       0.000208928     0.0    0.0
61.       63.       0.000189907     0.0    0.0
63.       65.       0.000173055     0.0    0.0
65.       67.       0.000158072     0.0    0.0
67.       69.       0.000144706     0.0    0.0
69.       71.       0.000132745     0.0    0.0
71.       73.       0.000122012     0.0    0.0
73.       75.       0.000112355     0.0    0.0
75.       77.       0.000103642     0.0    0.0
77.       79.       0.000095763     0.0    0.0
79.       81.       0.0000886218     0.0    0.0
81.       83.       0.0000821352     0.0    0.0
83.       85.       0.0000762312     0.0    0.0
85.       87.       0.0000708471     0.0    0.0
87.       89.       0.0000659281     0.0    0.0
89.       91.       0.000061426     0.0    0.0
91.       93.       0.0000572987     0.0    0.0
93.       95.       0.0000535089     0.0    0.0
95.       97.       0.0000500237     0.0    0.0
97.       99.       0.0000468141     0.0    0.0
99.       101.       0.000043854     0.0    0.0
101.       103.       0.0000411205     0.0    0.0
103.       105.       0.000038593     0.0    0.0
105.       107.       0.000036253     0.0    0.0
107.       109.       0.0000340842     0.0    0.0
109.       111.       0.0000320717     0.0    0.0
111.       113.       0.0000302021     0.0    0.0
113.       115.       0.0000284636     0.0    0.0
115.       117.       0.0000268453     0.0    0.0
117.       119.       0.0000253373     0.0    0.0
119.       121.       0.0000239309     0.0    0.0
121.       123.       0.000022618     0.0    0.0
123.       125.       0.0000213913     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_ggHg_YHabs_1
# BEGIN HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_1_N0LP_inc_bdryt
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       4.80836     0.0    0.0
3.       5.       0.389878     0.0    0.0
5.       7.       0.116187     0.0    0.0
7.       9.       0.0511571     0.0    0.0
9.       11.       0.027277     0.0    0.0
11.       13.       0.0162982     0.0    0.0
13.       15.       0.0104999     0.0    0.0
15.       17.       0.00713431     0.0    0.0
17.       19.       0.00504213     0.0    0.0
19.       21.       0.00367206     0.0    0.0
21.       23.       0.00273749     0.0    0.0
23.       25.       0.0020787     0.0    0.0
25.       27.       0.00160161     0.0    0.0
27.       29.       0.00124825     0.0    0.0
29.       31.       0.00098151     0.0    0.0
31.       33.       0.000776864     0.0    0.0
33.       35.       0.000617645     0.0    0.0
35.       37.       0.000492259     0.0    0.0
37.       39.       0.000392468     0.0    0.0
39.       41.       0.000312308     0.0    0.0
41.       43.       0.000247393     0.0    0.0
43.       45.       0.000194446     0.0    0.0
45.       47.       0.000150991     0.0    0.0
47.       49.       0.00011513     0.0    0.0
49.       51.       0.0000853941     0.0    0.0
51.       53.       0.0000606351     0.0    0.0
53.       55.       0.0000399477     0.0    0.0
55.       57.       0.0000226116     0.0    0.0
57.       59.       0.00000804921     0.0    0.0
59.       61.       0.00000420543     0.0    0.0
61.       63.       0.0000145311     0.0    0.0
63.       65.       0.0000232373     0.0    0.0
65.       67.       0.0000305787     0.0    0.0
67.       69.       0.0000367656     0.0    0.0
69.       71.       0.0000419728     0.0    0.0
71.       73.       0.0000463459     0.0    0.0
73.       75.       0.0000500071     0.0    0.0
75.       77.       0.0000530592     0.0    0.0
77.       79.       0.0000555889     0.0    0.0
79.       81.       0.0000576698     0.0    0.0
81.       83.       0.0000593643     0.0    0.0
83.       85.       0.0000607258     0.0    0.0
85.       87.       0.0000617998     0.0    0.0
87.       89.       0.0000626255     0.0    0.0
89.       91.       0.0000632364     0.0    0.0
91.       93.       0.0000636616     0.0    0.0
93.       95.       0.000063926     0.0    0.0
95.       97.       0.0000640514     0.0    0.0
97.       99.       0.0000640564     0.0    0.0
99.       101.       0.0000639574     0.0    0.0
101.       103.       0.0000637686     0.0    0.0
103.       105.       0.0000635024     0.0    0.0
105.       107.       0.0000631696     0.0    0.0
107.       109.       0.0000627795     0.0    0.0
109.       111.       0.0000623405     0.0    0.0
111.       113.       0.0000618597     0.0    0.0
113.       115.       0.0000613436     0.0    0.0
115.       117.       0.0000607976     0.0    0.0
117.       119.       0.0000602266     0.0    0.0
119.       121.       0.0000596349     0.0    0.0
121.       123.       0.0000590263     0.0    0.0
123.       125.       0.0000584041     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_1_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_1_N1LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       4.81087     0.0    0.0
3.       5.       0.391669     0.0    0.0
5.       7.       0.117643     0.0    0.0
7.       9.       0.0523925     0.0    0.0
9.       11.       0.0283475     0.0    0.0
11.       13.       0.0172371     0.0    0.0
13.       15.       0.0113292     0.0    0.0
15.       17.       0.00786975     0.0    0.0
17.       19.       0.00569546     0.0    0.0
19.       21.       0.00425243     0.0    0.0
21.       23.       0.0032522     0.0    0.0
23.       25.       0.00253373     0.0    0.0
25.       27.       0.00200194     0.0    0.0
27.       29.       0.0015981     0.0    0.0
29.       31.       0.00128448     0.0    0.0
31.       33.       0.00103609     0.0    0.0
33.       35.       0.000835853     0.0    0.0
35.       37.       0.000671867     0.0    0.0
37.       39.       0.000535622     0.0    0.0
39.       41.       0.000420927     0.0    0.0
41.       43.       0.000323205     0.0    0.0
43.       45.       0.000239014     0.0    0.0
45.       47.       0.000165735     0.0    0.0
47.       49.       0.000101348     0.0    0.0
49.       51.       0.0000442739     0.0    0.0
51.       53.       0.00000672879     0.0    0.0
53.       55.       0.0000526503     0.0    0.0
55.       57.       0.0000942858     0.0    0.0
57.       59.       0.00013228     0.0    0.0
59.       61.       0.000167157     0.0    0.0
61.       63.       0.000199352     0.0    0.0
63.       65.       0.000229222     0.0    0.0
65.       67.       0.000257065     0.0    0.0
67.       69.       0.000283132     0.0    0.0
69.       71.       0.000307635     0.0    0.0
71.       73.       0.000330753     0.0    0.0
73.       75.       0.000352637     0.0    0.0
75.       77.       0.00037342     0.0    0.0
77.       79.       0.000393214     0.0    0.0
79.       81.       0.000412117     0.0    0.0
81.       83.       0.000430213     0.0    0.0
83.       85.       0.000447575     0.0    0.0
85.       87.       0.000464269     0.0    0.0
87.       89.       0.000480351     0.0    0.0
89.       91.       0.000495872     0.0    0.0
91.       93.       0.000510876     0.0    0.0
93.       95.       0.000525402     0.0    0.0
95.       97.       0.000539485     0.0    0.0
97.       99.       0.000553158     0.0    0.0
99.       101.       0.000566447     0.0    0.0
101.       103.       0.000579379     0.0    0.0
103.       105.       0.000591976     0.0    0.0
105.       107.       0.000604259     0.0    0.0
107.       109.       0.000616247     0.0    0.0
109.       111.       0.000627956     0.0    0.0
111.       113.       0.000639403     0.0    0.0
113.       115.       0.000650602     0.0    0.0
115.       117.       0.000661565     0.0    0.0
117.       119.       0.000672305     0.0    0.0
119.       121.       0.000682832     0.0    0.0
121.       123.       0.000693157     0.0    0.0
123.       125.       0.00070329     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_1_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_1_N2LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       4.81087     0.0    0.0
3.       5.       0.391674     0.0    0.0
5.       7.       0.117655     0.0    0.0
7.       9.       0.0524124     0.0    0.0
9.       11.       0.0283772     0.0    0.0
11.       13.       0.0172774     0.0    0.0
13.       15.       0.011381     0.0    0.0
15.       17.       0.00793346     0.0    0.0
17.       19.       0.00577142     0.0    0.0
19.       21.       0.00434081     0.0    0.0
21.       23.       0.00335302     0.0    0.0
23.       25.       0.00264686     0.0    0.0
25.       27.       0.00212716     0.0    0.0
27.       29.       0.00173506     0.0    0.0
29.       31.       0.00143274     0.0    0.0
31.       33.       0.00119511     0.0    0.0
33.       35.       0.00100503     0.0    0.0
35.       37.       0.000850484     0.0    0.0
37.       39.       0.000722905     0.0    0.0
39.       41.       0.000616026     0.0    0.0
41.       43.       0.000525201     0.0    0.0
43.       45.       0.000446925     0.0    0.0
45.       47.       0.000378515     0.0    0.0
47.       49.       0.000317892     0.0    0.0
49.       51.       0.000263423     0.0    0.0
51.       53.       0.00021381     0.0    0.0
53.       55.       0.000168011     0.0    0.0
55.       57.       0.000125183     0.0    0.0
57.       59.       0.0000846316     0.0    0.0
59.       61.       0.0000457854     0.0    0.0
61.       63.       0.00000816712     0.0    0.0
63.       65.       0.0000286249     0.0    0.0
65.       67.       0.0000649312     0.0    0.0
67.       69.       0.000101043     0.0    0.0
69.       71.       0.00013721     0.0    0.0
71.       73.       0.00017365     0.0    0.0
73.       75.       0.000210553     0.0    0.0
75.       77.       0.000248087     0.0    0.0
77.       79.       0.000286397     0.0    0.0
79.       81.       0.000325617     0.0    0.0
81.       83.       0.000365864     0.0    0.0
83.       85.       0.000407245     0.0    0.0
85.       87.       0.000449855     0.0    0.0
87.       89.       0.000493782     0.0    0.0
89.       91.       0.000539107     0.0    0.0
91.       93.       0.000585903     0.0    0.0
93.       95.       0.000634239     0.0    0.0
95.       97.       0.000684178     0.0    0.0
97.       99.       0.000735779     0.0    0.0
99.       101.       0.000789097     0.0    0.0
101.       103.       0.000844185     0.0    0.0
103.       105.       0.00090109     0.0    0.0
105.       107.       0.000959859     0.0    0.0
107.       109.       0.00102054     0.0    0.0
109.       111.       0.00108316     0.0    0.0
111.       113.       0.00114778     0.0    0.0
113.       115.       0.00121442     0.0    0.0
115.       117.       0.00128312     0.0    0.0
117.       119.       0.00135393     0.0    0.0
119.       121.       0.00142686     0.0    0.0
121.       123.       0.00150195     0.0    0.0
123.       125.       0.00157924     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_1_N2LP_inc_bdryt


==> Plots_Ratios/qTDist_Lin_AsyExp_ggHg_YHabs_2.dat <==
# BEGIN PLOT
Title=$gg\to Hg$ (13 TeV LHC), $|Y_H|=2$
DrawOnly=  qTDist_Lin_AsyExp_ggHg_YHabs_2_N0LP_inc_bdryt     qTDist_Lin_QCD_ggHg_YHabs_2      qTDist_Lin_AsyExp_ggHg_YHabs_2_N1LP_inc_bdryt     qTDist_Lin_AsyExp_ggHg_YHabs_2_N2LP_inc_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
Legend1XPos=0.55
Legend1YPos=0.9
Legend2XPos=0.55
Legend2YPos=0.8
Legend3XPos=0.55
Legend3YPos=0.7
Legend4XPos=0.55
Legend4YPos=0.6
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend1Only=  qTDist_Lin_QCD_ggHg_YHabs_2    
Legend2Only=  qTDist_Lin_AsyExp_ggHg_YHabs_2_N0LP_inc_bdryt
Legend3Only=  qTDist_Lin_AsyExp_ggHg_YHabs_2_N1LP_inc_bdryt
Legend4Only=  qTDist_Lin_AsyExp_ggHg_YHabs_2_N2LP_inc_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=0
LogY=1
XMin=1
XMax=50
RatioPlot1=1
RatioPlot1Reference=  qTDist_Lin_QCD_ggHg_YHabs_2    
RatioPlot1DrawOnly=    qTDist_Lin_AsyExp_ggHg_YHabs_2_N0LP_inc_bdryt     qTDist_Lin_AsyExp_ggHg_YHabs_2_N1LP_inc_bdryt     qTDist_Lin_AsyExp_ggHg_YHabs_2_N2LP_inc_bdryt     qTDist_Lin_QCD_ggHg_YHabs_2    
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{F.O.}}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.21
RatioPlot1YMax=1.19
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D qTDist_Lin_QCD_ggHg_YHabs_2
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= F.O.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       2.88651     0.0    0.0
3.       5.       0.233864     0.0    0.0
5.       7.       0.0700124     0.0    0.0
7.       9.       0.0311016     0.0    0.0
9.       11.       0.016798     0.0    0.0
11.       13.       0.0102051     0.0    0.0
13.       15.       0.006709     0.0    0.0
15.       17.       0.0046683     0.0    0.0
17.       19.       0.00339064     0.0    0.0
19.       21.       0.00254669     0.0    0.0
21.       23.       0.0019651     0.0    0.0
23.       25.       0.0015503     0.0    0.0
25.       27.       0.0012459     0.0    0.0
27.       29.       0.0010171     0.0    0.0
29.       31.       0.000841562     0.0    0.0
31.       33.       0.000704479     0.0    0.0
33.       35.       0.00059576     0.0    0.0
35.       37.       0.000508356     0.0    0.0
37.       39.       0.000437236     0.0    0.0
39.       41.       0.000378739     0.0    0.0
41.       43.       0.00033016     0.0    0.0
43.       45.       0.000289464     0.0    0.0
45.       47.       0.000255103     0.0    0.0
47.       49.       0.000225883     0.0    0.0
49.       51.       0.000200871     0.0    0.0
51.       53.       0.000179333     0.0    0.0
53.       55.       0.000160684     0.0    0.0
55.       57.       0.000144456     0.0    0.0
57.       59.       0.000130267     0.0    0.0
59.       61.       0.000117808     0.0    0.0
61.       63.       0.000106825     0.0    0.0
63.       65.       0.000097105     0.0    0.0
65.       67.       0.0000884741     0.0    0.0
67.       69.       0.0000807851     0.0    0.0
69.       71.       0.0000739145     0.0    0.0
71.       73.       0.0000677575     0.0    0.0
73.       75.       0.0000622254     0.0    0.0
75.       77.       0.0000572422     0.0    0.0
77.       79.       0.0000527427     0.0    0.0
79.       81.       0.000048671     0.0    0.0
81.       83.       0.0000449786     0.0    0.0
83.       85.       0.0000416235     0.0    0.0
85.       87.       0.000038569     0.0    0.0
87.       89.       0.0000357832     0.0    0.0
89.       91.       0.0000332382     0.0    0.0
91.       93.       0.0000309093     0.0    0.0
93.       95.       0.0000287749     0.0    0.0
95.       97.       0.0000268158     0.0    0.0
97.       99.       0.0000250151     0.0    0.0
99.       101.       0.0000233577     0.0    0.0
101.       103.       0.0000218303     0.0    0.0
103.       105.       0.000020421     0.0    0.0
105.       107.       0.0000191189     0.0    0.0
107.       109.       0.0000179147     0.0    0.0
109.       111.       0.0000167997     0.0    0.0
111.       113.       0.0000157662     0.0    0.0
113.       115.       0.0000148073     0.0    0.0
115.       117.       0.0000139167     0.0    0.0
117.       119.       0.0000130888     0.0    0.0
119.       121.       0.0000123185     0.0    0.0
121.       123.       0.0000116011     0.0    0.0
123.       125.       0.0000109324     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_ggHg_YHabs_2
# BEGIN HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_2_N0LP_inc_bdryt
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       2.8849     0.0    0.0
3.       5.       0.232713     0.0    0.0
5.       7.       0.0690747     0.0    0.0
7.       9.       0.0303014     0.0    0.0
9.       11.       0.016098     0.0    0.0
11.       13.       0.00958308     0.0    0.0
13.       15.       0.00615002     0.0    0.0
15.       17.       0.00416173     0.0    0.0
17.       19.       0.00292848     0.0    0.0
19.       21.       0.00212272     0.0    0.0
21.       23.       0.00157435     0.0    0.0
23.       25.       0.00118872     0.0    0.0
25.       27.       0.000910139     0.0    0.0
27.       29.       0.000704337     0.0    0.0
29.       31.       0.0005494     0.0    0.0
31.       33.       0.000430863     0.0    0.0
33.       35.       0.000338911     0.0    0.0
35.       37.       0.000266724     0.0    0.0
37.       39.       0.000209461     0.0    0.0
39.       41.       0.000163625     0.0    0.0
41.       43.       0.000126645     0.0    0.0
43.       45.       0.0000966041     0.0    0.0
45.       47.       0.0000720541     0.0    0.0
47.       49.       0.0000518882     0.0    0.0
49.       51.       0.0000352505     0.0    0.0
51.       53.       0.0000214731     0.0    0.0
53.       55.       0.0000100299     0.0    0.0
55.       57.       0.000000503123     0.0    0.0
57.       59.       0.00000744171     0.0    0.0
59.       61.       0.0000140741     0.0    0.0
61.       63.       0.0000196125     0.0    0.0
63.       65.       0.0000242355     0.0    0.0
65.       67.       0.0000280894     0.0    0.0
67.       69.       0.000031295     0.0    0.0
69.       71.       0.0000339524     0.0    0.0
71.       73.       0.0000361449     0.0    0.0
73.       75.       0.0000379423     0.0    0.0
75.       77.       0.0000394031     0.0    0.0
77.       79.       0.0000405765     0.0    0.0
79.       81.       0.0000415044     0.0    0.0
81.       83.       0.0000422219     0.0    0.0
83.       85.       0.0000427592     0.0    0.0
85.       87.       0.0000431419     0.0    0.0
87.       89.       0.000043392     0.0    0.0
89.       91.       0.0000435283     0.0    0.0
91.       93.       0.000043567     0.0    0.0
93.       95.       0.0000435218     0.0    0.0
95.       97.       0.000043405     0.0    0.0
97.       99.       0.0000432268     0.0    0.0
99.       101.       0.0000429962     0.0    0.0
101.       103.       0.0000427209     0.0    0.0
103.       105.       0.0000424079     0.0    0.0
105.       107.       0.0000420628     0.0    0.0
107.       109.       0.0000416909     0.0    0.0
109.       111.       0.0000412965     0.0    0.0
111.       113.       0.0000408836     0.0    0.0
113.       115.       0.0000404554     0.0    0.0
115.       117.       0.0000400151     0.0    0.0
117.       119.       0.000039565     0.0    0.0
119.       121.       0.0000391075     0.0    0.0
121.       123.       0.0000386444     0.0    0.0
123.       125.       0.0000381776     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_2_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_2_N1LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       2.88651     0.0    0.0
3.       5.       0.23386     0.0    0.0
5.       7.       0.0700045     0.0    0.0
7.       9.       0.031088     0.0    0.0
9.       11.       0.0167777     0.0    0.0
11.       13.       0.0101773     0.0    0.0
13.       15.       0.00667317     0.0    0.0
15.       17.       0.00462398     0.0    0.0
17.       19.       0.00333747     0.0    0.0
19.       21.       0.00248438     0.0    0.0
21.       23.       0.00189342     0.0    0.0
23.       25.       0.00146908     0.0    0.0
25.       27.       0.00115502     0.0    0.0
27.       29.       0.000916465     0.0    0.0
29.       31.       0.000731119     0.0    0.0
31.       33.       0.000584203     0.0    0.0
33.       35.       0.000465646     0.0    0.0
35.       37.       0.00036842     0.0    0.0
37.       39.       0.000287511     0.0    0.0
39.       41.       0.000219273     0.0    0.0
41.       43.       0.000161011     0.0    0.0
43.       45.       0.000110703     0.0    0.0
45.       47.       0.0000668069     0.0    0.0
47.       49.       0.0000281364     0.0    0.0
49.       51.       0.00000623456     0.0    0.0
51.       53.       0.0000370357     0.0    0.0
53.       55.       0.0000648477     0.0    0.0
55.       57.       0.000090137     0.0    0.0
57.       59.       0.000113281     0.0    0.0
59.       61.       0.000134589     0.0    0.0
61.       63.       0.000154313     0.0    0.0
63.       65.       0.000172664     0.0    0.0
65.       67.       0.000189817     0.0    0.0
67.       69.       0.000205919     0.0    0.0
69.       71.       0.000221093     0.0    0.0
71.       73.       0.000235445     0.0    0.0
73.       75.       0.000249063     0.0    0.0
75.       77.       0.000262026     0.0    0.0
77.       79.       0.000274398     0.0    0.0
79.       81.       0.000286238     0.0    0.0
81.       83.       0.000297594     0.0    0.0
83.       85.       0.000308511     0.0    0.0
85.       87.       0.000319026     0.0    0.0
87.       89.       0.000329173     0.0    0.0
89.       91.       0.000338981     0.0    0.0
91.       93.       0.000348476     0.0    0.0
93.       95.       0.000357682     0.0    0.0
95.       97.       0.00036662     0.0    0.0
97.       99.       0.000375307     0.0    0.0
99.       101.       0.000383762     0.0    0.0
101.       103.       0.000391997     0.0    0.0
103.       105.       0.000400028     0.0    0.0
105.       107.       0.000407867     0.0    0.0
107.       109.       0.000415524     0.0    0.0
109.       111.       0.000423011     0.0    0.0
111.       113.       0.000430335     0.0    0.0
113.       115.       0.000437506     0.0    0.0
115.       117.       0.000444531     0.0    0.0
117.       119.       0.000451418     0.0    0.0
119.       121.       0.000458173     0.0    0.0
121.       123.       0.000464803     0.0    0.0
123.       125.       0.000471312     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_2_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_2_N2LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       2.88651     0.0    0.0
3.       5.       0.233864     0.0    0.0
5.       7.       0.0700124     0.0    0.0
7.       9.       0.0311016     0.0    0.0
9.       11.       0.0167979     0.0    0.0
11.       13.       0.0102048     0.0    0.0
13.       15.       0.00670835     0.0    0.0
15.       17.       0.00466722     0.0    0.0
17.       19.       0.00338896     0.0    0.0
19.       21.       0.00254419     0.0    0.0
21.       23.       0.00196155     0.0    0.0
23.       25.       0.00154541     0.0    0.0
25.       27.       0.00123937     0.0    0.0
27.       29.       0.00100857     0.0    0.0
29.       31.       0.000830645     0.0    0.0
31.       33.       0.000690752     0.0    0.0
33.       35.       0.000578764     0.0    0.0
35.       37.       0.000487593     0.0    0.0
37.       39.       0.000412174     0.0    0.0
39.       41.       0.000348811     0.0    0.0
41.       43.       0.000294763     0.0    0.0
43.       45.       0.00024796     0.0    0.0
45.       47.       0.00020682     0.0    0.0
47.       49.       0.000170116     0.0    0.0
49.       51.       0.000136881     0.0    0.0
51.       53.       0.000106349     0.0    0.0
53.       55.       0.0000779045     0.0    0.0
55.       57.       0.0000510451     0.0    0.0
57.       59.       0.0000253605     0.0    0.0
59.       61.       0.000000510388     0.0    0.0
61.       63.       0.0000237898     0.0    0.0
63.       65.       0.0000477798     0.0    0.0
65.       67.       0.0000716636     0.0    0.0
67.       69.       0.0000956159     0.0    0.0
69.       71.       0.000119788     0.0    0.0
71.       73.       0.000144311     0.0    0.0
73.       75.       0.0001693     0.0    0.0
75.       77.       0.000194856     0.0    0.0
77.       79.       0.000221071     0.0    0.0
79.       81.       0.000248025     0.0    0.0
81.       83.       0.00027579     0.0    0.0
83.       85.       0.000304433     0.0    0.0
85.       87.       0.000334013     0.0    0.0
87.       89.       0.000364585     0.0    0.0
89.       91.       0.000396199     0.0    0.0
91.       93.       0.000428903     0.0    0.0
93.       95.       0.000462738     0.0    0.0
95.       97.       0.000497745     0.0    0.0
97.       99.       0.000533963     0.0    0.0
99.       101.       0.000571426     0.0    0.0
101.       103.       0.000610167     0.0    0.0
103.       105.       0.000650218     0.0    0.0
105.       107.       0.00069161     0.0    0.0
107.       109.       0.000734369     0.0    0.0
109.       111.       0.000778524     0.0    0.0
111.       113.       0.0008241     0.0    0.0
113.       115.       0.000871123     0.0    0.0
115.       117.       0.000919615     0.0    0.0
117.       119.       0.000969599     0.0    0.0
119.       121.       0.0010211     0.0    0.0
121.       123.       0.00107413     0.0    0.0
123.       125.       0.00112873     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_2_N2LP_inc_bdryt


==> Plots_Ratios/qTDist_Lin_AsyExp_ggHg_YHabs_3.dat <==
# BEGIN PLOT
Title=$gg\to Hg$ (13 TeV LHC), $|Y_H|=3$
DrawOnly=  qTDist_Lin_AsyExp_ggHg_YHabs_3_N0LP_inc_bdryt     qTDist_Lin_QCD_ggHg_YHabs_3      qTDist_Lin_AsyExp_ggHg_YHabs_3_N1LP_inc_bdryt     qTDist_Lin_AsyExp_ggHg_YHabs_3_N2LP_inc_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
Legend1XPos=0.55
Legend1YPos=0.9
Legend2XPos=0.55
Legend2YPos=0.8
Legend3XPos=0.55
Legend3YPos=0.7
Legend4XPos=0.55
Legend4YPos=0.6
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend1Only=  qTDist_Lin_QCD_ggHg_YHabs_3    
Legend2Only=  qTDist_Lin_AsyExp_ggHg_YHabs_3_N0LP_inc_bdryt
Legend3Only=  qTDist_Lin_AsyExp_ggHg_YHabs_3_N1LP_inc_bdryt
Legend4Only=  qTDist_Lin_AsyExp_ggHg_YHabs_3_N2LP_inc_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=0
LogY=1
XMin=1
XMax=50
RatioPlot1=1
RatioPlot1Reference=  qTDist_Lin_QCD_ggHg_YHabs_3    
RatioPlot1DrawOnly=    qTDist_Lin_AsyExp_ggHg_YHabs_3_N0LP_inc_bdryt     qTDist_Lin_AsyExp_ggHg_YHabs_3_N1LP_inc_bdryt     qTDist_Lin_AsyExp_ggHg_YHabs_3_N2LP_inc_bdryt     qTDist_Lin_QCD_ggHg_YHabs_3    
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{F.O.}}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.21
RatioPlot1YMax=1.19
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D qTDist_Lin_QCD_ggHg_YHabs_3
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= F.O.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.891739     0.0    0.0
3.       5.       0.0714146     0.0    0.0
5.       7.       0.0212069     0.0    0.0
7.       9.       0.00935811     0.0    0.0
9.       11.       0.00502499     0.0    0.0
11.       13.       0.00303678     0.0    0.0
13.       15.       0.00198675     0.0    0.0
15.       17.       0.00137611     0.0    0.0
17.       19.       0.000995085     0.0    0.0
19.       21.       0.000744191     0.0    0.0
21.       23.       0.000571798     0.0    0.0
23.       25.       0.00044918     0.0    0.0
25.       27.       0.000359432     0.0    0.0
27.       29.       0.000292141     0.0    0.0
29.       31.       0.000240638     0.0    0.0
31.       33.       0.000200513     0.0    0.0
33.       35.       0.000168764     0.0    0.0
35.       37.       0.000143298     0.0    0.0
37.       39.       0.000122625     0.0    0.0
39.       41.       0.000105663     0.0    0.0
41.       43.       0.0000916098     0.0    0.0
43.       45.       0.000079867     0.0    0.0
45.       47.       0.0000699777     0.0    0.0
47.       49.       0.0000615904     0.0    0.0
49.       51.       0.0000544312     0.0    0.0
51.       53.       0.0000482844     0.0    0.0
53.       55.       0.0000429784     0.0    0.0
55.       57.       0.0000383757     0.0    0.0
57.       59.       0.000034365     0.0    0.0
59.       61.       0.0000308554     0.0    0.0
61.       63.       0.0000277725     0.0    0.0
63.       65.       0.0000250548     0.0    0.0
65.       67.       0.000022651     0.0    0.0
67.       69.       0.0000205184     0.0    0.0
69.       71.       0.0000186208     0.0    0.0
71.       73.       0.0000169279     0.0    0.0
73.       75.       0.0000154137     0.0    0.0
75.       77.       0.0000140563     0.0    0.0
77.       79.       0.0000128368     0.0    0.0
79.       81.       0.0000117388     0.0    0.0
81.       83.       0.0000107483     0.0    0.0
83.       85.       0.00000985312     0.0    0.0
85.       87.       0.00000904276     0.0    0.0
87.       89.       0.00000830795     0.0    0.0
89.       91.       0.00000764062     0.0    0.0
91.       93.       0.00000703367     0.0    0.0
93.       95.       0.00000648089     0.0    0.0
95.       97.       0.00000597677     0.0    0.0
97.       99.       0.00000551646     0.0    0.0
99.       101.       0.00000509564     0.0    0.0
101.       103.       0.00000471049     0.0    0.0
103.       105.       0.00000435761     0.0    0.0
105.       107.       0.00000403396     0.0    0.0
107.       109.       0.00000373683     0.0    0.0
109.       111.       0.00000346378     0.0    0.0
111.       113.       0.00000321263     0.0    0.0
113.       115.       0.00000298144     0.0    0.0
115.       117.       0.00000276843     0.0    0.0
117.       119.       0.00000257202     0.0    0.0
119.       121.       0.00000239079     0.0    0.0
121.       123.       0.00000222342     0.0    0.0
123.       125.       0.00000206876     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_ggHg_YHabs_3
# BEGIN HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_3_N0LP_inc_bdryt
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.891146     0.0    0.0
3.       5.       0.0709962     0.0    0.0
5.       7.       0.0208683     0.0    0.0
7.       9.       0.00907087     0.0    0.0
9.       11.       0.00477512     0.0    0.0
11.       13.       0.00281588     0.0    0.0
13.       15.       0.0017892     0.0    0.0
15.       17.       0.0011979     0.0    0.0
17.       19.       0.000833207     0.0    0.0
19.       21.       0.000596304     0.0    0.0
21.       23.       0.000436036     0.0    0.0
23.       25.       0.000324026     0.0    0.0
25.       27.       0.000243632     0.0    0.0
27.       29.       0.000184642     0.0    0.0
29.       31.       0.000140548     0.0    0.0
31.       33.       0.000107068     0.0    0.0
33.       35.       0.0000813051     0.0    0.0
35.       37.       0.0000612528     0.0    0.0
37.       39.       0.0000454923     0.0    0.0
39.       41.       0.0000330012     0.0    0.0
41.       43.       0.0000230311     0.0    0.0
43.       45.       0.0000150257     0.0    0.0
45.       47.       0.00000856632     0.0    0.0
47.       49.       0.00000333409     0.0    0.0
49.       51.       0.00000091659     0.0    0.0
51.       53.       0.00000437668     0.0    0.0
53.       55.       0.00000719597     0.0    0.0
55.       57.       0.00000949293     0.0    0.0
57.       59.       0.000011362     0.0    0.0
59.       61.       0.0000128788     0.0    0.0
61.       63.       0.0000141046     0.0    0.0
63.       65.       0.0000150891     0.0    0.0
65.       67.       0.0000158728     0.0    0.0
67.       69.       0.000016489     0.0    0.0
69.       71.       0.0000169651     0.0    0.0
71.       73.       0.0000173239     0.0    0.0
73.       75.       0.0000175842     0.0    0.0
75.       77.       0.0000177619     0.0    0.0
77.       79.       0.0000178701     0.0    0.0
79.       81.       0.0000179198     0.0    0.0
81.       83.       0.0000179205     0.0    0.0
83.       85.       0.00001788     0.0    0.0
85.       87.       0.000017805     0.0    0.0
87.       89.       0.0000177011     0.0    0.0
89.       91.       0.0000175731     0.0    0.0
91.       93.       0.0000174252     0.0    0.0
93.       95.       0.0000172607     0.0    0.0
95.       97.       0.0000170828     0.0    0.0
97.       99.       0.0000168939     0.0    0.0
99.       101.       0.0000166962     0.0    0.0
101.       103.       0.0000164916     0.0    0.0
103.       105.       0.0000162816     0.0    0.0
105.       107.       0.0000160677     0.0    0.0
107.       109.       0.0000158509     0.0    0.0
109.       111.       0.0000156324     0.0    0.0
111.       113.       0.0000154128     0.0    0.0
113.       115.       0.0000151931     0.0    0.0
115.       117.       0.0000149738     0.0    0.0
117.       119.       0.0000147553     0.0    0.0
119.       121.       0.0000145383     0.0    0.0
121.       123.       0.000014323     0.0    0.0
123.       125.       0.0000141097     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_3_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_3_N1LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.891739     0.0    0.0
3.       5.       0.0714131     0.0    0.0
5.       7.       0.0212036     0.0    0.0
7.       9.       0.00935227     0.0    0.0
9.       11.       0.00501631     0.0    0.0
11.       13.       0.00302496     0.0    0.0
13.       15.       0.00197156     0.0    0.0
15.       17.       0.00135736     0.0    0.0
17.       19.       0.000972641     0.0    0.0
19.       21.       0.000717943     0.0    0.0
21.       23.       0.000541663     0.0    0.0
23.       25.       0.000415098     0.0    0.0
25.       27.       0.000321364     0.0    0.0
27.       29.       0.000250061     0.0    0.0
29.       31.       0.000194534     0.0    0.0
31.       33.       0.000150384     0.0    0.0
33.       35.       0.000114618     0.0    0.0
35.       37.       0.0000851519     0.0    0.0
37.       39.       0.0000605006     0.0    0.0
39.       41.       0.000039587     0.0    0.0
41.       43.       0.0000216157     0.0    0.0
43.       45.       0.00000599019     0.0    0.0
45.       47.       0.00000774273     0.0    0.0
47.       49.       0.0000199322     0.0    0.0
49.       51.       0.0000308501     0.0    0.0
51.       53.       0.0000407107     0.0    0.0
53.       55.       0.0000496843     0.0    0.0
55.       57.       0.0000579075     0.0    0.0
57.       59.       0.0000654911     0.0    0.0
59.       61.       0.0000725255     0.0    0.0
61.       63.       0.0000790848     0.0    0.0
63.       65.       0.0000852307     0.0    0.0
65.       67.       0.0000910145     0.0    0.0
67.       69.       0.0000964793     0.0    0.0
69.       71.       0.000101661     0.0    0.0
71.       73.       0.000106592     0.0    0.0
73.       75.       0.000111296     0.0    0.0
75.       77.       0.000115799     0.0    0.0
77.       79.       0.000120117     0.0    0.0
79.       81.       0.00012427     0.0    0.0
81.       83.       0.00012827     0.0    0.0
83.       85.       0.000132132     0.0    0.0
85.       87.       0.000135867     0.0    0.0
87.       89.       0.000139484     0.0    0.0
89.       91.       0.000142992     0.0    0.0
91.       93.       0.0001464     0.0    0.0
93.       95.       0.000149713     0.0    0.0
95.       97.       0.00015294     0.0    0.0
97.       99.       0.000156084     0.0    0.0
99.       101.       0.000159151     0.0    0.0
101.       103.       0.000162147     0.0    0.0
103.       105.       0.000165074     0.0    0.0
105.       107.       0.000167937     0.0    0.0
107.       109.       0.000170739     0.0    0.0
109.       111.       0.000173483     0.0    0.0
111.       113.       0.000176173     0.0    0.0
113.       115.       0.00017881     0.0    0.0
115.       117.       0.000181398     0.0    0.0
117.       119.       0.000183938     0.0    0.0
119.       121.       0.000186432     0.0    0.0
121.       123.       0.000188884     0.0    0.0
123.       125.       0.000191293     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_3_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_3_N2LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.891739     0.0    0.0
3.       5.       0.0714146     0.0    0.0
5.       7.       0.0212069     0.0    0.0
7.       9.       0.00935807     0.0    0.0
9.       11.       0.0050249     0.0    0.0
11.       13.       0.00303661     0.0    0.0
13.       15.       0.00198643     0.0    0.0
15.       17.       0.00137557     0.0    0.0
17.       19.       0.000994245     0.0    0.0
19.       21.       0.000742949     0.0    0.0
21.       23.       0.000570034     0.0    0.0
23.       25.       0.000446757     0.0    0.0
25.       27.       0.000356198     0.0    0.0
27.       29.       0.000287925     0.0    0.0
29.       31.       0.000235252     0.0    0.0
31.       33.       0.000193751     0.0    0.0
33.       35.       0.000160404     0.0    0.0
35.       37.       0.000133101     0.0    0.0
37.       39.       0.000110335     0.0    0.0
39.       41.       0.0000910056     0.0    0.0
41.       43.       0.0000742974     0.0    0.0
43.       45.       0.0000595941     0.0    0.0
45.       47.       0.0000464236     0.0    0.0
47.       49.       0.0000344188     0.0    0.0
49.       51.       0.0000232907     0.0    0.0
51.       53.       0.0000128086     0.0    0.0
53.       55.       0.00000278638     0.0    0.0
55.       57.       0.00000692777     0.0    0.0
57.       59.       0.0000164592     0.0    0.0
59.       61.       0.0000259124     0.0    0.0
61.       63.       0.0000353752     0.0    0.0
63.       65.       0.0000449223     0.0    0.0
65.       67.       0.0000546178     0.0    0.0
67.       69.       0.0000645171     0.0    0.0
69.       71.       0.0000746685     0.0    0.0
71.       73.       0.0000851144     0.0    0.0
73.       75.       0.0000958926     0.0    0.0
75.       77.       0.000107037     0.0    0.0
77.       79.       0.000118577     0.0    0.0
79.       81.       0.00013054     0.0    0.0
81.       83.       0.000142951     0.0    0.0
83.       85.       0.000155834     0.0    0.0
85.       87.       0.000169208     0.0    0.0
87.       89.       0.000183093     0.0    0.0
89.       91.       0.000197508     0.0    0.0
91.       93.       0.000212468     0.0    0.0
93.       95.       0.000227991     0.0    0.0
95.       97.       0.00024409     0.0    0.0
97.       99.       0.000260779     0.0    0.0
99.       101.       0.000278073     0.0    0.0
101.       103.       0.000295983     0.0    0.0
103.       105.       0.000314522     0.0    0.0
105.       107.       0.000333701     0.0    0.0
107.       109.       0.000353531     0.0    0.0
109.       111.       0.000374023     0.0    0.0
111.       113.       0.000395187     0.0    0.0
113.       115.       0.000417033     0.0    0.0
115.       117.       0.00043957     0.0    0.0
117.       119.       0.000462807     0.0    0.0
119.       121.       0.000486754     0.0    0.0
121.       123.       0.000511419     0.0    0.0
123.       125.       0.00053681     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_ggHg_YHabs_3_N2LP_inc_bdryt


==> Plots_Ratios/qTDist_Lin_AsyExp_qgHq_YHabs_0.dat <==
# BEGIN PLOT
Title=$q(\bar{q})g\to H q(\bar{q})$ (13 TeV LHC), $|Y_H|=0$
DrawOnly=  qTDist_Lin_AsyExp_qgHq_YHabs_0_N0LP_inc_bdryt     qTDist_Lin_QCD_qgHq_YHabs_0      qTDist_Lin_AsyExp_qgHq_YHabs_0_N1LP_inc_bdryt     qTDist_Lin_AsyExp_qgHq_YHabs_0_N2LP_inc_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
Legend1XPos=0.55
Legend1YPos=0.9
Legend2XPos=0.55
Legend2YPos=0.8
Legend3XPos=0.55
Legend3YPos=0.7
Legend4XPos=0.55
Legend4YPos=0.6
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend1Only=  qTDist_Lin_QCD_qgHq_YHabs_0    
Legend2Only=  qTDist_Lin_AsyExp_qgHq_YHabs_0_N0LP_inc_bdryt
Legend3Only=  qTDist_Lin_AsyExp_qgHq_YHabs_0_N1LP_inc_bdryt
Legend4Only=  qTDist_Lin_AsyExp_qgHq_YHabs_0_N2LP_inc_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=0
LogY=1
XMin=1
XMax=50
RatioPlot1=1
RatioPlot1Reference=  qTDist_Lin_QCD_qgHq_YHabs_0    
RatioPlot1DrawOnly=    qTDist_Lin_AsyExp_qgHq_YHabs_0_N0LP_inc_bdryt     qTDist_Lin_AsyExp_qgHq_YHabs_0_N1LP_inc_bdryt     qTDist_Lin_AsyExp_qgHq_YHabs_0_N2LP_inc_bdryt     qTDist_Lin_QCD_qgHq_YHabs_0    
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{F.O.}}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.91
RatioPlot1YMax=1.09
RatioPlot1YMajorTickMarks=5
RatioPlot1YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D qTDist_Lin_QCD_qgHq_YHabs_0
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= F.O.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.200438     0.0    0.0
3.       5.       0.0222389     0.0    0.0
5.       7.       0.00798621     0.0    0.0
7.       9.       0.00406096     0.0    0.0
9.       11.       0.0024465     0.0    0.0
11.       13.       0.00162984     0.0    0.0
13.       15.       0.00116055     0.0    0.0
15.       17.       0.00086642     0.0    0.0
17.       19.       0.000670087     0.0    0.0
19.       21.       0.000532614     0.0    0.0
21.       23.       0.000432673     0.0    0.0
23.       25.       0.000357783     0.0    0.0
25.       27.       0.00030025     0.0    0.0
27.       29.       0.000255119     0.0    0.0
29.       31.       0.000219085     0.0    0.0
31.       33.       0.000189873     0.0    0.0
33.       35.       0.000165876     0.0    0.0
35.       37.       0.000145934     0.0    0.0
37.       39.       0.000129191     0.0    0.0
39.       41.       0.000115007     0.0    0.0
41.       43.       0.000102891     0.0    0.0
43.       45.       0.0000924661     0.0    0.0
45.       47.       0.0000834373     0.0    0.0
47.       49.       0.0000755704     0.0    0.0
49.       51.       0.0000686782     0.0    0.0
51.       53.       0.0000626098     0.0    0.0
53.       55.       0.000057242     0.0    0.0
55.       57.       0.0000524738     0.0    0.0
57.       59.       0.0000482217     0.0    0.0
59.       61.       0.0000444161     0.0    0.0
61.       63.       0.0000409985     0.0    0.0
63.       65.       0.0000379199     0.0    0.0
65.       67.       0.0000351384     0.0    0.0
67.       69.       0.0000326185     0.0    0.0
69.       71.       0.0000303298     0.0    0.0
71.       73.       0.000028246     0.0    0.0
73.       75.       0.0000263444     0.0    0.0
75.       77.       0.0000246055     0.0    0.0
77.       79.       0.0000230121     0.0    0.0
79.       81.       0.0000215492     0.0    0.0
81.       83.       0.0000202038     0.0    0.0
83.       85.       0.0000189642     0.0    0.0
85.       87.       0.0000178203     0.0    0.0
87.       89.       0.0000167631     0.0    0.0
89.       91.       0.0000157845     0.0    0.0
91.       93.       0.0000148774     0.0    0.0
93.       95.       0.0000140355     0.0    0.0
95.       97.       0.0000132531     0.0    0.0
97.       99.       0.000012525     0.0    0.0
99.       101.       0.0000118467     0.0    0.0
101.       103.       0.0000112142     0.0    0.0
103.       105.       0.0000106235     0.0    0.0
105.       107.       0.0000100715     0.0    0.0
107.       109.       0.00000955501     0.0    0.0
109.       111.       0.00000907133     0.0    0.0
111.       113.       0.00000861793     0.0    0.0
113.       115.       0.00000819254     0.0    0.0
115.       117.       0.00000779308     0.0    0.0
117.       119.       0.00000741765     0.0    0.0
119.       121.       0.00000706452     0.0    0.0
121.       123.       0.0000067321     0.0    0.0
123.       125.       0.00000641893     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qgHq_YHabs_0
# BEGIN HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_0_N0LP_inc_bdryt
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.200484     0.0    0.0
3.       5.       0.022276     0.0    0.0
5.       7.       0.00801935     0.0    0.0
7.       9.       0.0040915     0.0    0.0
9.       11.       0.00247511     0.0    0.0
11.       13.       0.00165689     0.0    0.0
13.       15.       0.00118629     0.0    0.0
15.       17.       0.000891038     0.0    0.0
17.       19.       0.000693715     0.0    0.0
19.       21.       0.000555356     0.0    0.0
21.       23.       0.000454611     0.0    0.0
23.       25.       0.000378986     0.0    0.0
25.       27.       0.000320774     0.0    0.0
27.       29.       0.000275012     0.0    0.0
29.       31.       0.000238387     0.0    0.0
31.       33.       0.00020862     0.0    0.0
33.       35.       0.000184099     0.0    0.0
35.       37.       0.00016366     0.0    0.0
37.       39.       0.000146445     0.0    0.0
39.       41.       0.00013181     0.0    0.0
41.       43.       0.000119265     0.0    0.0
43.       45.       0.000108428     0.0    0.0
45.       47.       0.0000990043     0.0    0.0
47.       49.       0.0000907576     0.0    0.0
49.       51.       0.0000835001     0.0    0.0
51.       53.       0.0000770794     0.0    0.0
53.       55.       0.0000713719     0.0    0.0
55.       57.       0.0000662756     0.0    0.0
57.       59.       0.0000617063     0.0    0.0
59.       61.       0.0000575937     0.0    0.0
61.       63.       0.000053879     0.0    0.0
63.       65.       0.0000505124     0.0    0.0
65.       67.       0.0000474517     0.0    0.0
67.       69.       0.0000446611     0.0    0.0
69.       71.       0.0000421096     0.0    0.0
71.       73.       0.0000397706     0.0    0.0
73.       75.       0.0000376212     0.0    0.0
75.       77.       0.0000356415     0.0    0.0
77.       79.       0.0000338141     0.0    0.0
79.       81.       0.0000321236     0.0    0.0
81.       83.       0.0000305569     0.0    0.0
83.       85.       0.000029102     0.0    0.0
85.       87.       0.0000277486     0.0    0.0
87.       89.       0.0000264875     0.0    0.0
89.       91.       0.0000253104     0.0    0.0
91.       93.       0.0000242101     0.0    0.0
93.       95.       0.00002318     0.0    0.0
95.       97.       0.0000222143     0.0    0.0
97.       99.       0.0000213076     0.0    0.0
99.       101.       0.0000204554     0.0    0.0
101.       103.       0.0000196533     0.0    0.0
103.       105.       0.0000188975     0.0    0.0
105.       107.       0.0000181845     0.0    0.0
107.       109.       0.000017511     0.0    0.0
109.       111.       0.0000168743     0.0    0.0
111.       113.       0.0000162717     0.0    0.0
113.       115.       0.0000157008     0.0    0.0
115.       117.       0.0000151594     0.0    0.0
117.       119.       0.0000146456     0.0    0.0
119.       121.       0.0000141574     0.0    0.0
121.       123.       0.0000136933     0.0    0.0
123.       125.       0.0000132516     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_0_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_0_N1LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.200438     0.0    0.0
3.       5.       0.0222389     0.0    0.0
5.       7.       0.00798619     0.0    0.0
7.       9.       0.00406092     0.0    0.0
9.       11.       0.00244644     0.0    0.0
11.       13.       0.00162976     0.0    0.0
13.       15.       0.00116043     0.0    0.0
15.       17.       0.000866271     0.0    0.0
17.       19.       0.000669903     0.0    0.0
19.       21.       0.000532394     0.0    0.0
21.       23.       0.000432413     0.0    0.0
23.       25.       0.000357482     0.0    0.0
25.       27.       0.000299906     0.0    0.0
27.       29.       0.000254732     0.0    0.0
29.       31.       0.000218652     0.0    0.0
31.       33.       0.000189394     0.0    0.0
33.       35.       0.00016535     0.0    0.0
35.       37.       0.000145361     0.0    0.0
37.       39.       0.00012857     0.0    0.0
39.       41.       0.000114337     0.0    0.0
41.       43.       0.000102173     0.0    0.0
43.       45.       0.0000917001     0.0    0.0
45.       47.       0.0000826232     0.0    0.0
47.       49.       0.0000747085     0.0    0.0
49.       51.       0.000067769     0.0    0.0
51.       53.       0.0000616538     0.0    0.0
53.       55.       0.0000562398     0.0    0.0
55.       57.       0.0000514263     0.0    0.0
57.       59.       0.0000471296     0.0    0.0
59.       61.       0.0000432803     0.0    0.0
61.       63.       0.00003982     0.0    0.0
63.       65.       0.0000366997     0.0    0.0
65.       67.       0.0000338776     0.0    0.0
67.       69.       0.0000313183     0.0    0.0
69.       71.       0.0000289913     0.0    0.0
71.       73.       0.0000268704     0.0    0.0
73.       75.       0.0000249331     0.0    0.0
75.       77.       0.0000231597     0.0    0.0
77.       79.       0.0000215331     0.0    0.0
79.       81.       0.0000200384     0.0    0.0
81.       83.       0.0000186625     0.0    0.0
83.       85.       0.0000173938     0.0    0.0
85.       87.       0.0000162222     0.0    0.0
87.       89.       0.0000151385     0.0    0.0
89.       91.       0.000014135     0.0    0.0
91.       93.       0.0000132043     0.0    0.0
93.       95.       0.0000123401     0.0    0.0
95.       97.       0.0000115368     0.0    0.0
97.       99.       0.0000107892     0.0    0.0
99.       101.       0.0000100928     0.0    0.0
101.       103.       0.00000944337     0.0    0.0
103.       105.       0.00000883722     0.0    0.0
105.       107.       0.00000827096     0.0    0.0
107.       109.       0.00000774155     0.0    0.0
109.       111.       0.0000072462     0.0    0.0
111.       113.       0.00000678238     0.0    0.0
113.       115.       0.0000063478     0.0    0.0
115.       117.       0.00000594035     0.0    0.0
117.       119.       0.00000555812     0.0    0.0
119.       121.       0.00000519935     0.0    0.0
121.       123.       0.00000486242     0.0    0.0
123.       125.       0.00000454587     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_0_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_0_N2LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.200438     0.0    0.0
3.       5.       0.0222389     0.0    0.0
5.       7.       0.00798621     0.0    0.0
7.       9.       0.00406096     0.0    0.0
9.       11.       0.0024465     0.0    0.0
11.       13.       0.00162984     0.0    0.0
13.       15.       0.00116055     0.0    0.0
15.       17.       0.000866423     0.0    0.0
17.       19.       0.000670092     0.0    0.0
19.       21.       0.000532622     0.0    0.0
21.       23.       0.000432683     0.0    0.0
23.       25.       0.000357798     0.0    0.0
25.       27.       0.000300269     0.0    0.0
27.       29.       0.000255145     0.0    0.0
29.       31.       0.000219118     0.0    0.0
31.       33.       0.000189915     0.0    0.0
33.       35.       0.000165928     0.0    0.0
35.       37.       0.000145997     0.0    0.0
37.       39.       0.000129267     0.0    0.0
39.       41.       0.000115097     0.0    0.0
41.       43.       0.000102997     0.0    0.0
43.       45.       0.0000925901     0.0    0.0
45.       47.       0.000083581     0.0    0.0
47.       49.       0.0000757356     0.0    0.0
49.       51.       0.0000688669     0.0    0.0
51.       53.       0.0000628239     0.0    0.0
53.       55.       0.0000574837     0.0    0.0
55.       57.       0.0000527451     0.0    0.0
57.       59.       0.0000485247     0.0    0.0
59.       61.       0.0000447528     0.0    0.0
61.       63.       0.0000413712     0.0    0.0
63.       65.       0.0000383306     0.0    0.0
65.       67.       0.0000355894     0.0    0.0
67.       69.       0.0000331119     0.0    0.0
69.       71.       0.0000308678     0.0    0.0
71.       73.       0.0000288307     0.0    0.0
73.       75.       0.0000269781     0.0    0.0
75.       77.       0.0000252903     0.0    0.0
77.       79.       0.0000237501     0.0    0.0
79.       81.       0.0000223425     0.0    0.0
81.       83.       0.0000210545     0.0    0.0
83.       85.       0.0000198744     0.0    0.0
85.       87.       0.000018792     0.0    0.0
87.       89.       0.0000177983     0.0    0.0
89.       91.       0.0000168852     0.0    0.0
91.       93.       0.0000160455     0.0    0.0
93.       95.       0.000015273     0.0    0.0
95.       97.       0.0000145617     0.0    0.0
97.       99.       0.0000139067     0.0    0.0
99.       101.       0.0000133033     0.0    0.0
101.       103.       0.0000127473     0.0    0.0
103.       105.       0.0000122349     0.0    0.0
105.       107.       0.0000117628     0.0    0.0
107.       109.       0.0000113278     0.0    0.0
109.       111.       0.0000109272     0.0    0.0
111.       113.       0.0000105584     0.0    0.0
113.       115.       0.000010219     0.0    0.0
115.       117.       0.00000990705     0.0    0.0
117.       119.       0.00000962046     0.0    0.0
119.       121.       0.0000093575     0.0    0.0
121.       123.       0.00000911652     0.0    0.0
123.       125.       0.00000889602     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_0_N2LP_inc_bdryt


==> Plots_Ratios/qTDist_Lin_AsyExp_qgHq_YHabs_1.dat <==
# BEGIN PLOT
Title=$q(\bar{q})g\to H q(\bar{q})$ (13 TeV LHC), $|Y_H|=1$
DrawOnly=  qTDist_Lin_AsyExp_qgHq_YHabs_1_N0LP_inc_bdryt     qTDist_Lin_QCD_qgHq_YHabs_1      qTDist_Lin_AsyExp_qgHq_YHabs_1_N1LP_inc_bdryt     qTDist_Lin_AsyExp_qgHq_YHabs_1_N2LP_inc_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
Legend1XPos=0.55
Legend1YPos=0.9
Legend2XPos=0.55
Legend2YPos=0.8
Legend3XPos=0.55
Legend3YPos=0.7
Legend4XPos=0.55
Legend4YPos=0.6
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend1Only=  qTDist_Lin_QCD_qgHq_YHabs_1    
Legend2Only=  qTDist_Lin_AsyExp_qgHq_YHabs_1_N0LP_inc_bdryt
Legend3Only=  qTDist_Lin_AsyExp_qgHq_YHabs_1_N1LP_inc_bdryt
Legend4Only=  qTDist_Lin_AsyExp_qgHq_YHabs_1_N2LP_inc_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=0
LogY=1
XMin=1
XMax=50
RatioPlot1=1
RatioPlot1Reference=  qTDist_Lin_QCD_qgHq_YHabs_1    
RatioPlot1DrawOnly=    qTDist_Lin_AsyExp_qgHq_YHabs_1_N0LP_inc_bdryt     qTDist_Lin_AsyExp_qgHq_YHabs_1_N1LP_inc_bdryt     qTDist_Lin_AsyExp_qgHq_YHabs_1_N2LP_inc_bdryt     qTDist_Lin_QCD_qgHq_YHabs_1    
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{F.O.}}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.91
RatioPlot1YMax=1.09
RatioPlot1YMajorTickMarks=5
RatioPlot1YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D qTDist_Lin_QCD_qgHq_YHabs_1
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= F.O.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.35516     0.0    0.0
3.       5.       0.0394019     0.0    0.0
5.       7.       0.0141475     0.0    0.0
7.       9.       0.00719249     0.0    0.0
9.       11.       0.00433201     0.0    0.0
11.       13.       0.00288513     0.0    0.0
13.       15.       0.00205374     0.0    0.0
15.       17.       0.0015327     0.0    0.0
17.       19.       0.00118493     0.0    0.0
19.       21.       0.000941447     0.0    0.0
21.       23.       0.000764455     0.0    0.0
23.       25.       0.000631846     0.0    0.0
25.       27.       0.000529984     0.0    0.0
27.       29.       0.000450093     0.0    0.0
29.       31.       0.000386315     0.0    0.0
31.       33.       0.00033462     0.0    0.0
33.       35.       0.000292163     0.0    0.0
35.       37.       0.000256887     0.0    0.0
37.       39.       0.000227277     0.0    0.0
39.       41.       0.000202196     0.0    0.0
41.       43.       0.000180779     0.0    0.0
43.       45.       0.000162356     0.0    0.0
45.       47.       0.000146404     0.0    0.0
47.       49.       0.000132509     0.0    0.0
49.       51.       0.00012034     0.0    0.0
51.       53.       0.000109628     0.0    0.0
53.       55.       0.000100156     0.0    0.0
55.       57.       0.0000917447     0.0    0.0
57.       59.       0.0000842468     0.0    0.0
59.       61.       0.0000775385     0.0    0.0
61.       63.       0.0000715167     0.0    0.0
63.       65.       0.0000660941     0.0    0.0
65.       67.       0.0000611969     0.0    0.0
67.       69.       0.0000567622     0.0    0.0
69.       71.       0.000052736     0.0    0.0
71.       73.       0.000049072     0.0    0.0
73.       75.       0.0000457299     0.0    0.0
75.       77.       0.0000426751     0.0    0.0
77.       79.       0.0000398772     0.0    0.0
79.       81.       0.0000373099     0.0    0.0
81.       83.       0.0000349497     0.0    0.0
83.       85.       0.0000327764     0.0    0.0
85.       87.       0.0000307719     0.0    0.0
87.       89.       0.0000289202     0.0    0.0
89.       91.       0.0000272072     0.0    0.0
91.       93.       0.0000256203     0.0    0.0
93.       95.       0.0000241482     0.0    0.0
95.       97.       0.0000227809     0.0    0.0
97.       99.       0.0000215093     0.0    0.0
99.       101.       0.0000203254     0.0    0.0
101.       103.       0.0000192219     0.0    0.0
103.       105.       0.0000181922     0.0    0.0
105.       107.       0.0000172303     0.0    0.0
107.       109.       0.000016331     0.0    0.0
109.       111.       0.0000154893     0.0    0.0
111.       113.       0.0000147008     0.0    0.0
113.       115.       0.0000139615     0.0    0.0
115.       117.       0.0000132677     0.0    0.0
117.       119.       0.0000126161     0.0    0.0
119.       121.       0.0000120036     0.0    0.0
121.       123.       0.0000114274     0.0    0.0
123.       125.       0.0000108849     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qgHq_YHabs_1
# BEGIN HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_1_N0LP_inc_bdryt
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.355245     0.0    0.0
3.       5.       0.0394717     0.0    0.0
5.       7.       0.0142098     0.0    0.0
7.       9.       0.0072499     0.0    0.0
9.       11.       0.00438574     0.0    0.0
11.       13.       0.00293591     0.0    0.0
13.       15.       0.00210204     0.0    0.0
15.       17.       0.00157887     0.0    0.0
17.       19.       0.00122922     0.0    0.0
19.       21.       0.000984059     0.0    0.0
21.       23.       0.000805545     0.0    0.0
23.       25.       0.000671541     0.0    0.0
25.       27.       0.000568392     0.0    0.0
27.       29.       0.000487305     0.0    0.0
29.       31.       0.000422408     0.0    0.0
31.       33.       0.000369662     0.0    0.0
33.       35.       0.000326212     0.0    0.0
35.       37.       0.000289996     0.0    0.0
37.       39.       0.000259492     0.0    0.0
39.       41.       0.00023356     0.0    0.0
41.       43.       0.00021133     0.0    0.0
43.       45.       0.000192128     0.0    0.0
45.       47.       0.00017543     0.0    0.0
47.       49.       0.000160817     0.0    0.0
49.       51.       0.000147957     0.0    0.0
51.       53.       0.00013658     0.0    0.0
53.       55.       0.000126467     0.0    0.0
55.       57.       0.000117436     0.0    0.0
57.       59.       0.00010934     0.0    0.0
59.       61.       0.000102053     0.0    0.0
61.       63.       0.0000954704     0.0    0.0
63.       65.       0.000089505     0.0    0.0
65.       67.       0.0000840817     0.0    0.0
67.       69.       0.0000791368     0.0    0.0
69.       71.       0.0000746157     0.0    0.0
71.       73.       0.0000704712     0.0    0.0
73.       75.       0.0000666626     0.0    0.0
75.       77.       0.0000631547     0.0    0.0
77.       79.       0.0000599165     0.0    0.0
79.       81.       0.0000569212     0.0    0.0
81.       83.       0.000054145     0.0    0.0
83.       85.       0.000051567     0.0    0.0
85.       87.       0.0000491689     0.0    0.0
87.       89.       0.0000469342     0.0    0.0
89.       91.       0.0000448485     0.0    0.0
91.       93.       0.0000428988     0.0    0.0
93.       95.       0.0000410736     0.0    0.0
95.       97.       0.0000393623     0.0    0.0
97.       99.       0.0000377559     0.0    0.0
99.       101.       0.0000362458     0.0    0.0
101.       103.       0.0000348245     0.0    0.0
103.       105.       0.0000334853     0.0    0.0
105.       107.       0.0000322218     0.0    0.0
107.       109.       0.0000310285     0.0    0.0
109.       111.       0.0000299003     0.0    0.0
111.       113.       0.0000288325     0.0    0.0
113.       115.       0.0000278209     0.0    0.0
115.       117.       0.0000268616     0.0    0.0
117.       119.       0.0000259511     0.0    0.0
119.       121.       0.0000250862     0.0    0.0
121.       123.       0.0000242637     0.0    0.0
123.       125.       0.0000234811     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_1_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_1_N1LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.35516     0.0    0.0
3.       5.       0.0394019     0.0    0.0
5.       7.       0.0141474     0.0    0.0
7.       9.       0.00719241     0.0    0.0
9.       11.       0.0043319     0.0    0.0
11.       13.       0.00288497     0.0    0.0
13.       15.       0.00205352     0.0    0.0
15.       17.       0.00153242     0.0    0.0
17.       19.       0.00118459     0.0    0.0
19.       21.       0.000941036     0.0    0.0
21.       23.       0.000763972     0.0    0.0
23.       25.       0.000631286     0.0    0.0
25.       27.       0.000529345     0.0    0.0
27.       29.       0.000449373     0.0    0.0
29.       31.       0.000385511     0.0    0.0
31.       33.       0.000333731     0.0    0.0
33.       35.       0.000291187     0.0    0.0
35.       37.       0.000255823     0.0    0.0
37.       39.       0.000226125     0.0    0.0
39.       41.       0.000200955     0.0    0.0
41.       43.       0.000179449     0.0    0.0
43.       45.       0.000160938     0.0    0.0
45.       47.       0.000144898     0.0    0.0
47.       49.       0.000130915     0.0    0.0
49.       51.       0.000118659     0.0    0.0
51.       53.       0.000107861     0.0    0.0
53.       55.       0.000098305     0.0    0.0
55.       57.       0.0000898113     0.0    0.0
57.       59.       0.0000822321     0.0    0.0
59.       61.       0.0000754445     0.0    0.0
61.       63.       0.0000693452     0.0    0.0
63.       65.       0.0000638471     0.0    0.0
65.       67.       0.0000588766     0.0    0.0
67.       69.       0.0000543707     0.0    0.0
69.       71.       0.0000502757     0.0    0.0
71.       73.       0.0000465451     0.0    0.0
73.       75.       0.000043139     0.0    0.0
75.       77.       0.0000400226     0.0    0.0
77.       79.       0.0000371657     0.0    0.0
79.       81.       0.0000345418     0.0    0.0
81.       83.       0.0000321278     0.0    0.0
83.       85.       0.0000299032     0.0    0.0
85.       87.       0.00002785     0.0    0.0
87.       89.       0.0000259522     0.0    0.0
89.       91.       0.0000241958     0.0    0.0
91.       93.       0.000022568     0.0    0.0
93.       95.       0.0000210577     0.0    0.0
95.       97.       0.0000196547     0.0    0.0
97.       99.       0.00001835     0.0    0.0
99.       101.       0.0000171356     0.0    0.0
101.       103.       0.0000160041     0.0    0.0
103.       105.       0.0000149489     0.0    0.0
105.       107.       0.000013964     0.0    0.0
107.       109.       0.000013044     0.0    0.0
109.       111.       0.0000121841     0.0    0.0
111.       113.       0.0000113797     0.0    0.0
113.       115.       0.0000106268     0.0    0.0
115.       117.       0.00000992168     0.0    0.0
117.       119.       0.00000926095     0.0    0.0
119.       121.       0.00000864151     0.0    0.0
121.       123.       0.00000806052     0.0    0.0
123.       125.       0.00000751536     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_1_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_1_N2LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.35516     0.0    0.0
3.       5.       0.0394019     0.0    0.0
5.       7.       0.0141475     0.0    0.0
7.       9.       0.00719249     0.0    0.0
9.       11.       0.00433201     0.0    0.0
11.       13.       0.00288514     0.0    0.0
13.       15.       0.00205374     0.0    0.0
15.       17.       0.0015327     0.0    0.0
17.       19.       0.00118494     0.0    0.0
19.       21.       0.000941461     0.0    0.0
21.       23.       0.000764476     0.0    0.0
23.       25.       0.000631874     0.0    0.0
25.       27.       0.000530022     0.0    0.0
27.       29.       0.000450142     0.0    0.0
29.       31.       0.000386378     0.0    0.0
31.       33.       0.0003347     0.0    0.0
33.       35.       0.000292261     0.0    0.0
35.       37.       0.000257006     0.0    0.0
37.       39.       0.00022742     0.0    0.0
39.       41.       0.000202367     0.0    0.0
41.       43.       0.00018098     0.0    0.0
43.       45.       0.000162591     0.0    0.0
45.       47.       0.000146676     0.0    0.0
47.       49.       0.000132822     0.0    0.0
49.       51.       0.000120697     0.0    0.0
51.       53.       0.000110033     0.0    0.0
53.       55.       0.000100613     0.0    0.0
55.       57.       0.000092258     0.0    0.0
57.       59.       0.0000848198     0.0    0.0
59.       61.       0.0000781752     0.0    0.0
61.       63.       0.0000722211     0.0    0.0
63.       65.       0.0000668703     0.0    0.0
65.       67.       0.0000620489     0.0    0.0
67.       69.       0.0000576941     0.0    0.0
69.       71.       0.0000537518     0.0    0.0
71.       73.       0.0000501757     0.0    0.0
73.       75.       0.0000469256     0.0    0.0
75.       77.       0.0000439668     0.0    0.0
77.       79.       0.0000412689     0.0    0.0
79.       81.       0.0000388054     0.0    0.0
81.       83.       0.000036553     0.0    0.0
83.       85.       0.0000344913     0.0    0.0
85.       87.       0.0000326022     0.0    0.0
87.       89.       0.0000308696     0.0    0.0
89.       91.       0.0000292793     0.0    0.0
91.       93.       0.0000278188     0.0    0.0
93.       95.       0.0000264765     0.0    0.0
95.       97.       0.0000252424     0.0    0.0
97.       99.       0.0000241075     0.0    0.0
99.       101.       0.0000230635     0.0    0.0
101.       103.       0.0000221031     0.0    0.0
103.       105.       0.0000212197     0.0    0.0
105.       107.       0.0000204071     0.0    0.0
107.       109.       0.0000196599     0.0    0.0
109.       111.       0.0000189733     0.0    0.0
111.       113.       0.0000183426     0.0    0.0
113.       115.       0.0000177637     0.0    0.0
115.       117.       0.0000172329     0.0    0.0
117.       119.       0.0000167468     0.0    0.0
119.       121.       0.0000163022     0.0    0.0
121.       123.       0.0000158961     0.0    0.0
123.       125.       0.0000155261     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_1_N2LP_inc_bdryt


==> Plots_Ratios/qTDist_Lin_AsyExp_qgHq_YHabs_2.dat <==
# BEGIN PLOT
Title=$q(\bar{q})g\to H q(\bar{q})$ (13 TeV LHC), $|Y_H|=2$
DrawOnly=  qTDist_Lin_AsyExp_qgHq_YHabs_2_N0LP_inc_bdryt     qTDist_Lin_QCD_qgHq_YHabs_2      qTDist_Lin_AsyExp_qgHq_YHabs_2_N1LP_inc_bdryt     qTDist_Lin_AsyExp_qgHq_YHabs_2_N2LP_inc_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
Legend1XPos=0.55
Legend1YPos=0.9
Legend2XPos=0.55
Legend2YPos=0.8
Legend3XPos=0.55
Legend3YPos=0.7
Legend4XPos=0.55
Legend4YPos=0.6
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend1Only=  qTDist_Lin_QCD_qgHq_YHabs_2    
Legend2Only=  qTDist_Lin_AsyExp_qgHq_YHabs_2_N0LP_inc_bdryt
Legend3Only=  qTDist_Lin_AsyExp_qgHq_YHabs_2_N1LP_inc_bdryt
Legend4Only=  qTDist_Lin_AsyExp_qgHq_YHabs_2_N2LP_inc_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=0
LogY=1
XMin=1
XMax=50
RatioPlot1=1
RatioPlot1Reference=  qTDist_Lin_QCD_qgHq_YHabs_2    
RatioPlot1DrawOnly=    qTDist_Lin_AsyExp_qgHq_YHabs_2_N0LP_inc_bdryt     qTDist_Lin_AsyExp_qgHq_YHabs_2_N1LP_inc_bdryt     qTDist_Lin_AsyExp_qgHq_YHabs_2_N2LP_inc_bdryt     qTDist_Lin_QCD_qgHq_YHabs_2    
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{F.O.}}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.91
RatioPlot1YMax=1.09
RatioPlot1YMajorTickMarks=5
RatioPlot1YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D qTDist_Lin_QCD_qgHq_YHabs_2
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= F.O.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.232617     0.0    0.0
3.       5.       0.0257978     0.0    0.0
5.       7.       0.00925739     0.0    0.0
7.       9.       0.00470271     0.0    0.0
9.       11.       0.00282974     0.0    0.0
11.       13.       0.00188255     0.0    0.0
13.       15.       0.00133842     0.0    0.0
15.       17.       0.000997504     0.0    0.0
17.       19.       0.000770042     0.0    0.0
19.       21.       0.000610851     0.0    0.0
21.       23.       0.000495183     0.0    0.0
23.       25.       0.000408563     0.0    0.0
25.       27.       0.000342064     0.0    0.0
27.       29.       0.000289939     0.0    0.0
29.       31.       0.000248354     0.0    0.0
31.       33.       0.000214671     0.0    0.0
33.       35.       0.000187028     0.0    0.0
35.       37.       0.000164079     0.0    0.0
37.       39.       0.000144832     0.0    0.0
39.       41.       0.000128545     0.0    0.0
41.       43.       0.00011465     0.0    0.0
43.       45.       0.00010271     0.0    0.0
45.       47.       0.0000923832     0.0    0.0
47.       49.       0.0000833977     0.0    0.0
49.       51.       0.0000755373     0.0    0.0
51.       53.       0.000068627     0.0    0.0
53.       55.       0.0000625245     0.0    0.0
55.       57.       0.0000571128     0.0    0.0
57.       59.       0.0000522953     0.0    0.0
59.       61.       0.0000479914     0.0    0.0
61.       63.       0.0000441337     0.0    0.0
63.       65.       0.0000406652     0.0    0.0
65.       67.       0.0000375379     0.0    0.0
67.       69.       0.0000347104     0.0    0.0
69.       71.       0.0000321478     0.0    0.0
71.       73.       0.0000298197     0.0    0.0
73.       75.       0.0000277     0.0    0.0
75.       77.       0.0000257661     0.0    0.0
77.       79.       0.0000239981     0.0    0.0
79.       81.       0.0000223788     0.0    0.0
81.       83.       0.0000208932     0.0    0.0
83.       85.       0.0000195279     0.0    0.0
85.       87.       0.0000182712     0.0    0.0
87.       89.       0.0000171127     0.0    0.0
89.       91.       0.0000160433     0.0    0.0
91.       93.       0.0000150547     0.0    0.0
93.       95.       0.0000141396     0.0    0.0
95.       97.       0.0000132916     0.0    0.0
97.       99.       0.0000125047     0.0    0.0
99.       101.       0.0000117738     0.0    0.0
101.       103.       0.000011094     0.0    0.0
103.       105.       0.0000104613     0.0    0.0
105.       107.       0.00000987164     0.0    0.0
107.       109.       0.00000932165     0.0    0.0
109.       111.       0.00000880817     0.0    0.0
111.       113.       0.00000832835     0.0    0.0
113.       115.       0.00000787959     0.0    0.0
115.       117.       0.00000745952     0.0    0.0
117.       119.       0.000007066     0.0    0.0
119.       121.       0.00000669706     0.0    0.0
121.       123.       0.0000063509     0.0    0.0
123.       125.       0.00000602587     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qgHq_YHabs_2
# BEGIN HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_2_N0LP_inc_bdryt
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.232686     0.0    0.0
3.       5.       0.025854     0.0    0.0
5.       7.       0.00930746     0.0    0.0
7.       9.       0.0047487     0.0    0.0
9.       11.       0.00287267     0.0    0.0
11.       13.       0.00192303     0.0    0.0
13.       15.       0.00137684     0.0    0.0
15.       17.       0.00103416     0.0    0.0
17.       19.       0.000805143     0.0    0.0
19.       21.       0.000644561     0.0    0.0
21.       23.       0.000527634     0.0    0.0
23.       25.       0.000439861     0.0    0.0
25.       27.       0.000372298     0.0    0.0
27.       29.       0.000319186     0.0    0.0
29.       31.       0.000276678     0.0    0.0
31.       33.       0.000242129     0.0    0.0
33.       35.       0.00021367     0.0    0.0
35.       37.       0.000189948     0.0    0.0
37.       39.       0.000169968     0.0    0.0
39.       41.       0.000152983     0.0    0.0
41.       43.       0.000138421     0.0    0.0
43.       45.       0.000125844     0.0    0.0
45.       47.       0.000114907     0.0    0.0
47.       49.       0.000105336     0.0    0.0
49.       51.       0.0000969123     0.0    0.0
51.       53.       0.0000894604     0.0    0.0
53.       55.       0.000082836     0.0    0.0
55.       57.       0.0000769211     0.0    0.0
57.       59.       0.0000716179     0.0    0.0
59.       61.       0.0000668447     0.0    0.0
61.       63.       0.0000625333     0.0    0.0
63.       65.       0.000058626     0.0    0.0
65.       67.       0.0000550737     0.0    0.0
67.       69.       0.0000518348     0.0    0.0
69.       71.       0.0000488734     0.0    0.0
71.       73.       0.0000461588     0.0    0.0
73.       75.       0.0000436642     0.0    0.0
75.       77.       0.0000413665     0.0    0.0
77.       79.       0.0000392455     0.0    0.0
79.       81.       0.0000372835     0.0    0.0
81.       83.       0.0000354651     0.0    0.0
83.       85.       0.0000337765     0.0    0.0
85.       87.       0.0000322057     0.0    0.0
87.       89.       0.000030742     0.0    0.0
89.       91.       0.0000293759     0.0    0.0
91.       93.       0.0000280988     0.0    0.0
93.       95.       0.0000269033     0.0    0.0
95.       97.       0.0000257824     0.0    0.0
97.       99.       0.0000247302     0.0    0.0
99.       101.       0.0000237411     0.0    0.0
101.       103.       0.0000228102     0.0    0.0
103.       105.       0.0000219329     0.0    0.0
105.       107.       0.0000211053     0.0    0.0
107.       109.       0.0000203237     0.0    0.0
109.       111.       0.0000195847     0.0    0.0
111.       113.       0.0000188854     0.0    0.0
113.       115.       0.0000182228     0.0    0.0
115.       117.       0.0000175944     0.0    0.0
117.       119.       0.0000169981     0.0    0.0
119.       121.       0.0000164315     0.0    0.0
121.       123.       0.0000158928     0.0    0.0
123.       125.       0.0000153802     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_2_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_2_N1LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.232617     0.0    0.0
3.       5.       0.0257978     0.0    0.0
5.       7.       0.00925736     0.0    0.0
7.       9.       0.00470265     0.0    0.0
9.       11.       0.00282965     0.0    0.0
11.       13.       0.00188242     0.0    0.0
13.       15.       0.00133825     0.0    0.0
15.       17.       0.000997293     0.0    0.0
17.       19.       0.000769782     0.0    0.0
19.       21.       0.000610539     0.0    0.0
21.       23.       0.000494817     0.0    0.0
23.       25.       0.00040814     0.0    0.0
25.       27.       0.000341581     0.0    0.0
27.       29.       0.000289396     0.0    0.0
29.       31.       0.000247749     0.0    0.0
31.       33.       0.000214003     0.0    0.0
33.       35.       0.000186297     0.0    0.0
35.       37.       0.000163283     0.0    0.0
37.       39.       0.000143973     0.0    0.0
39.       41.       0.000127621     0.0    0.0
41.       43.       0.000113662     0.0    0.0
43.       45.       0.000101659     0.0    0.0
45.       47.       0.0000912689     0.0    0.0
47.       49.       0.0000822214     0.0    0.0
49.       51.       0.0000743     0.0    0.0
51.       53.       0.0000673298     0.0    0.0
53.       55.       0.0000611688     0.0    0.0
55.       57.       0.0000557     0.0    0.0
57.       59.       0.0000508269     0.0    0.0
59.       61.       0.0000464691     0.0    0.0
61.       63.       0.0000425591     0.0    0.0
63.       65.       0.0000390403     0.0    0.0
65.       67.       0.0000358645     0.0    0.0
67.       69.       0.0000329905     0.0    0.0
69.       71.       0.0000303834     0.0    0.0
71.       73.       0.0000280129     0.0    0.0
73.       75.       0.0000258528     0.0    0.0
75.       77.       0.0000238807     0.0    0.0
77.       79.       0.0000220766     0.0    0.0
79.       81.       0.0000204235     0.0    0.0
81.       83.       0.0000189062     0.0    0.0
83.       85.       0.0000175113     0.0    0.0
85.       87.       0.0000162273     0.0    0.0
87.       89.       0.0000150437     0.0    0.0
89.       91.       0.0000139513     0.0    0.0
91.       93.       0.0000129419     0.0    0.0
93.       95.       0.0000120082     0.0    0.0
95.       97.       0.0000111436     0.0    0.0
97.       99.       0.0000103422     0.0    0.0
99.       101.       0.00000959893     0.0    0.0
101.       103.       0.00000890888     0.0    0.0
103.       105.       0.0000082678     0.0    0.0
105.       107.       0.00000767183     0.0    0.0
107.       109.       0.00000711746     0.0    0.0
109.       111.       0.00000660151     0.0    0.0
111.       113.       0.00000612109     0.0    0.0
113.       115.       0.00000567357     0.0    0.0
115.       117.       0.00000525654     0.0    0.0
117.       119.       0.00000486781     0.0    0.0
119.       121.       0.00000450538     0.0    0.0
121.       123.       0.00000416741     0.0    0.0
123.       125.       0.00000385221     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_2_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_2_N2LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.232617     0.0    0.0
3.       5.       0.0257978     0.0    0.0
5.       7.       0.00925739     0.0    0.0
7.       9.       0.00470271     0.0    0.0
9.       11.       0.00282974     0.0    0.0
11.       13.       0.00188255     0.0    0.0
13.       15.       0.00133842     0.0    0.0
15.       17.       0.000997509     0.0    0.0
17.       19.       0.00077005     0.0    0.0
19.       21.       0.000610863     0.0    0.0
21.       23.       0.000495201     0.0    0.0
23.       25.       0.000408587     0.0    0.0
25.       27.       0.000342095     0.0    0.0
27.       29.       0.000289979     0.0    0.0
29.       31.       0.000248406     0.0    0.0
31.       33.       0.000214736     0.0    0.0
33.       35.       0.000187108     0.0    0.0
35.       37.       0.000164177     0.0    0.0
37.       39.       0.00014495     0.0    0.0
39.       41.       0.000128685     0.0    0.0
41.       43.       0.000114815     0.0    0.0
43.       45.       0.000102902     0.0    0.0
45.       47.       0.0000926052     0.0    0.0
47.       49.       0.0000836526     0.0    0.0
49.       51.       0.0000758279     0.0    0.0
51.       53.       0.0000689564     0.0    0.0
53.       55.       0.0000628956     0.0    0.0
55.       57.       0.0000575286     0.0    0.0
57.       59.       0.0000527589     0.0    0.0
59.       61.       0.000048506     0.0    0.0
61.       63.       0.0000447023     0.0    0.0
63.       65.       0.000041291     0.0    0.0
65.       67.       0.0000382239     0.0    0.0
67.       69.       0.0000354599     0.0    0.0
69.       71.       0.0000329637     0.0    0.0
71.       73.       0.0000307052     0.0    0.0
73.       75.       0.0000286582     0.0    0.0
75.       77.       0.0000267999     0.0    0.0
77.       79.       0.0000251105     0.0    0.0
79.       81.       0.0000235729     0.0    0.0
81.       83.       0.0000221718     0.0    0.0
83.       85.       0.0000208939     0.0    0.0
85.       87.       0.0000197274     0.0    0.0
87.       89.       0.0000186619     0.0    0.0
89.       91.       0.0000176881     0.0    0.0
91.       93.       0.0000167978     0.0    0.0
93.       95.       0.0000159835     0.0    0.0
95.       97.       0.0000152388     0.0    0.0
97.       99.       0.0000145577     0.0    0.0
99.       101.       0.0000139348     0.0    0.0
101.       103.       0.0000133654     0.0    0.0
103.       105.       0.0000128452     0.0    0.0
105.       107.       0.0000123703     0.0    0.0
107.       109.       0.000011937     0.0    0.0
109.       111.       0.0000115422     0.0    0.0
111.       113.       0.000011183     0.0    0.0
113.       115.       0.0000108566     0.0    0.0
115.       117.       0.0000105607     0.0    0.0
117.       119.       0.0000102929     0.0    0.0
119.       121.       0.0000100514     0.0    0.0
121.       123.       0.00000983406     0.0    0.0
123.       125.       0.00000963932     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_2_N2LP_inc_bdryt


==> Plots_Ratios/qTDist_Lin_AsyExp_qgHq_YHabs_3.dat <==
# BEGIN PLOT
Title=$q(\bar{q})g\to H q(\bar{q})$ (13 TeV LHC), $|Y_H|=3$
DrawOnly=  qTDist_Lin_AsyExp_qgHq_YHabs_3_N0LP_inc_bdryt     qTDist_Lin_QCD_qgHq_YHabs_3      qTDist_Lin_AsyExp_qgHq_YHabs_3_N1LP_inc_bdryt     qTDist_Lin_AsyExp_qgHq_YHabs_3_N2LP_inc_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
Legend1XPos=0.55
Legend1YPos=0.9
Legend2XPos=0.55
Legend2YPos=0.8
Legend3XPos=0.55
Legend3YPos=0.7
Legend4XPos=0.55
Legend4YPos=0.6
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend1Only=  qTDist_Lin_QCD_qgHq_YHabs_3    
Legend2Only=  qTDist_Lin_AsyExp_qgHq_YHabs_3_N0LP_inc_bdryt
Legend3Only=  qTDist_Lin_AsyExp_qgHq_YHabs_3_N1LP_inc_bdryt
Legend4Only=  qTDist_Lin_AsyExp_qgHq_YHabs_3_N2LP_inc_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=0
LogY=1
XMin=1
XMax=50
RatioPlot1=1
RatioPlot1Reference=  qTDist_Lin_QCD_qgHq_YHabs_3    
RatioPlot1DrawOnly=    qTDist_Lin_AsyExp_qgHq_YHabs_3_N0LP_inc_bdryt     qTDist_Lin_AsyExp_qgHq_YHabs_3_N1LP_inc_bdryt     qTDist_Lin_AsyExp_qgHq_YHabs_3_N2LP_inc_bdryt     qTDist_Lin_QCD_qgHq_YHabs_3    
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{F.O.}}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.91
RatioPlot1YMax=1.09
RatioPlot1YMajorTickMarks=5
RatioPlot1YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D qTDist_Lin_QCD_qgHq_YHabs_3
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= F.O.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.0861107     0.0    0.0
3.       5.       0.00953979     0.0    0.0
5.       7.       0.00341731     0.0    0.0
7.       9.       0.00173198     0.0    0.0
9.       11.       0.00103928     0.0    0.0
11.       13.       0.000689206     0.0    0.0
13.       15.       0.000488255     0.0    0.0
15.       17.       0.000362473     0.0    0.0
17.       19.       0.000278641     0.0    0.0
19.       21.       0.000220044     0.0    0.0
21.       23.       0.000177527     0.0    0.0
23.       25.       0.000145737     0.0    0.0
25.       27.       0.000121373     0.0    0.0
27.       29.       0.000102312     0.0    0.0
29.       31.       0.0000871353     0.0    0.0
31.       33.       0.0000748699     0.0    0.0
33.       35.       0.0000648276     0.0    0.0
35.       37.       0.0000565116     0.0    0.0
37.       39.       0.0000495561     0.0    0.0
39.       41.       0.0000436867     0.0    0.0
41.       43.       0.0000386945     0.0    0.0
43.       45.       0.0000344184     0.0    0.0
45.       47.       0.0000307322     0.0    0.0
47.       49.       0.0000275361     0.0    0.0
49.       51.       0.0000247505     0.0    0.0
51.       53.       0.0000223109     0.0    0.0
53.       55.       0.0000201652     0.0    0.0
55.       57.       0.0000182702     0.0    0.0
57.       59.       0.0000165905     0.0    0.0
59.       61.       0.0000150966     0.0    0.0
61.       63.       0.0000137638     0.0    0.0
63.       65.       0.0000125712     0.0    0.0
65.       67.       0.0000115011     0.0    0.0
67.       69.       0.0000105386     0.0    0.0
69.       71.       0.00000967085     0.0    0.0
71.       73.       0.00000888672     0.0    0.0
73.       75.       0.00000817672     0.0    0.0
75.       77.       0.00000753261     0.0    0.0
77.       79.       0.0000069472     0.0    0.0
79.       81.       0.00000641424     0.0    0.0
81.       83.       0.00000592825     0.0    0.0
83.       85.       0.00000548441     0.0    0.0
85.       87.       0.00000507848     0.0    0.0
87.       89.       0.00000470672     0.0    0.0
89.       91.       0.00000436581     0.0    0.0
91.       93.       0.00000405281     0.0    0.0
93.       95.       0.0000037651     0.0    0.0
95.       97.       0.00000350034     0.0    0.0
97.       99.       0.00000325644     0.0    0.0
99.       101.       0.00000303154     0.0    0.0
101.       103.       0.00000282395     0.0    0.0
103.       105.       0.00000263216     0.0    0.0
105.       107.       0.00000245483     0.0    0.0
107.       109.       0.00000229071     0.0    0.0
109.       111.       0.0000021387     0.0    0.0
111.       113.       0.0000019978     0.0    0.0
113.       115.       0.0000018671     0.0    0.0
115.       117.       0.00000174578     0.0    0.0
117.       119.       0.00000163308     0.0    0.0
119.       121.       0.00000152832     0.0    0.0
121.       123.       0.00000143089     0.0    0.0
123.       125.       0.0000013402     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qgHq_YHabs_3
# BEGIN HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_3_N0LP_inc_bdryt
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.0861515     0.0    0.0
3.       5.       0.00957239     0.0    0.0
5.       7.       0.00344606     0.0    0.0
7.       9.       0.00175819     0.0    0.0
9.       11.       0.0010636     0.0    0.0
11.       13.       0.000711996     0.0    0.0
13.       15.       0.000509772     0.0    0.0
15.       17.       0.000382896     0.0    0.0
17.       19.       0.000298102     0.0    0.0
19.       21.       0.000238647     0.0    0.0
21.       23.       0.000195355     0.0    0.0
23.       25.       0.000162857     0.0    0.0
25.       27.       0.000137842     0.0    0.0
27.       29.       0.000118178     0.0    0.0
29.       31.       0.000102439     0.0    0.0
31.       33.       0.0000896478     0.0    0.0
33.       35.       0.0000791107     0.0    0.0
35.       37.       0.0000703278     0.0    0.0
37.       39.       0.0000629302     0.0    0.0
39.       41.       0.0000566414     0.0    0.0
41.       43.       0.0000512502     0.0    0.0
43.       45.       0.0000465936     0.0    0.0
45.       47.       0.000042544     0.0    0.0
47.       49.       0.0000390002     0.0    0.0
49.       51.       0.0000358815     0.0    0.0
51.       53.       0.0000331225     0.0    0.0
53.       55.       0.0000306698     0.0    0.0
55.       57.       0.0000284798     0.0    0.0
57.       59.       0.0000265163     0.0    0.0
59.       61.       0.0000247491     0.0    0.0
61.       63.       0.0000231528     0.0    0.0
63.       65.       0.0000217061     0.0    0.0
65.       67.       0.0000203909     0.0    0.0
67.       69.       0.0000191917     0.0    0.0
69.       71.       0.0000180953     0.0    0.0
71.       73.       0.0000170902     0.0    0.0
73.       75.       0.0000161665     0.0    0.0
75.       77.       0.0000153158     0.0    0.0
77.       79.       0.0000145305     0.0    0.0
79.       81.       0.0000138041     0.0    0.0
81.       83.       0.0000131309     0.0    0.0
83.       85.       0.0000125057     0.0    0.0
85.       87.       0.0000119241     0.0    0.0
87.       89.       0.0000113822     0.0    0.0
89.       91.       0.0000108763     0.0    0.0
91.       93.       0.0000104035     0.0    0.0
93.       95.       0.00000996086     0.0    0.0
95.       97.       0.00000954587     0.0    0.0
97.       99.       0.00000915629     0.0    0.0
99.       101.       0.00000879007     0.0    0.0
101.       103.       0.0000084454     0.0    0.0
103.       105.       0.00000812061     0.0    0.0
105.       107.       0.0000078142     0.0    0.0
107.       109.       0.00000752481     0.0    0.0
109.       111.       0.0000072512     0.0    0.0
111.       113.       0.00000699225     0.0    0.0
113.       115.       0.00000674693     0.0    0.0
115.       117.       0.00000651429     0.0    0.0
117.       119.       0.00000629348     0.0    0.0
119.       121.       0.00000608372     0.0    0.0
121.       123.       0.00000588426     0.0    0.0
123.       125.       0.00000569446     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_3_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_3_N1LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.0861107     0.0    0.0
3.       5.       0.00953978     0.0    0.0
5.       7.       0.00341729     0.0    0.0
7.       9.       0.00173195     0.0    0.0
9.       11.       0.00103924     0.0    0.0
11.       13.       0.000689148     0.0    0.0
13.       15.       0.000488178     0.0    0.0
15.       17.       0.000362376     0.0    0.0
17.       19.       0.000278523     0.0    0.0
19.       21.       0.000219903     0.0    0.0
21.       23.       0.000177362     0.0    0.0
23.       25.       0.000145548     0.0    0.0
25.       27.       0.000121159     0.0    0.0
27.       29.       0.000102072     0.0    0.0
29.       31.       0.0000868708     0.0    0.0
31.       33.       0.00007458     0.0    0.0
33.       35.       0.0000645124     0.0    0.0
35.       37.       0.0000561714     0.0    0.0
37.       39.       0.0000491912     0.0    0.0
39.       41.       0.0000432976     0.0    0.0
41.       43.       0.000038282     0.0    0.0
43.       45.       0.0000339831     0.0    0.0
45.       47.       0.0000302749     0.0    0.0
47.       49.       0.0000270577     0.0    0.0
49.       51.       0.0000242519     0.0    0.0
51.       53.       0.0000217933     0.0    0.0
53.       55.       0.0000196295     0.0    0.0
55.       57.       0.0000177177     0.0    0.0
57.       59.       0.0000160224     0.0    0.0
59.       61.       0.0000145141     0.0    0.0
61.       63.       0.0000131682     0.0    0.0
63.       65.       0.0000119637     0.0    0.0
65.       67.       0.0000108832     0.0    0.0
67.       69.       0.00000991161     0.0    0.0
69.       71.       0.00000903606     0.0    0.0
71.       73.       0.00000824554     0.0    0.0
73.       75.       0.00000753053     0.0    0.0
75.       77.       0.00000688279     0.0    0.0
77.       79.       0.00000629512     0.0    0.0
79.       81.       0.00000576127     0.0    0.0
81.       83.       0.00000527575     0.0    0.0
83.       85.       0.00000483373     0.0    0.0
85.       87.       0.00000443096     0.0    0.0
87.       89.       0.00000406368     0.0    0.0
89.       91.       0.00000372855     0.0    0.0
91.       93.       0.00000342261     0.0    0.0
93.       95.       0.00000314321     0.0    0.0
95.       97.       0.00000288801     0.0    0.0
97.       99.       0.00000265487     0.0    0.0
99.       101.       0.00000244192     0.0    0.0
101.       103.       0.00000224744     0.0    0.0
103.       105.       0.0000020699     0.0    0.0
105.       107.       0.00000190791     0.0    0.0
107.       109.       0.00000176021     0.0    0.0
109.       111.       0.00000162568     0.0    0.0
111.       113.       0.00000150327     0.0    0.0
113.       115.       0.00000139205     0.0    0.0
115.       117.       0.00000129116     0.0    0.0
117.       119.       0.00000119983     0.0    0.0
119.       121.       0.00000111735     0.0    0.0
121.       123.       0.00000104306     0.0    0.0
123.       125.       0.000000976364     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_3_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_3_N2LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.0861107     0.0    0.0
3.       5.       0.00953979     0.0    0.0
5.       7.       0.00341731     0.0    0.0
7.       9.       0.00173198     0.0    0.0
9.       11.       0.00103929     0.0    0.0
11.       13.       0.000689207     0.0    0.0
13.       15.       0.000488257     0.0    0.0
15.       17.       0.000362476     0.0    0.0
17.       19.       0.000278646     0.0    0.0
19.       21.       0.000220051     0.0    0.0
21.       23.       0.000177537     0.0    0.0
23.       25.       0.000145751     0.0    0.0
25.       27.       0.000121392     0.0    0.0
27.       29.       0.000102336     0.0    0.0
29.       31.       0.0000871665     0.0    0.0
31.       33.       0.0000749089     0.0    0.0
33.       35.       0.0000648756     0.0    0.0
35.       37.       0.0000565698     0.0    0.0
37.       39.       0.0000496257     0.0    0.0
39.       41.       0.0000437692     0.0    0.0
41.       43.       0.0000387913     0.0    0.0
43.       45.       0.0000345309     0.0    0.0
45.       47.       0.000030862     0.0    0.0
47.       49.       0.0000276847     0.0    0.0
49.       51.       0.0000249194     0.0    0.0
51.       53.       0.0000225017     0.0    0.0
53.       55.       0.0000203794     0.0    0.0
55.       57.       0.0000185096     0.0    0.0
57.       59.       0.0000168566     0.0    0.0
59.       61.       0.0000153911     0.0    0.0
61.       63.       0.0000140882     0.0    0.0
63.       65.       0.0000129272     0.0    0.0
65.       67.       0.0000118903     0.0    0.0
67.       69.       0.0000109625     0.0    0.0
69.       71.       0.000010131     0.0    0.0
71.       73.       0.00000938464     0.0    0.0
73.       75.       0.00000871395     0.0    0.0
75.       77.       0.00000811061     0.0    0.0
77.       79.       0.00000756741     0.0    0.0
79.       81.       0.00000707807     0.0    0.0
81.       83.       0.00000663705     0.0    0.0
83.       85.       0.00000623952     0.0    0.0
85.       87.       0.00000588118     0.0    0.0
87.       89.       0.00000555825     0.0    0.0
89.       91.       0.00000526737     0.0    0.0
91.       93.       0.00000500555     0.0    0.0
93.       95.       0.00000477013     0.0    0.0
95.       97.       0.00000455871     0.0    0.0
97.       99.       0.00000436917     0.0    0.0
99.       101.       0.00000419958     0.0    0.0
101.       103.       0.00000404821     0.0    0.0
103.       105.       0.00000391352     0.0    0.0
105.       107.       0.00000379407     0.0    0.0
107.       109.       0.00000368861     0.0    0.0
109.       111.       0.00000359598     0.0    0.0
111.       113.       0.00000351511     0.0    0.0
113.       115.       0.00000344506     0.0    0.0
115.       117.       0.00000338494     0.0    0.0
117.       119.       0.00000333396     0.0    0.0
119.       121.       0.00000329139     0.0    0.0
121.       123.       0.00000325657     0.0    0.0
123.       125.       0.00000322886     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qgHq_YHabs_3_N2LP_inc_bdryt


==> Plots_Ratios/qTDist_Lin_AsyExp_qqHg_YHabs_0.dat <==
# BEGIN PLOT
Title=$q\bar{q}\to H g$ (13 TeV LHC), $|Y_H|=0$
DrawOnly=        qTDist_Lin_QCD_qqHg_YHabs_0      qTDist_Lin_AsyExp_qqHg_YHabs_0_N1LP_inc_bdryt     qTDist_Lin_AsyExp_qqHg_YHabs_0_N2LP_inc_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks= 	4e-07	4$\times$10$^\text{$-$7}$	3e-07	3$\times$10$^\text{$-$7}$	2e-07	 2$\times$10$^\text{$-$7}$	1e-07	10$^\text{$-$7}$
YCustomMinorTicks=2e-08	4e-08	6e-08	8e-08	1.2e-07	1.4e-07	1.6e-07	1.8e-07	2.2e-07	2.4e-07	2.6e-07	2.8e-07	3.2e-07	3.4e-07	3.6e-07	3.8e-7	4.2e-07	4.4e-07	4.6e-07	4.8e-7	5.2e-07	5.4e-07	5.6e-07	5.8e-7	6.2e-07	6.4e-07	6.6e-07	6.8e-7	7.2e-07	7.4e-07	7.6e-07	7.8e-7	8.2e-07	8.4e-07	8.6e-07	8.8e-7	9.2e-07	9.4e-07	9.6e-07	9.8e-07
YLabelSep=10
LeftMargin=2
Legend1XPos=0.1
Legend1YPos=0.45
Legend2XPos=0.1
Legend2YPos=0.35
Legend3XPos=0.1
Legend3YPos=0.25
Legend4XPos=0.1
Legend4YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend1Only=   
Legend2Only=  qTDist_Lin_QCD_qqHg_YHabs_0    
Legend3Only=  qTDist_Lin_AsyExp_qqHg_YHabs_0_N1LP_inc_bdryt
Legend4Only=  qTDist_Lin_AsyExp_qqHg_YHabs_0_N2LP_inc_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=0
LogY=1
XMin=1
XMax=50
RatioPlot1=1
RatioPlot1Reference=  qTDist_Lin_QCD_qqHg_YHabs_0    
RatioPlot1DrawOnly=         qTDist_Lin_AsyExp_qqHg_YHabs_0_N1LP_inc_bdryt     qTDist_Lin_AsyExp_qqHg_YHabs_0_N2LP_inc_bdryt     qTDist_Lin_QCD_qqHg_YHabs_0    
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{F.O.}}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.61
RatioPlot1YMax=1.59
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D qTDist_Lin_QCD_qqHg_YHabs_0
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= F.O.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000246735     0.0    0.0
3.       5.       0.000000246272     0.0    0.0
5.       7.       0.000000245359     0.0    0.0
7.       9.       0.000000244017     0.0    0.0
9.       11.       0.000000242271     0.0    0.0
11.       13.       0.000000240147     0.0    0.0
13.       15.       0.000000237676     0.0    0.0
15.       17.       0.000000234887     0.0    0.0
17.       19.       0.000000231809     0.0    0.0
19.       21.       0.000000228473     0.0    0.0
21.       23.       0.000000224907     0.0    0.0
23.       25.       0.000000221139     0.0    0.0
25.       27.       0.000000217197     0.0    0.0
27.       29.       0.000000213106     0.0    0.0
29.       31.       0.000000208889     0.0    0.0
31.       33.       0.00000020457     0.0    0.0
33.       35.       0.000000200171     0.0    0.0
35.       37.       0.00000019571     0.0    0.0
37.       39.       0.000000191205     0.0    0.0
39.       41.       0.000000186675     0.0    0.0
41.       43.       0.000000182133     0.0    0.0
43.       45.       0.000000177595     0.0    0.0
45.       47.       0.000000173072     0.0    0.0
47.       49.       0.000000168576     0.0    0.0
49.       51.       0.000000164117     0.0    0.0
51.       53.       0.000000159705     0.0    0.0
53.       55.       0.000000155347     0.0    0.0
55.       57.       0.00000015105     0.0    0.0
57.       59.       0.000000146821     0.0    0.0
59.       61.       0.000000142664     0.0    0.0
61.       63.       0.000000138585     0.0    0.0
63.       65.       0.000000134586     0.0    0.0
65.       67.       0.000000130672     0.0    0.0
67.       69.       0.000000126843     0.0    0.0
69.       71.       0.000000123103     0.0    0.0
71.       73.       0.000000119452     0.0    0.0
73.       75.       0.000000115892     0.0    0.0
75.       77.       0.000000112423     0.0    0.0
77.       79.       0.000000109046     0.0    0.0
79.       81.       0.000000105759     0.0    0.0
81.       83.       0.000000102563     0.0    0.0
83.       85.       0.000000099457     0.0    0.0
85.       87.       0.0000000964399     0.0    0.0
87.       89.       0.0000000935107     0.0    0.0
89.       91.       0.0000000906682     0.0    0.0
91.       93.       0.0000000879108     0.0    0.0
93.       95.       0.000000085237     0.0    0.0
95.       97.       0.0000000826452     0.0    0.0
97.       99.       0.0000000801336     0.0    0.0
99.       101.       0.0000000777005     0.0    0.0
101.       103.       0.0000000753441     0.0    0.0
103.       105.       0.0000000730623     0.0    0.0
105.       107.       0.0000000708533     0.0    0.0
107.       109.       0.0000000687152     0.0    0.0
109.       111.       0.0000000666461     0.0    0.0
111.       113.       0.0000000646439     0.0    0.0
113.       115.       0.0000000627068     0.0    0.0
115.       117.       0.0000000608329     0.0    0.0
117.       119.       0.0000000590202     0.0    0.0
119.       121.       0.0000000572669     0.0    0.0
121.       123.       0.0000000555711     0.0    0.0
123.       125.       0.0000000539311     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qqHg_YHabs_0
# BEGIN HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_0_N0LP_inc_bdryt
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.     0.0    0.0
3.       5.       0.     0.0    0.0
5.       7.       0.     0.0    0.0
7.       9.       0.     0.0    0.0
9.       11.       0.     0.0    0.0
11.       13.       0.     0.0    0.0
13.       15.       0.     0.0    0.0
15.       17.       0.     0.0    0.0
17.       19.       0.     0.0    0.0
19.       21.       0.     0.0    0.0
21.       23.       0.     0.0    0.0
23.       25.       0.     0.0    0.0
25.       27.       0.     0.0    0.0
27.       29.       0.     0.0    0.0
29.       31.       0.     0.0    0.0
31.       33.       0.     0.0    0.0
33.       35.       0.     0.0    0.0
35.       37.       0.     0.0    0.0
37.       39.       0.     0.0    0.0
39.       41.       0.     0.0    0.0
41.       43.       0.     0.0    0.0
43.       45.       0.     0.0    0.0
45.       47.       0.     0.0    0.0
47.       49.       0.     0.0    0.0
49.       51.       0.     0.0    0.0
51.       53.       0.     0.0    0.0
53.       55.       0.     0.0    0.0
55.       57.       0.     0.0    0.0
57.       59.       0.     0.0    0.0
59.       61.       0.     0.0    0.0
61.       63.       0.     0.0    0.0
63.       65.       0.     0.0    0.0
65.       67.       0.     0.0    0.0
67.       69.       0.     0.0    0.0
69.       71.       0.     0.0    0.0
71.       73.       0.     0.0    0.0
73.       75.       0.     0.0    0.0
75.       77.       0.     0.0    0.0
77.       79.       0.     0.0    0.0
79.       81.       0.     0.0    0.0
81.       83.       0.     0.0    0.0
83.       85.       0.     0.0    0.0
85.       87.       0.     0.0    0.0
87.       89.       0.     0.0    0.0
89.       91.       0.     0.0    0.0
91.       93.       0.     0.0    0.0
93.       95.       0.     0.0    0.0
95.       97.       0.     0.0    0.0
97.       99.       0.     0.0    0.0
99.       101.       0.     0.0    0.0
101.       103.       0.     0.0    0.0
103.       105.       0.     0.0    0.0
105.       107.       0.     0.0    0.0
107.       109.       0.     0.0    0.0
109.       111.       0.     0.0    0.0
111.       113.       0.     0.0    0.0
113.       115.       0.     0.0    0.0
115.       117.       0.     0.0    0.0
117.       119.       0.     0.0    0.0
119.       121.       0.     0.0    0.0
121.       123.       0.     0.0    0.0
123.       125.       0.     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_0_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_0_N1LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000246793     0.0    0.0
3.       5.       0.000000246793     0.0    0.0
5.       7.       0.000000246793     0.0    0.0
7.       9.       0.000000246793     0.0    0.0
9.       11.       0.000000246793     0.0    0.0
11.       13.       0.000000246793     0.0    0.0
13.       15.       0.000000246793     0.0    0.0
15.       17.       0.000000246793     0.0    0.0
17.       19.       0.000000246793     0.0    0.0
19.       21.       0.000000246793     0.0    0.0
21.       23.       0.000000246793     0.0    0.0
23.       25.       0.000000246793     0.0    0.0
25.       27.       0.000000246793     0.0    0.0
27.       29.       0.000000246793     0.0    0.0
29.       31.       0.000000246793     0.0    0.0
31.       33.       0.000000246793     0.0    0.0
33.       35.       0.000000246793     0.0    0.0
35.       37.       0.000000246793     0.0    0.0
37.       39.       0.000000246793     0.0    0.0
39.       41.       0.000000246793     0.0    0.0
41.       43.       0.000000246793     0.0    0.0
43.       45.       0.000000246793     0.0    0.0
45.       47.       0.000000246793     0.0    0.0
47.       49.       0.000000246793     0.0    0.0
49.       51.       0.000000246793     0.0    0.0
51.       53.       0.000000246793     0.0    0.0
53.       55.       0.000000246793     0.0    0.0
55.       57.       0.000000246793     0.0    0.0
57.       59.       0.000000246793     0.0    0.0
59.       61.       0.000000246793     0.0    0.0
61.       63.       0.000000246793     0.0    0.0
63.       65.       0.000000246793     0.0    0.0
65.       67.       0.000000246793     0.0    0.0
67.       69.       0.000000246793     0.0    0.0
69.       71.       0.000000246793     0.0    0.0
71.       73.       0.000000246793     0.0    0.0
73.       75.       0.000000246793     0.0    0.0
75.       77.       0.000000246793     0.0    0.0
77.       79.       0.000000246793     0.0    0.0
79.       81.       0.000000246793     0.0    0.0
81.       83.       0.000000246793     0.0    0.0
83.       85.       0.000000246793     0.0    0.0
85.       87.       0.000000246793     0.0    0.0
87.       89.       0.000000246793     0.0    0.0
89.       91.       0.000000246793     0.0    0.0
91.       93.       0.000000246793     0.0    0.0
93.       95.       0.000000246793     0.0    0.0
95.       97.       0.000000246793     0.0    0.0
97.       99.       0.000000246793     0.0    0.0
99.       101.       0.000000246793     0.0    0.0
101.       103.       0.000000246793     0.0    0.0
103.       105.       0.000000246793     0.0    0.0
105.       107.       0.000000246793     0.0    0.0
107.       109.       0.000000246793     0.0    0.0
109.       111.       0.000000246793     0.0    0.0
111.       113.       0.000000246793     0.0    0.0
113.       115.       0.000000246793     0.0    0.0
115.       117.       0.000000246793     0.0    0.0
117.       119.       0.000000246793     0.0    0.0
119.       121.       0.000000246793     0.0    0.0
121.       123.       0.000000246793     0.0    0.0
123.       125.       0.000000246793     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_0_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_0_N2LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000246734     0.0    0.0
3.       5.       0.000000246268     0.0    0.0
5.       7.       0.000000245335     0.0    0.0
7.       9.       0.000000243935     0.0    0.0
9.       11.       0.000000242069     0.0    0.0
11.       13.       0.000000239737     0.0    0.0
13.       15.       0.000000236938     0.0    0.0
15.       17.       0.000000233672     0.0    0.0
17.       19.       0.00000022994     0.0    0.0
19.       21.       0.000000225741     0.0    0.0
21.       23.       0.000000221076     0.0    0.0
23.       25.       0.000000215944     0.0    0.0
25.       27.       0.000000210346     0.0    0.0
27.       29.       0.000000204281     0.0    0.0
29.       31.       0.00000019775     0.0    0.0
31.       33.       0.000000190752     0.0    0.0
33.       35.       0.000000183288     0.0    0.0
35.       37.       0.000000175357     0.0    0.0
37.       39.       0.000000166959     0.0    0.0
39.       41.       0.000000158095     0.0    0.0
41.       43.       0.000000148765     0.0    0.0
43.       45.       0.000000138968     0.0    0.0
45.       47.       0.000000128705     0.0    0.0
47.       49.       0.000000117975     0.0    0.0
49.       51.       0.000000106778     0.0    0.0
51.       53.       0.000000095115     0.0    0.0
53.       55.       0.0000000829855     0.0    0.0
55.       57.       0.0000000703894     0.0    0.0
57.       59.       0.0000000573268     0.0    0.0
59.       61.       0.0000000437977     0.0    0.0
61.       63.       0.000000029802     0.0    0.0
63.       65.       0.0000000153399     0.0    0.0
65.       67.       0.000000000411189     0.0    0.0
67.       69.       0.000000014984     0.0    0.0
69.       71.       0.0000000308457     0.0    0.0
71.       73.       0.000000047174     0.0    0.0
73.       75.       0.0000000639688     0.0    0.0
75.       77.       0.0000000812301     0.0    0.0
77.       79.       0.0000000989579     0.0    0.0
79.       81.       0.000000117152     0.0    0.0
81.       83.       0.000000135813     0.0    0.0
83.       85.       0.00000015494     0.0    0.0
85.       87.       0.000000174534     0.0    0.0
87.       89.       0.000000194595     0.0    0.0
89.       91.       0.000000215122     0.0    0.0
91.       93.       0.000000236115     0.0    0.0
93.       95.       0.000000257575     0.0    0.0
95.       97.       0.000000279502     0.0    0.0
97.       99.       0.000000301895     0.0    0.0
99.       101.       0.000000324754     0.0    0.0
101.       103.       0.00000034808     0.0    0.0
103.       105.       0.000000371873     0.0    0.0
105.       107.       0.000000396132     0.0    0.0
107.       109.       0.000000420858     0.0    0.0
109.       111.       0.00000044605     0.0    0.0
111.       113.       0.000000471708     0.0    0.0
113.       115.       0.000000497834     0.0    0.0
115.       117.       0.000000524425     0.0    0.0
117.       119.       0.000000551484     0.0    0.0
119.       121.       0.000000579008     0.0    0.0
121.       123.       0.000000607     0.0    0.0
123.       125.       0.000000635457     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_0_N2LP_inc_bdryt


==> Plots_Ratios/qTDist_Lin_AsyExp_qqHg_YHabs_1.dat <==
# BEGIN PLOT
Title=$q\bar{q}\to H g$ (13 TeV LHC), $|Y_H|=1$
DrawOnly=      qTDist_Lin_QCD_qqHg_YHabs_1      qTDist_Lin_AsyExp_qqHg_YHabs_1_N1LP_inc_bdryt     qTDist_Lin_AsyExp_qqHg_YHabs_1_N2LP_inc_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks= 	7e-07	7$\times$10$^\text{$-$7}$	6e-07	6$\times$10$^\text{$-$7}$	5e-07	5$\times$10$^\text{$-$7}$	4e-07	4$\times$10$^\text{$-$7}$	3e-07	3$\times$10$^\text{$-$7}$	2e-07	 2$\times$10$^\text{$-$7}$
YCustomMinorTicks=2e-08	4e-08	6e-08	8e-08	1.2e-07	1.4e-07	1.6e-07	1.8e-07	2.2e-07	2.4e-07	2.6e-07	2.8e-07	3.2e-07	3.4e-07	3.6e-07	3.8e-7	4.2e-07	4.4e-07	4.6e-07	4.8e-7	5.2e-07	5.4e-07	5.6e-07	5.8e-7	6.2e-07	6.4e-07	6.6e-07	6.8e-7	7.2e-07	7.4e-07	7.6e-07	7.8e-7	8.2e-07	8.4e-07	8.6e-07	8.8e-7	9.2e-07	9.4e-07	9.6e-07	9.8e-07
YLabelSep=10
LeftMargin=2
Legend1XPos=0.1
Legend1YPos=0.45
Legend2XPos=0.1
Legend2YPos=0.35
Legend3XPos=0.1
Legend3YPos=0.25
Legend4XPos=0.1
Legend4YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend1Only=    
Legend2Only=  qTDist_Lin_QCD_qqHg_YHabs_1   
Legend3Only=  qTDist_Lin_AsyExp_qqHg_YHabs_1_N1LP_inc_bdryt
Legend4Only=  qTDist_Lin_AsyExp_qqHg_YHabs_1_N2LP_inc_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=0
LogY=1
XMin=1
XMax=50
RatioPlot1=1
RatioPlot1Reference=  qTDist_Lin_QCD_qqHg_YHabs_1    
RatioPlot1DrawOnly=         qTDist_Lin_AsyExp_qqHg_YHabs_1_N1LP_inc_bdryt     qTDist_Lin_AsyExp_qqHg_YHabs_1_N2LP_inc_bdryt     qTDist_Lin_QCD_qqHg_YHabs_1    
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{F.O.}}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.61
RatioPlot1YMax=1.59
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D qTDist_Lin_QCD_qqHg_YHabs_1
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= F.O.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000471964     0.0    0.0
3.       5.       0.000000471069     0.0    0.0
5.       7.       0.000000469305     0.0    0.0
7.       9.       0.000000466711     0.0    0.0
9.       11.       0.000000463335     0.0    0.0
11.       13.       0.00000045923     0.0    0.0
13.       15.       0.000000454452     0.0    0.0
15.       17.       0.00000044906     0.0    0.0
17.       19.       0.00000044311     0.0    0.0
19.       21.       0.000000436661     0.0    0.0
21.       23.       0.000000429769     0.0    0.0
23.       25.       0.000000422487     0.0    0.0
25.       27.       0.000000414868     0.0    0.0
27.       29.       0.000000406961     0.0    0.0
29.       31.       0.000000398814     0.0    0.0
31.       33.       0.000000390469     0.0    0.0
33.       35.       0.000000381969     0.0    0.0
35.       37.       0.000000373351     0.0    0.0
37.       39.       0.00000036465     0.0    0.0
39.       41.       0.0000003559     0.0    0.0
41.       43.       0.00000034713     0.0    0.0
43.       45.       0.000000338367     0.0    0.0
45.       47.       0.000000329635     0.0    0.0
47.       49.       0.000000320957     0.0    0.0
49.       51.       0.000000312352     0.0    0.0
51.       53.       0.000000303838     0.0    0.0
53.       55.       0.00000029543     0.0    0.0
55.       57.       0.000000287142     0.0    0.0
57.       59.       0.000000278986     0.0    0.0
59.       61.       0.000000270971     0.0    0.0
61.       63.       0.000000263107     0.0    0.0
63.       65.       0.000000255401     0.0    0.0
65.       67.       0.000000247858     0.0    0.0
67.       69.       0.000000240482     0.0    0.0
69.       71.       0.000000233279     0.0    0.0
71.       73.       0.00000022625     0.0    0.0
73.       75.       0.000000219397     0.0    0.0
75.       77.       0.000000212721     0.0    0.0
77.       79.       0.000000206223     0.0    0.0
79.       81.       0.000000199902     0.0    0.0
81.       83.       0.000000193756     0.0    0.0
83.       85.       0.000000187786     0.0    0.0
85.       87.       0.000000181988     0.0    0.0
87.       89.       0.000000176361     0.0    0.0
89.       91.       0.000000170902     0.0    0.0
91.       93.       0.000000165608     0.0    0.0
93.       95.       0.000000160477     0.0    0.0
95.       97.       0.000000155505     0.0    0.0
97.       99.       0.000000150688     0.0    0.0
99.       101.       0.000000146023     0.0    0.0
101.       103.       0.000000141507     0.0    0.0
103.       105.       0.000000137136     0.0    0.0
105.       107.       0.000000132906     0.0    0.0
107.       109.       0.000000128813     0.0    0.0
109.       111.       0.000000124853     0.0    0.0
111.       113.       0.000000121024     0.0    0.0
113.       115.       0.00000011732     0.0    0.0
115.       117.       0.000000113738     0.0    0.0
117.       119.       0.000000110275     0.0    0.0
119.       121.       0.000000106927     0.0    0.0
121.       123.       0.00000010369     0.0    0.0
123.       125.       0.00000010056     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qqHg_YHabs_1
# BEGIN HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_1_N0LP_inc_bdryt
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.     0.0    0.0
3.       5.       0.     0.0    0.0
5.       7.       0.     0.0    0.0
7.       9.       0.     0.0    0.0
9.       11.       0.     0.0    0.0
11.       13.       0.     0.0    0.0
13.       15.       0.     0.0    0.0
15.       17.       0.     0.0    0.0
17.       19.       0.     0.0    0.0
19.       21.       0.     0.0    0.0
21.       23.       0.     0.0    0.0
23.       25.       0.     0.0    0.0
25.       27.       0.     0.0    0.0
27.       29.       0.     0.0    0.0
29.       31.       0.     0.0    0.0
31.       33.       0.     0.0    0.0
33.       35.       0.     0.0    0.0
35.       37.       0.     0.0    0.0
37.       39.       0.     0.0    0.0
39.       41.       0.     0.0    0.0
41.       43.       0.     0.0    0.0
43.       45.       0.     0.0    0.0
45.       47.       0.     0.0    0.0
47.       49.       0.     0.0    0.0
49.       51.       0.     0.0    0.0
51.       53.       0.     0.0    0.0
53.       55.       0.     0.0    0.0
55.       57.       0.     0.0    0.0
57.       59.       0.     0.0    0.0
59.       61.       0.     0.0    0.0
61.       63.       0.     0.0    0.0
63.       65.       0.     0.0    0.0
65.       67.       0.     0.0    0.0
67.       69.       0.     0.0    0.0
69.       71.       0.     0.0    0.0
71.       73.       0.     0.0    0.0
73.       75.       0.     0.0    0.0
75.       77.       0.     0.0    0.0
77.       79.       0.     0.0    0.0
79.       81.       0.     0.0    0.0
81.       83.       0.     0.0    0.0
83.       85.       0.     0.0    0.0
85.       87.       0.     0.0    0.0
87.       89.       0.     0.0    0.0
89.       91.       0.     0.0    0.0
91.       93.       0.     0.0    0.0
93.       95.       0.     0.0    0.0
95.       97.       0.     0.0    0.0
97.       99.       0.     0.0    0.0
99.       101.       0.     0.0    0.0
101.       103.       0.     0.0    0.0
103.       105.       0.     0.0    0.0
105.       107.       0.     0.0    0.0
107.       109.       0.     0.0    0.0
109.       111.       0.     0.0    0.0
111.       113.       0.     0.0    0.0
113.       115.       0.     0.0    0.0
115.       117.       0.     0.0    0.0
117.       119.       0.     0.0    0.0
119.       121.       0.     0.0    0.0
121.       123.       0.     0.0    0.0
123.       125.       0.     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_1_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_1_N1LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000472077     0.0    0.0
3.       5.       0.000000472077     0.0    0.0
5.       7.       0.000000472077     0.0    0.0
7.       9.       0.000000472077     0.0    0.0
9.       11.       0.000000472077     0.0    0.0
11.       13.       0.000000472077     0.0    0.0
13.       15.       0.000000472077     0.0    0.0
15.       17.       0.000000472077     0.0    0.0
17.       19.       0.000000472077     0.0    0.0
19.       21.       0.000000472077     0.0    0.0
21.       23.       0.000000472077     0.0    0.0
23.       25.       0.000000472077     0.0    0.0
25.       27.       0.000000472077     0.0    0.0
27.       29.       0.000000472077     0.0    0.0
29.       31.       0.000000472077     0.0    0.0
31.       33.       0.000000472077     0.0    0.0
33.       35.       0.000000472077     0.0    0.0
35.       37.       0.000000472077     0.0    0.0
37.       39.       0.000000472077     0.0    0.0
39.       41.       0.000000472077     0.0    0.0
41.       43.       0.000000472077     0.0    0.0
43.       45.       0.000000472077     0.0    0.0
45.       47.       0.000000472077     0.0    0.0
47.       49.       0.000000472077     0.0    0.0
49.       51.       0.000000472077     0.0    0.0
51.       53.       0.000000472077     0.0    0.0
53.       55.       0.000000472077     0.0    0.0
55.       57.       0.000000472077     0.0    0.0
57.       59.       0.000000472077     0.0    0.0
59.       61.       0.000000472077     0.0    0.0
61.       63.       0.000000472077     0.0    0.0
63.       65.       0.000000472077     0.0    0.0
65.       67.       0.000000472077     0.0    0.0
67.       69.       0.000000472077     0.0    0.0
69.       71.       0.000000472077     0.0    0.0
71.       73.       0.000000472077     0.0    0.0
73.       75.       0.000000472077     0.0    0.0
75.       77.       0.000000472077     0.0    0.0
77.       79.       0.000000472077     0.0    0.0
79.       81.       0.000000472077     0.0    0.0
81.       83.       0.000000472077     0.0    0.0
83.       85.       0.000000472077     0.0    0.0
85.       87.       0.000000472077     0.0    0.0
87.       89.       0.000000472077     0.0    0.0
89.       91.       0.000000472077     0.0    0.0
91.       93.       0.000000472077     0.0    0.0
93.       95.       0.000000472077     0.0    0.0
95.       97.       0.000000472077     0.0    0.0
97.       99.       0.000000472077     0.0    0.0
99.       101.       0.000000472077     0.0    0.0
101.       103.       0.000000472077     0.0    0.0
103.       105.       0.000000472077     0.0    0.0
105.       107.       0.000000472077     0.0    0.0
107.       109.       0.000000472077     0.0    0.0
109.       111.       0.000000472077     0.0    0.0
111.       113.       0.000000472077     0.0    0.0
113.       115.       0.000000472077     0.0    0.0
115.       117.       0.000000472077     0.0    0.0
117.       119.       0.000000472077     0.0    0.0
119.       121.       0.000000472077     0.0    0.0
121.       123.       0.000000472077     0.0    0.0
123.       125.       0.000000472077     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_1_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_1_N2LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000471964     0.0    0.0
3.       5.       0.000000471062     0.0    0.0
5.       7.       0.000000469258     0.0    0.0
7.       9.       0.000000466553     0.0    0.0
9.       11.       0.000000462945     0.0    0.0
11.       13.       0.000000458435     0.0    0.0
13.       15.       0.000000453024     0.0    0.0
15.       17.       0.00000044671     0.0    0.0
17.       19.       0.000000439495     0.0    0.0
19.       21.       0.000000431377     0.0    0.0
21.       23.       0.000000422358     0.0    0.0
23.       25.       0.000000412437     0.0    0.0
25.       27.       0.000000401614     0.0    0.0
27.       29.       0.000000389889     0.0    0.0
29.       31.       0.000000377261     0.0    0.0
31.       33.       0.000000363733     0.0    0.0
33.       35.       0.000000349302     0.0    0.0
35.       37.       0.000000333969     0.0    0.0
37.       39.       0.000000317734     0.0    0.0
39.       41.       0.000000300597     0.0    0.0
41.       43.       0.000000282559     0.0    0.0
43.       45.       0.000000263618     0.0    0.0
45.       47.       0.000000243776     0.0    0.0
47.       49.       0.000000223031     0.0    0.0
49.       51.       0.000000201385     0.0    0.0
51.       53.       0.000000178837     0.0    0.0
53.       55.       0.000000155386     0.0    0.0
55.       57.       0.000000131034     0.0    0.0
57.       59.       0.00000010578     0.0    0.0
59.       61.       0.0000000796241     0.0    0.0
61.       63.       0.0000000525662     0.0    0.0
63.       65.       0.0000000246063     0.0    0.0
65.       67.       0.00000000425552     0.0    0.0
67.       69.       0.0000000340193     0.0    0.0
69.       71.       0.0000000646849     0.0    0.0
71.       73.       0.0000000962525     0.0    0.0
73.       75.       0.000000128722     0.0    0.0
75.       77.       0.000000162094     0.0    0.0
77.       79.       0.000000196367     0.0    0.0
79.       81.       0.000000231542     0.0    0.0
81.       83.       0.000000267619     0.0    0.0
83.       85.       0.000000304599     0.0    0.0
85.       87.       0.00000034248     0.0    0.0
87.       89.       0.000000381263     0.0    0.0
89.       91.       0.000000420948     0.0    0.0
91.       93.       0.000000461535     0.0    0.0
93.       95.       0.000000503024     0.0    0.0
95.       97.       0.000000545414     0.0    0.0
97.       99.       0.000000588707     0.0    0.0
99.       101.       0.000000632902     0.0    0.0
101.       103.       0.000000677998     0.0    0.0
103.       105.       0.000000723997     0.0    0.0
105.       107.       0.000000770897     0.0    0.0
107.       109.       0.0000008187     0.0    0.0
109.       111.       0.000000867404     0.0    0.0
111.       113.       0.00000091701     0.0    0.0
113.       115.       0.000000967518     0.0    0.0
115.       117.       0.00000101893     0.0    0.0
117.       119.       0.00000107124     0.0    0.0
119.       121.       0.00000112445     0.0    0.0
121.       123.       0.00000117857     0.0    0.0
123.       125.       0.00000123359     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_1_N2LP_inc_bdryt


==> Plots_Ratios/qTDist_Lin_AsyExp_qqHg_YHabs_2.dat <==
# BEGIN PLOT
Title=$q\bar{q}\to H g$ (13 TeV LHC), $|Y_H|=2$
DrawOnly=  qTDist_Lin_AsyExp_qqHg_YHabs_2_N0LP_inc_bdryt     qTDist_Lin_QCD_qqHg_YHabs_2      qTDist_Lin_AsyExp_qqHg_YHabs_2_N1LP_inc_bdryt     qTDist_Lin_AsyExp_qqHg_YHabs_2_N2LP_inc_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=8e-07	8$\times$10$^\text{$-$7}$	7e-07	7$\times$10$^\text{$-$7}$	6e-07	6$\times$10$^\text{$-$7}$	5e-07	5$\times$10$^\text{$-$7}$	4e-07	4$\times$10$^\text{$-$7}$	3e-07	3$\times$10$^\text{$-$7}$	2e-07	 2$\times$10$^\text{$-$7}$
YCustomMinorTicks=2e-08	4e-08	6e-08	8e-08	1.2e-07	1.4e-07	1.6e-07	1.8e-07	2.2e-07	2.4e-07	2.6e-07	2.8e-07	3.2e-07	3.4e-07	3.6e-07	3.8e-7	4.2e-07	4.4e-07	4.6e-07	4.8e-7	5.2e-07	5.4e-07	5.6e-07	5.8e-7	6.2e-07	6.4e-07	6.6e-07	6.8e-7	7.2e-07	7.4e-07	7.6e-07	7.8e-7	8.2e-07	8.4e-07	8.6e-07	8.8e-7	9.2e-07	9.4e-07	9.6e-07	9.8e-07
YLabelSep=10
LeftMargin=2
Legend1XPos=0.1
Legend1YPos=0.45
Legend2XPos=0.1
Legend2YPos=0.35
Legend3XPos=0.1
Legend3YPos=0.25
Legend4XPos=0.1
Legend4YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend1Only=  qTDist_Lin_QCD_qqHg_YHabs_2    
Legend2Only=  qTDist_Lin_AsyExp_qqHg_YHabs_2_N0LP_inc_bdryt
Legend3Only=  qTDist_Lin_AsyExp_qqHg_YHabs_2_N1LP_inc_bdryt
Legend4Only=  qTDist_Lin_AsyExp_qqHg_YHabs_2_N2LP_inc_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=0
LogY=1
XMin=1
XMax=50
RatioPlot1=1
RatioPlot1Reference=  qTDist_Lin_QCD_qqHg_YHabs_2    
RatioPlot1DrawOnly=    qTDist_Lin_AsyExp_qqHg_YHabs_2_N0LP_inc_bdryt     qTDist_Lin_AsyExp_qqHg_YHabs_2_N1LP_inc_bdryt     qTDist_Lin_AsyExp_qqHg_YHabs_2_N2LP_inc_bdryt     qTDist_Lin_QCD_qqHg_YHabs_2    
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{F.O.}}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.61
RatioPlot1YMax=1.59
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D qTDist_Lin_QCD_qqHg_YHabs_2
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= F.O.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000397337     0.0    0.0
3.       5.       0.000000396538     0.0    0.0
5.       7.       0.000000394962     0.0    0.0
7.       9.       0.000000392645     0.0    0.0
9.       11.       0.000000389632     0.0    0.0
11.       13.       0.00000038597     0.0    0.0
13.       15.       0.00000038171     0.0    0.0
15.       17.       0.000000376905     0.0    0.0
17.       19.       0.000000371608     0.0    0.0
19.       21.       0.00000036587     0.0    0.0
21.       23.       0.000000359741     0.0    0.0
23.       25.       0.000000353273     0.0    0.0
25.       27.       0.00000034651     0.0    0.0
27.       29.       0.000000339498     0.0    0.0
29.       31.       0.000000332279     0.0    0.0
31.       33.       0.000000324893     0.0    0.0
33.       35.       0.000000317376     0.0    0.0
35.       37.       0.000000309763     0.0    0.0
37.       39.       0.000000302086     0.0    0.0
39.       41.       0.000000294374     0.0    0.0
41.       43.       0.000000286652     0.0    0.0
43.       45.       0.000000278946     0.0    0.0
45.       47.       0.000000271277     0.0    0.0
47.       49.       0.000000263664     0.0    0.0
49.       51.       0.000000256125     0.0    0.0
51.       53.       0.000000248675     0.0    0.0
53.       55.       0.000000241328     0.0    0.0
55.       57.       0.000000234096     0.0    0.0
57.       59.       0.000000226988     0.0    0.0
59.       61.       0.000000220014     0.0    0.0
61.       63.       0.000000213181     0.0    0.0
63.       65.       0.000000206494     0.0    0.0
65.       67.       0.000000199959     0.0    0.0
67.       69.       0.000000193579     0.0    0.0
69.       71.       0.000000187358     0.0    0.0
71.       73.       0.000000181297     0.0    0.0
73.       75.       0.000000175397     0.0    0.0
75.       77.       0.000000169659     0.0    0.0
77.       79.       0.000000164082     0.0    0.0
79.       81.       0.000000158667     0.0    0.0
81.       83.       0.000000153412     0.0    0.0
83.       85.       0.000000148314     0.0    0.0
85.       87.       0.000000143373     0.0    0.0
87.       89.       0.000000138586     0.0    0.0
89.       91.       0.000000133951     0.0    0.0
91.       93.       0.000000129463     0.0    0.0
93.       95.       0.000000125122     0.0    0.0
95.       97.       0.000000120923     0.0    0.0
97.       99.       0.000000116862     0.0    0.0
99.       101.       0.000000112938     0.0    0.0
101.       103.       0.000000109146     0.0    0.0
103.       105.       0.000000105482     0.0    0.0
105.       107.       0.000000101944     0.0    0.0
107.       109.       0.0000000985268     0.0    0.0
109.       111.       0.000000095228     0.0    0.0
111.       113.       0.0000000920437     0.0    0.0
113.       115.       0.0000000889704     0.0    0.0
115.       117.       0.0000000860045     0.0    0.0
117.       119.       0.0000000831426     0.0    0.0
119.       121.       0.0000000803815     0.0    0.0
121.       123.       0.0000000777176     0.0    0.0
123.       125.       0.0000000751478     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qqHg_YHabs_2
# BEGIN HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_2_N0LP_inc_bdryt
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.     0.0    0.0
3.       5.       0.     0.0    0.0
5.       7.       0.     0.0    0.0
7.       9.       0.     0.0    0.0
9.       11.       0.     0.0    0.0
11.       13.       0.     0.0    0.0
13.       15.       0.     0.0    0.0
15.       17.       0.     0.0    0.0
17.       19.       0.     0.0    0.0
19.       21.       0.     0.0    0.0
21.       23.       0.     0.0    0.0
23.       25.       0.     0.0    0.0
25.       27.       0.     0.0    0.0
27.       29.       0.     0.0    0.0
29.       31.       0.     0.0    0.0
31.       33.       0.     0.0    0.0
33.       35.       0.     0.0    0.0
35.       37.       0.     0.0    0.0
37.       39.       0.     0.0    0.0
39.       41.       0.     0.0    0.0
41.       43.       0.     0.0    0.0
43.       45.       0.     0.0    0.0
45.       47.       0.     0.0    0.0
47.       49.       0.     0.0    0.0
49.       51.       0.     0.0    0.0
51.       53.       0.     0.0    0.0
53.       55.       0.     0.0    0.0
55.       57.       0.     0.0    0.0
57.       59.       0.     0.0    0.0
59.       61.       0.     0.0    0.0
61.       63.       0.     0.0    0.0
63.       65.       0.     0.0    0.0
65.       67.       0.     0.0    0.0
67.       69.       0.     0.0    0.0
69.       71.       0.     0.0    0.0
71.       73.       0.     0.0    0.0
73.       75.       0.     0.0    0.0
75.       77.       0.     0.0    0.0
77.       79.       0.     0.0    0.0
79.       81.       0.     0.0    0.0
81.       83.       0.     0.0    0.0
83.       85.       0.     0.0    0.0
85.       87.       0.     0.0    0.0
87.       89.       0.     0.0    0.0
89.       91.       0.     0.0    0.0
91.       93.       0.     0.0    0.0
93.       95.       0.     0.0    0.0
95.       97.       0.     0.0    0.0
97.       99.       0.     0.0    0.0
99.       101.       0.     0.0    0.0
101.       103.       0.     0.0    0.0
103.       105.       0.     0.0    0.0
105.       107.       0.     0.0    0.0
107.       109.       0.     0.0    0.0
109.       111.       0.     0.0    0.0
111.       113.       0.     0.0    0.0
113.       115.       0.     0.0    0.0
115.       117.       0.     0.0    0.0
117.       119.       0.     0.0    0.0
119.       121.       0.     0.0    0.0
121.       123.       0.     0.0    0.0
123.       125.       0.     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_2_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_2_N1LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000397438     0.0    0.0
3.       5.       0.000000397438     0.0    0.0
5.       7.       0.000000397438     0.0    0.0
7.       9.       0.000000397438     0.0    0.0
9.       11.       0.000000397438     0.0    0.0
11.       13.       0.000000397438     0.0    0.0
13.       15.       0.000000397438     0.0    0.0
15.       17.       0.000000397438     0.0    0.0
17.       19.       0.000000397438     0.0    0.0
19.       21.       0.000000397438     0.0    0.0
21.       23.       0.000000397438     0.0    0.0
23.       25.       0.000000397438     0.0    0.0
25.       27.       0.000000397438     0.0    0.0
27.       29.       0.000000397438     0.0    0.0
29.       31.       0.000000397438     0.0    0.0
31.       33.       0.000000397438     0.0    0.0
33.       35.       0.000000397438     0.0    0.0
35.       37.       0.000000397438     0.0    0.0
37.       39.       0.000000397438     0.0    0.0
39.       41.       0.000000397438     0.0    0.0
41.       43.       0.000000397438     0.0    0.0
43.       45.       0.000000397438     0.0    0.0
45.       47.       0.000000397438     0.0    0.0
47.       49.       0.000000397438     0.0    0.0
49.       51.       0.000000397438     0.0    0.0
51.       53.       0.000000397438     0.0    0.0
53.       55.       0.000000397438     0.0    0.0
55.       57.       0.000000397438     0.0    0.0
57.       59.       0.000000397438     0.0    0.0
59.       61.       0.000000397438     0.0    0.0
61.       63.       0.000000397438     0.0    0.0
63.       65.       0.000000397438     0.0    0.0
65.       67.       0.000000397438     0.0    0.0
67.       69.       0.000000397438     0.0    0.0
69.       71.       0.000000397438     0.0    0.0
71.       73.       0.000000397438     0.0    0.0
73.       75.       0.000000397438     0.0    0.0
75.       77.       0.000000397438     0.0    0.0
77.       79.       0.000000397438     0.0    0.0
79.       81.       0.000000397438     0.0    0.0
81.       83.       0.000000397438     0.0    0.0
83.       85.       0.000000397438     0.0    0.0
85.       87.       0.000000397438     0.0    0.0
87.       89.       0.000000397438     0.0    0.0
89.       91.       0.000000397438     0.0    0.0
91.       93.       0.000000397438     0.0    0.0
93.       95.       0.000000397438     0.0    0.0
95.       97.       0.000000397438     0.0    0.0
97.       99.       0.000000397438     0.0    0.0
99.       101.       0.000000397438     0.0    0.0
101.       103.       0.000000397438     0.0    0.0
103.       105.       0.000000397438     0.0    0.0
105.       107.       0.000000397438     0.0    0.0
107.       109.       0.000000397438     0.0    0.0
109.       111.       0.000000397438     0.0    0.0
111.       113.       0.000000397438     0.0    0.0
113.       115.       0.000000397438     0.0    0.0
115.       117.       0.000000397438     0.0    0.0
117.       119.       0.000000397438     0.0    0.0
119.       121.       0.000000397438     0.0    0.0
121.       123.       0.000000397438     0.0    0.0
123.       125.       0.000000397438     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_2_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_2_N2LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000397337     0.0    0.0
3.       5.       0.000000396531     0.0    0.0
5.       7.       0.000000394919     0.0    0.0
7.       9.       0.000000392501     0.0    0.0
9.       11.       0.000000389277     0.0    0.0
11.       13.       0.000000385247     0.0    0.0
13.       15.       0.000000380411     0.0    0.0
15.       17.       0.000000374769     0.0    0.0
17.       19.       0.000000368321     0.0    0.0
19.       21.       0.000000361067     0.0    0.0
21.       23.       0.000000353007     0.0    0.0
23.       25.       0.00000034414     0.0    0.0
25.       27.       0.000000334468     0.0    0.0
27.       29.       0.00000032399     0.0    0.0
29.       31.       0.000000312706     0.0    0.0
31.       33.       0.000000300615     0.0    0.0
33.       35.       0.000000287719     0.0    0.0
35.       37.       0.000000274017     0.0    0.0
37.       39.       0.000000259509     0.0    0.0
39.       41.       0.000000244194     0.0    0.0
41.       43.       0.000000228074     0.0    0.0
43.       45.       0.000000211148     0.0    0.0
45.       47.       0.000000193415     0.0    0.0
47.       49.       0.000000174877     0.0    0.0
49.       51.       0.000000155533     0.0    0.0
51.       53.       0.000000135382     0.0    0.0
53.       55.       0.000000114426     0.0    0.0
55.       57.       0.0000000926633     0.0    0.0
57.       59.       0.0000000700949     0.0    0.0
59.       61.       0.0000000467204     0.0    0.0
61.       63.       0.00000002254     0.0    0.0
63.       65.       0.00000000244654     0.0    0.0
65.       67.       0.0000000282391     0.0    0.0
67.       69.       0.0000000548376     0.0    0.0
69.       71.       0.0000000822421     0.0    0.0
71.       73.       0.000000110453     0.0    0.0
73.       75.       0.000000139469     0.0    0.0
75.       77.       0.000000169292     0.0    0.0
77.       79.       0.00000019992     0.0    0.0
79.       81.       0.000000231355     0.0    0.0
81.       83.       0.000000263596     0.0    0.0
83.       85.       0.000000296642     0.0    0.0
85.       87.       0.000000330495     0.0    0.0
87.       89.       0.000000365154     0.0    0.0
89.       91.       0.000000400618     0.0    0.0
91.       93.       0.000000436889     0.0    0.0
93.       95.       0.000000473966     0.0    0.0
95.       97.       0.000000511849     0.0    0.0
97.       99.       0.000000550537     0.0    0.0
99.       101.       0.000000590032     0.0    0.0
101.       103.       0.000000630333     0.0    0.0
103.       105.       0.00000067144     0.0    0.0
105.       107.       0.000000713353     0.0    0.0
107.       109.       0.000000756072     0.0    0.0
109.       111.       0.000000799596     0.0    0.0
111.       113.       0.000000843927     0.0    0.0
113.       115.       0.000000889064     0.0    0.0
115.       117.       0.000000935007     0.0    0.0
117.       119.       0.000000981756     0.0    0.0
119.       121.       0.00000102931     0.0    0.0
121.       123.       0.00000107767     0.0    0.0
123.       125.       0.00000112684     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_2_N2LP_inc_bdryt


==> Plots_Ratios/qTDist_Lin_AsyExp_qqHg_YHabs_3.dat <==
# BEGIN PLOT
Title=$q\bar{q}\to H g$ (13 TeV LHC), $|Y_H|=3$
DrawOnly=        qTDist_Lin_QCD_qqHg_YHabs_3      qTDist_Lin_AsyExp_qqHg_YHabs_3_N1LP_inc_bdryt     qTDist_Lin_AsyExp_qqHg_YHabs_3_N2LP_inc_bdryt   
XMajorTickMarks=5
XMinorTickMarks=4
YCustomMajorTicks=	4e-07	4$\times$10$^\text{$-$7}$	3e-07	3$\times$10$^\text{$-$7}$	2e-07	 2$\times$10$^\text{$-$7}$	1e-07	1$\times$10$^\text{$-$7}$
YCustomMinorTicks=2e-08	4e-08	6e-08	8e-08	1.2e-07	1.4e-07	1.6e-07	1.8e-07	2.2e-07	2.4e-07	2.6e-07	2.8e-07	3.2e-07	3.4e-07	3.6e-07	3.8e-7	4.2e-07	4.4e-07	4.6e-07	4.8e-7	5.2e-07	5.4e-07	5.6e-07	5.8e-7	6.2e-07	6.4e-07	6.6e-07	6.8e-7	7.2e-07	7.4e-07	7.6e-07	7.8e-7	8.2e-07	8.4e-07	8.6e-07	8.8e-7	9.2e-07	9.4e-07	9.6e-07	9.8e-07
YLabelSep=10
LeftMargin=2
Legend1XPos=0.1
Legend1YPos=0.45
Legend2XPos=0.1
Legend2YPos=0.35
Legend3XPos=0.1
Legend3YPos=0.25
Legend4XPos=0.1
Legend4YPos=0.15
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend1Only=     
Legend2Only=  qTDist_Lin_QCD_qqHg_YHabs_3  
Legend3Only=  qTDist_Lin_AsyExp_qqHg_YHabs_3_N1LP_inc_bdryt
Legend4Only=  qTDist_Lin_AsyExp_qqHg_YHabs_3_N2LP_inc_bdryt
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=0
LogY=1
XMin=1
XMax=50
RatioPlot1=1
RatioPlot1Reference=  qTDist_Lin_QCD_qqHg_YHabs_3    
RatioPlot1DrawOnly=      qTDist_Lin_AsyExp_qqHg_YHabs_3_N1LP_inc_bdryt     qTDist_Lin_AsyExp_qqHg_YHabs_3_N2LP_inc_bdryt     qTDist_Lin_QCD_qqHg_YHabs_3    
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{F.O.}}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.61
RatioPlot1YMax=1.59
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D qTDist_Lin_QCD_qqHg_YHabs_3
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= F.O.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000245853     0.0    0.0
3.       5.       0.000000245251     0.0    0.0
5.       7.       0.000000244066     0.0    0.0
7.       9.       0.000000242328     0.0    0.0
9.       11.       0.000000240072     0.0    0.0
11.       13.       0.000000237339     0.0    0.0
13.       15.       0.000000234169     0.0    0.0
15.       17.       0.000000230604     0.0    0.0
17.       19.       0.000000226688     0.0    0.0
19.       21.       0.000000222461     0.0    0.0
21.       23.       0.000000217963     0.0    0.0
23.       25.       0.000000213233     0.0    0.0
25.       27.       0.000000208309     0.0    0.0
27.       29.       0.000000203223     0.0    0.0
29.       31.       0.00000019801     0.0    0.0
31.       33.       0.000000192699     0.0    0.0
33.       35.       0.000000187318     0.0    0.0
35.       37.       0.000000181893     0.0    0.0
37.       39.       0.000000176447     0.0    0.0
39.       41.       0.000000171002     0.0    0.0
41.       43.       0.000000165577     0.0    0.0
43.       45.       0.00000016019     0.0    0.0
45.       47.       0.000000154855     0.0    0.0
47.       49.       0.000000149586     0.0    0.0
49.       51.       0.000000144395     0.0    0.0
51.       53.       0.000000139293     0.0    0.0
53.       55.       0.000000134287     0.0    0.0
55.       57.       0.000000129387     0.0    0.0
57.       59.       0.000000124597     0.0    0.0
59.       61.       0.000000119923     0.0    0.0
61.       63.       0.000000115369     0.0    0.0
63.       65.       0.000000110939     0.0    0.0
65.       67.       0.000000106633     0.0    0.0
67.       69.       0.000000102455     0.0    0.0
69.       71.       0.0000000984045     0.0    0.0
71.       73.       0.0000000944817     0.0    0.0
73.       75.       0.0000000906865     0.0    0.0
75.       77.       0.0000000870178     0.0    0.0
77.       79.       0.0000000834746     0.0    0.0
79.       81.       0.0000000800552     0.0    0.0
81.       83.       0.0000000767576     0.0    0.0
83.       85.       0.0000000735796     0.0    0.0
85.       87.       0.0000000705189     0.0    0.0
87.       89.       0.0000000675728     0.0    0.0
89.       91.       0.0000000647385     0.0    0.0
91.       93.       0.0000000620133     0.0    0.0
93.       95.       0.0000000593941     0.0    0.0
95.       97.       0.0000000568778     0.0    0.0
97.       99.       0.0000000544615     0.0    0.0
99.       101.       0.000000052142     0.0    0.0
101.       103.       0.0000000499162     0.0    0.0
103.       105.       0.0000000477809     0.0    0.0
105.       107.       0.0000000457332     0.0    0.0
107.       109.       0.0000000437699     0.0    0.0
109.       111.       0.000000041888     0.0    0.0
111.       113.       0.0000000400847     0.0    0.0
113.       115.       0.0000000383568     0.0    0.0
115.       117.       0.0000000367017     0.0    0.0
117.       119.       0.0000000351165     0.0    0.0
119.       121.       0.0000000335985     0.0    0.0
121.       123.       0.0000000321451     0.0    0.0
123.       125.       0.0000000307537     0.0    0.0
# END HISTO1D qTDist_Lin_QCD_qqHg_YHabs_3
# BEGIN HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_3_N0LP_inc_bdryt
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.     0.0    0.0
3.       5.       0.     0.0    0.0
5.       7.       0.     0.0    0.0
7.       9.       0.     0.0    0.0
9.       11.       0.     0.0    0.0
11.       13.       0.     0.0    0.0
13.       15.       0.     0.0    0.0
15.       17.       0.     0.0    0.0
17.       19.       0.     0.0    0.0
19.       21.       0.     0.0    0.0
21.       23.       0.     0.0    0.0
23.       25.       0.     0.0    0.0
25.       27.       0.     0.0    0.0
27.       29.       0.     0.0    0.0
29.       31.       0.     0.0    0.0
31.       33.       0.     0.0    0.0
33.       35.       0.     0.0    0.0
35.       37.       0.     0.0    0.0
37.       39.       0.     0.0    0.0
39.       41.       0.     0.0    0.0
41.       43.       0.     0.0    0.0
43.       45.       0.     0.0    0.0
45.       47.       0.     0.0    0.0
47.       49.       0.     0.0    0.0
49.       51.       0.     0.0    0.0
51.       53.       0.     0.0    0.0
53.       55.       0.     0.0    0.0
55.       57.       0.     0.0    0.0
57.       59.       0.     0.0    0.0
59.       61.       0.     0.0    0.0
61.       63.       0.     0.0    0.0
63.       65.       0.     0.0    0.0
65.       67.       0.     0.0    0.0
67.       69.       0.     0.0    0.0
69.       71.       0.     0.0    0.0
71.       73.       0.     0.0    0.0
73.       75.       0.     0.0    0.0
75.       77.       0.     0.0    0.0
77.       79.       0.     0.0    0.0
79.       81.       0.     0.0    0.0
81.       83.       0.     0.0    0.0
83.       85.       0.     0.0    0.0
85.       87.       0.     0.0    0.0
87.       89.       0.     0.0    0.0
89.       91.       0.     0.0    0.0
91.       93.       0.     0.0    0.0
93.       95.       0.     0.0    0.0
95.       97.       0.     0.0    0.0
97.       99.       0.     0.0    0.0
99.       101.       0.     0.0    0.0
101.       103.       0.     0.0    0.0
103.       105.       0.     0.0    0.0
105.       107.       0.     0.0    0.0
107.       109.       0.     0.0    0.0
109.       111.       0.     0.0    0.0
111.       113.       0.     0.0    0.0
113.       115.       0.     0.0    0.0
115.       117.       0.     0.0    0.0
117.       119.       0.     0.0    0.0
119.       121.       0.     0.0    0.0
121.       123.       0.     0.0    0.0
123.       125.       0.     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_3_N0LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_3_N1LP_inc_bdryt
PlotOrder=3
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= NLP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000245929     0.0    0.0
3.       5.       0.000000245929     0.0    0.0
5.       7.       0.000000245929     0.0    0.0
7.       9.       0.000000245929     0.0    0.0
9.       11.       0.000000245929     0.0    0.0
11.       13.       0.000000245929     0.0    0.0
13.       15.       0.000000245929     0.0    0.0
15.       17.       0.000000245929     0.0    0.0
17.       19.       0.000000245929     0.0    0.0
19.       21.       0.000000245929     0.0    0.0
21.       23.       0.000000245929     0.0    0.0
23.       25.       0.000000245929     0.0    0.0
25.       27.       0.000000245929     0.0    0.0
27.       29.       0.000000245929     0.0    0.0
29.       31.       0.000000245929     0.0    0.0
31.       33.       0.000000245929     0.0    0.0
33.       35.       0.000000245929     0.0    0.0
35.       37.       0.000000245929     0.0    0.0
37.       39.       0.000000245929     0.0    0.0
39.       41.       0.000000245929     0.0    0.0
41.       43.       0.000000245929     0.0    0.0
43.       45.       0.000000245929     0.0    0.0
45.       47.       0.000000245929     0.0    0.0
47.       49.       0.000000245929     0.0    0.0
49.       51.       0.000000245929     0.0    0.0
51.       53.       0.000000245929     0.0    0.0
53.       55.       0.000000245929     0.0    0.0
55.       57.       0.000000245929     0.0    0.0
57.       59.       0.000000245929     0.0    0.0
59.       61.       0.000000245929     0.0    0.0
61.       63.       0.000000245929     0.0    0.0
63.       65.       0.000000245929     0.0    0.0
65.       67.       0.000000245929     0.0    0.0
67.       69.       0.000000245929     0.0    0.0
69.       71.       0.000000245929     0.0    0.0
71.       73.       0.000000245929     0.0    0.0
73.       75.       0.000000245929     0.0    0.0
75.       77.       0.000000245929     0.0    0.0
77.       79.       0.000000245929     0.0    0.0
79.       81.       0.000000245929     0.0    0.0
81.       83.       0.000000245929     0.0    0.0
83.       85.       0.000000245929     0.0    0.0
85.       87.       0.000000245929     0.0    0.0
87.       89.       0.000000245929     0.0    0.0
89.       91.       0.000000245929     0.0    0.0
91.       93.       0.000000245929     0.0    0.0
93.       95.       0.000000245929     0.0    0.0
95.       97.       0.000000245929     0.0    0.0
97.       99.       0.000000245929     0.0    0.0
99.       101.       0.000000245929     0.0    0.0
101.       103.       0.000000245929     0.0    0.0
103.       105.       0.000000245929     0.0    0.0
105.       107.       0.000000245929     0.0    0.0
107.       109.       0.000000245929     0.0    0.0
109.       111.       0.000000245929     0.0    0.0
111.       113.       0.000000245929     0.0    0.0
113.       115.       0.000000245929     0.0    0.0
115.       117.       0.000000245929     0.0    0.0
117.       119.       0.000000245929     0.0    0.0
119.       121.       0.000000245929     0.0    0.0
121.       123.       0.000000245929     0.0    0.0
123.       125.       0.000000245929     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_3_N1LP_inc_bdryt
# BEGIN HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_3_N2LP_inc_bdryt
PlotOrder=4
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=0
Title= N$^2$LP incl. b.c.
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
1.       3.       0.000000245853     0.0    0.0
3.       5.       0.000000245245     0.0    0.0
5.       7.       0.000000244031     0.0    0.0
7.       9.       0.000000242208     0.0    0.0
9.       11.       0.000000239779     0.0    0.0
11.       13.       0.000000236742     0.0    0.0
13.       15.       0.000000233097     0.0    0.0
15.       17.       0.000000228846     0.0    0.0
17.       19.       0.000000223987     0.0    0.0
19.       21.       0.00000021852     0.0    0.0
21.       23.       0.000000212446     0.0    0.0
23.       25.       0.000000205765     0.0    0.0
25.       27.       0.000000198476     0.0    0.0
27.       29.       0.00000019058     0.0    0.0
29.       31.       0.000000182076     0.0    0.0
31.       33.       0.000000172965     0.0    0.0
33.       35.       0.000000163247     0.0    0.0
35.       37.       0.000000152921     0.0    0.0
37.       39.       0.000000141988     0.0    0.0
39.       41.       0.000000130447     0.0    0.0
41.       43.       0.0000001183     0.0    0.0
43.       45.       0.000000105544     0.0    0.0
45.       47.       0.0000000921815     0.0    0.0
47.       49.       0.0000000782114     0.0    0.0
49.       51.       0.0000000636338     0.0    0.0
51.       53.       0.0000000484489     0.0    0.0
53.       55.       0.0000000326566     0.0    0.0
55.       57.       0.0000000162569     0.0    0.0
57.       59.       0.000000000750189     0.0    0.0
59.       61.       0.0000000183647     0.0    0.0
61.       63.       0.0000000365866     0.0    0.0
63.       65.       0.0000000554159     0.0    0.0
65.       67.       0.0000000748526     0.0    0.0
67.       69.       0.0000000948967     0.0    0.0
69.       71.       0.000000115548     0.0    0.0
71.       73.       0.000000136807     0.0    0.0
73.       75.       0.000000158673     0.0    0.0
75.       77.       0.000000181147     0.0    0.0
77.       79.       0.000000204228     0.0    0.0
79.       81.       0.000000227916     0.0    0.0
81.       83.       0.000000252212     0.0    0.0
83.       85.       0.000000277116     0.0    0.0
85.       87.       0.000000302626     0.0    0.0
87.       89.       0.000000328744     0.0    0.0
89.       91.       0.00000035547     0.0    0.0
91.       93.       0.000000382803     0.0    0.0
93.       95.       0.000000410743     0.0    0.0
95.       97.       0.00000043929     0.0    0.0
97.       99.       0.000000468446     0.0    0.0
99.       101.       0.000000498208     0.0    0.0
101.       103.       0.000000528578     0.0    0.0
103.       105.       0.000000559555     0.0    0.0
105.       107.       0.00000059114     0.0    0.0
107.       109.       0.000000623332     0.0    0.0
109.       111.       0.000000656131     0.0    0.0
111.       113.       0.000000689538     0.0    0.0
113.       115.       0.000000723552     0.0    0.0
115.       117.       0.000000758174     0.0    0.0
117.       119.       0.000000793403     0.0    0.0
119.       121.       0.000000829239     0.0    0.0
121.       123.       0.000000865683     0.0    0.0
123.       125.       0.000000902734     0.0    0.0
# END HISTO1D qTDist_Lin_AsyExp_qqHg_YHabs_3_N2LP_inc_bdryt


==> reply_letter/qTDist_FittingPDFs_vs_Sherpa_YHabs_0_3.dat <==
# BEGIN PLOT
Title=$pp\to H+X$ with $|Y_H|<3$
DrawOnly=  qTNLO_Sherpa qTNLO_FittedPDFs  
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=0
Legend1XPos=0.65
Legend1YPos=0.45
Legend2XPos=0.65
Legend2YPos=0.35
Legend1=1
Legend2=1
Legend1Only=  qTNLO_Sherpa
Legend2Only=  qTNLO_FittedPDFs
XLabel=$q_{\mathrm{T}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}Y_H\mathrm{d}q^2_{\mathrm{T}}$ [pb/GeV$^2$]
LogX=1
LogY=1
XMin=0.001
XMax=100.0
RatioPlot1=1
RatioPlot1Reference=  qTNLO_Sherpa    
RatioPlot1DrawOnly= qTNLO_Sherpa  qTNLO_FittedPDFs  
RatioPlot1YLabel=$\mathrm{d}\sigma_{\text{Fitted.PDFs}}/\mathrm{d}\sigma_{\text{LHAPDF}}$
RatioPlot1YSize=3.0
RatioPlot1YMin= 0.997 
RatioPlot1YMax= 1.004 
RatioPlot1YCustomMajorTicks= 0.998 $0.998$ 0.999 $0.999$ 1.000 $1.000$ 1.001 $1.001$ 1.002 $1.002$ 1.003 $1.003$
RatioPlot1YCustomMinorTicks=0.9972 0.9974 0.9976 0.9978 0.9982 0.9984 0.9986 0.9988 0.9992 0.9994 0.9996 0.9998 1.0002 1.0004 1.0006 1.0008 1.0012 1.0014 1.0016 1.0018 1.0022 1.0024 1.0026 1.0028 1.0032 1.0034 1.0036 1.0038
#RatioPlot1YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D qTNLO_Sherpa 
PlotOrder=1
LineColor=Black
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=1
Title= LHAPDF
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       11.4573     0.000264234    0.000264234
0.00125893       0.00158489       4.22266     0.000154449    0.000154449
0.00158489       0.00199526       2.40851     0.000114439    0.000114439
0.00199526       0.00251189       1.61151     0.0000924445    0.0000924445
0.00251189       0.00316228       1.17521     0.0000781703    0.0000781703
0.00316228       0.00398107       0.905405     0.000068064    0.000068064
0.00398107       0.00501187       0.724395     0.0000604716    0.0000604716
0.00501187       0.00630957       0.596022     0.0000545225    0.0000545225
0.00630957       0.00794328       0.501093     0.0000497135    0.0000497135
0.00794328       0.01       0.428535     0.0000457507    0.0000457507
0.01       0.0125893       0.371651     0.0000424168    0.0000424168
0.0125893       0.0158489       0.325984     0.0000395396    0.0000395396
0.0158489       0.0199526       0.288697     0.0000370284    0.0000370284
0.0199526       0.0251189       0.257804     0.0000348165    0.0000348165
0.0251189       0.0316228       0.231857     0.0000328485    0.0000328485
0.0316228       0.0398107       0.209792     0.0000311006    0.0000311006
0.0398107       0.0501187       0.190809     0.0000295213    0.0000295213
0.0501187       0.0630957       0.174419     0.0000280938    0.0000280938
0.0630957       0.0794328       0.160061     0.0000268023    0.0000268023
0.0794328       0.1       0.147459     0.0000256457    0.0000256457
0.1       0.125893       0.136283     0.0000245361    0.0000245361
0.125893       0.158489       0.126309     0.0000235225    0.0000235225
0.158489       0.199526       0.117439     0.0000225887    0.0000225887
0.199526       0.251189       0.109428     0.0000217398    0.0000217398
0.251189       0.316228       0.102214     0.0000209198    0.0000209198
0.316228       0.398107       0.0956376     0.0000201398    0.0000201398
0.398107       0.501187       0.0896539     0.000019438    0.000019438
0.501187       0.630957       0.0842354     0.000018777    0.000018777
0.630957       0.794328       0.079256     0.0000181382    0.0000181382
0.794328       1.       0.0746428     0.000017531    0.000017531
1.       1.25893       0.0704328     0.0000169772    0.0000169772
1.25893       1.58489       0.0665369     0.0000164358    0.0000164358
1.58489       1.99526       0.0629337     0.0000159329    0.0000159329
1.99526       2.51189       0.0595817     0.0000154433    0.0000154433
2.51189       3.16228       0.0564742     0.0000149866    0.0000149866
3.16228       3.98107       0.0535775     0.0000145425    0.0000145425
3.98107       5.01187       0.0508832     0.0000141185    0.0000141185
5.01187       6.30957       0.0483553     0.0000137171    0.0000137171
6.30957       7.94328       0.046006     0.0000133425    0.0000133425
7.94328       10.       0.0437971     0.0000129883    0.0000129883
10.       12.5893       0.0417478     0.0000126386    0.0000126386
12.5893       15.8489       0.0397929     0.0000122978    0.0000122978
15.8489       19.9526       0.0379548     0.0000119734    0.0000119734
19.9526       25.1189       0.0362514     0.0000116662    0.0000116662
25.1189       31.6228       0.03463     0.000011367    0.000011367
31.6228       39.8107       0.0331149     0.0000110897    0.0000110897
39.8107       50.1187       0.031665     0.0000108152    0.0000108152
50.1187       63.0957       0.0303062     0.0000105515    0.0000105515
63.0957       79.4328       0.0290169     0.0000103001    0.0000103001
79.4328       100.       0.0277871     0.0000100516    0.0000100516
# END HISTO1D qTNLO_Sherpa 
# BEGIN HISTO1D qTNLO_FittedPDFs 
PlotOrder=1
LineColor=Red
LineStyle=solid
LineWidth=0.1 
LineOpacity=0.6
ErrorBars=1
Title= Fitted PDFs
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.001       0.00125893       11.4643     0     0    
0.00125893       0.00158489       4.22553     0     0    
0.00158489       0.00199526       2.41023     0     0    
0.00199526       0.00251189       1.61269     0     0    
0.00251189       0.00316228       1.17618     0     0    
0.00316228       0.00398107       0.90601     0     0    
0.00398107       0.00501187       0.724913     0     0    
0.00501187       0.00630957       0.596492     0     0    
0.00630957       0.00794328       0.501508     0     0    
0.00794328       0.01       0.428913     0     0    
0.01       0.0125893       0.371949     0     0    
0.0125893       0.0158489       0.326275     0     0    
0.0158489       0.0199526       0.288983     0     0    
0.0199526       0.0251189       0.25806     0     0    
0.0251189       0.0316228       0.232076     0     0    
0.0316228       0.0398107       0.209983     0     0    
0.0398107       0.0501187       0.191023     0     0    
0.0501187       0.0630957       0.174589     0     0    
0.0630957       0.0794328       0.160239     0     0    
0.0794328       0.1       0.147612     0     0    
0.1       0.125893       0.136434     0     0    
0.125893       0.158489       0.126481     0     0    
0.158489       0.199526       0.117574     0     0    
0.199526       0.251189       0.109563     0     0    
0.251189       0.316228       0.102326     0     0    
0.316228       0.398107       0.0957634     0     0    
0.398107       0.501187       0.0897906     0     0    
0.501187       0.630957       0.0843292     0     0    
0.630957       0.794328       0.0793399     0     0    
0.794328       1.       0.0747506     0     0    
1.       1.25893       0.070526     0     0    
1.25893       1.58489       0.0666215     0     0    
1.58489       1.99526       0.0630105     0     0    
1.99526       2.51189       0.0596623     0     0    
2.51189       3.16228       0.0565518     0     0    
3.16228       3.98107       0.0536564     0     0    
3.98107       5.01187       0.0509572     0     0    
5.01187       6.30957       0.0484365     0     0    
6.30957       7.94328       0.046079     0     0    
7.94328       10.       0.0438716     0     0    
10.       12.5893       0.0418013     0     0    
12.5893       15.8489       0.0398573     0     0    
15.8489       19.9526       0.0380299     0     0    
19.9526       25.1189       0.0363101     0     0    
25.1189       31.6228       0.03469     0     0    
31.6228       39.8107       0.033162     0     0    
39.8107       50.1187       0.0317199     0     0    
50.1187       63.0957       0.0303573     0     0    
63.0957       79.4328       0.0290688     0     0    
79.4328       100.       0.0278494     0     0    
# END HISTO1D qTNLO_FittedPDFs 

